Hybrid Reinforcement Learning and Model Predictive Control for Adaptive Control of Hydrogen-Diesel Dual-Fuel Combustion

Reinforcement Learning (RL) and Machine Learning Integrated Model Predictive Control (ML-MPC) are promising approaches for optimizing hydrogen-diesel dual-fuel engine control, as they can effectively control multiple-input multiple-output systems and nonlinear processes. ML-MPC is advantageous for providing safe and optimal controls, ensuring the engine operates within predefined safety limits. In contrast, RL is distinguished by its adaptability to changing conditions through its learning-based approach. However, the practical implementation of either method alone poses challenges. RL requires high variance in control inputs during early learning phases, which can pose risks to the system by potentially executing unsafe actions, leading to mechanical damage. Conversely, ML-MPC relies on an accurate system model to generate optimal control inputs and has limited adaptability to system drifts, such as injector aging, which naturally occur in engine applications. To address these limitations, this study proposes a hybrid RL and ML-MPC approach that uses an ML-MPC framework while incorporating an RL agent to dynamically adjust the ML-MPC load tracking reference in response to changes in the environment. At the same time, the ML-MPC ensures that actions stay safe throughout the RL agent's exploration. To evaluate the effectiveness of this approach, fuel pressure is deliberately varied to introduce a model-plant mismatch between the ML-MPC and the engine test bench. The result of this mismatch is a root mean square error (RMSE) in indicated mean effective pressure of 0.57 bar when running the ML-MPC. The experimental results demonstrate that RL successfully adapts to changing boundary conditions by altering the tracking reference while ML-MPC ensures safe control inputs. The quantitative improvement in load tracking by implementing RL is an RSME of 0.44 bar.

==> Figures/Data/DataRLVSR10_episode21.csv <==
1.000000,4.000000,4.257060,1.435394,0.000426,0.002163,502.633374,-3.171600,4.944660,2.164930,181.488329,0.446758,4.675795,-0.300132,190.681686,0.662254
2.000000,4.000000,4.186200,1.446169,0.000421,0.002102,497.054896,-3.606300,4.702950,1.980690,180.559893,0.455378,4.575565,-0.158924,190.304291,0.590535
3.000000,4.000000,4.182560,1.416445,0.000416,0.002073,492.578435,-3.759200,4.587870,1.914980,179.045846,0.451862,4.583826,-0.152812,190.344849,0.590535
4.000000,4.000000,4.089740,1.684609,0.000413,0.002064,491.101304,-3.794000,4.585000,1.903970,178.858559,0.431909,4.585719,-0.037038,190.106064,0.639365
5.000000,4.000000,4.133420,1.440694,0.000412,0.002058,489.113578,-3.787900,4.583750,1.947940,179.985878,0.417542,4.591409,-0.081808,190.892914,0.660728
6.000000,4.000000,4.024880,1.448469,0.000411,0.002055,487.119624,-3.777800,4.588760,1.929360,178.947528,0.395792,4.591270,-0.002847,193.394699,0.637839
7.000000,4.000000,4.047730,1.582288,0.000411,0.002049,486.350991,-3.738700,4.586960,1.991990,178.377590,0.386720,4.598848,-0.010479,194.606949,0.576802
8.000000,4.000000,4.062110,1.424920,0.000412,0.002045,485.873266,-3.699200,4.593310,1.992670,175.916068,0.372957,4.597542,-0.017744,193.811615,0.576802
9.000000,4.000000,4.130740,1.427294,0.000411,0.002043,484.487929,-3.670400,4.593740,1.991560,173.570082,0.359670,4.597229,-0.078560,191.744461,0.624105
10.000000,4.000000,3.989440,1.442694,0.000411,0.002041,483.963219,-3.653400,4.593060,1.957440,171.290774,0.341144,4.591739,-0.000513,189.397507,0.645468
11.000000,4.000000,3.979540,1.447694,0.000411,0.002041,482.757058,-3.618300,4.588760,2.028960,170.910794,0.338107,4.601954,-0.001926,188.752075,0.601216
12.000000,4.000000,3.967150,1.436894,0.000411,0.002043,481.833286,-3.571100,4.596990,2.042050,169.031418,0.331947,4.604962,-0.004964,188.985947,0.573750
13.000000,4.000000,4.122980,2.008272,0.000411,0.002044,480.857430,-3.527300,4.600320,2.055110,167.223914,0.328153,4.606091,-0.069524,188.536789,0.573750
14.000000,4.000000,4.011390,1.465393,0.000411,0.002042,480.815877,-3.509100,4.600530,1.975450,164.733412,0.310847,4.589905,-0.000597,187.017868,0.622579
15.000000,4.000000,3.984130,1.425444,0.000410,0.002040,479.462828,-3.484600,4.588010,2.023560,165.138209,0.309067,4.600666,-0.001159,185.032883,0.654624
16.000000,4.000000,4.034910,1.516041,0.000411,0.002041,478.549962,-3.439200,4.595940,2.042530,164.612096,0.305571,4.604927,-0.005606,182.419586,0.619528
17.000000,4.000000,4.096970,1.419970,0.000411,0.002041,477.473908,-3.401900,4.600170,2.020060,163.714736,0.297612,4.601298,-0.043243,179.785278,0.578327
18.000000,4.000000,4.083050,1.414945,0.000410,0.002039,477.791923,-3.386000,4.597110,1.990730,163.517744,0.290480,4.596842,-0.031723,178.425842,0.578327
19.000000,4.000000,3.971440,1.432894,0.000410,0.002037,476.500328,-3.359400,4.593510,1.997750,164.328536,0.286209,4.597269,-0.003752,179.417816,0.813321
20.000000,4.000000,4.010410,1.428569,0.000410,0.002038,475.551891,-3.317500,4.593510,2.054370,165.346881,0.286052,4.605720,-0.000498,181.214508,0.732446
21.000000,4.000000,4.072100,1.446994,0.000411,0.002038,474.644892,-3.273800,4.600620,2.045550,164.950429,0.284007,4.604351,-0.023911,182.236267,0.605794
22.000000,4.000000,3.955700,2.095843,0.000410,0.002037,473.488776,-3.243800,4.600120,2.021560,164.769713,0.280325,4.598795,-0.009027,181.230469,0.579853
23.000000,4.000000,4.012140,1.711283,0.000411,0.002034,474.213452,-3.198200,4.593790,2.080790,165.556830,0.281664,4.601853,-0.000678,180.583694,0.579853
24.000000,4.000000,4.049190,1.433069,0.000411,0.002034,473.272551,-3.152700,4.597240,2.062640,164.909133,0.280237,4.602437,-0.011130,179.717758,0.630209
25.000000,4.000000,3.976560,1.436744,0.000411,0.002032,472.219657,-3.114700,4.598290,2.052410,164.905654,0.277935,4.600895,-0.002527,178.548950,0.665305
26.000000,4.000000,4.014940,1.424595,0.000408,0.002062,473.361674,-3.233600,4.607740,2.078700,165.826961,0.278562,4.605830,-0.001027,177.627747,0.614950
27.000000,4.000000,3.998640,1.516491,0.000408,0.002060,473.248014,-3.209400,4.601850,2.059600,165.857933,0.277636,4.604349,-0.000009,176.741501,0.596639
28.000000,4.000000,4.040010,1.420995,0.000409,0.002052,472.959257,-3.145400,4.596960,2.070300,166.051147,0.277490,4.604464,-0.007364,176.162109,0.596639
29.000000,4.000000,4.028010,1.438519,0.000409,0.002050,471.951391,-3.104000,4.600090,2.062010,166.044503,0.276265,4.602429,-0.003609,174.633392,0.631735
30.000000,4.000000,4.023920,1.638761,0.000409,0.002049,470.972844,-3.072200,4.598760,2.071830,166.611668,0.275342,4.602747,-0.002632,173.746964,0.654624
31.000000,4.000000,4.111610,1.438619,0.000409,0.002048,470.066728,-3.037600,4.598440,2.078610,167.116177,0.274496,4.601936,-0.057275,174.785355,0.587483
32.000000,4.000000,4.129200,1.433544,0.000408,0.002046,469.166464,-3.019500,4.598540,2.050080,167.548923,0.271432,4.596719,-0.076723,175.406677,0.566120
33.000000,4.000000,4.090100,1.414220,0.000408,0.002042,468.123494,-3.000000,4.593280,2.048470,169.065328,0.267793,4.593752,-0.037336,176.622650,0.566120
34.000000,4.000000,4.116400,1.422695,0.000407,0.002039,467.191897,-2.972600,4.590310,2.070420,170.953467,0.264920,4.596607,-0.062292,177.825272,0.624105
35.000000,4.000000,4.118750,1.446469,0.000405,0.002064,468.664666,-3.097300,4.602310,2.058770,172.564758,0.262798,4.594912,-0.064829,179.642395,0.668357
36.000000,4.000000,4.033180,1.441194,0.000403,0.002083,470.132379,-3.214400,4.601420,2.048870,174.390771,0.261088,4.593839,-0.005064,180.728699,0.582905
37.000000,4.000000,4.072220,1.910326,0.000401,0.002098,471.591547,-3.300600,4.598500,2.073210,175.896511,0.260292,4.600362,-0.023990,181.514221,0.604268
38.000000,4.000000,4.138380,1.427169,0.000401,0.002096,471.208196,-3.265700,4.596070,2.061920,175.877209,0.259420,4.594897,-0.087991,183.205643,0.604268
39.000000,4.000000,3.951380,1.429719,0.000401,0.002092,470.828078,-3.243800,4.591870,2.042280,175.754494,0.257827,4.592583,-0.010874,184.450500,0.634787
40.000000,4.000000,4.121240,1.432669,0.000401,0.002107,472.288987,-3.303700,4.595290,2.114110,176.357502,0.258205,4.605659,-0.067573,185.291138,0.659202
41.000000,4.000000,4.080760,1.430669,0.000401,0.002104,472.357069,-3.277400,4.598410,2.052520,174.768837,0.257774,4.595507,-0.029998,185.621277,0.584431
42.000000,4.000000,4.018250,1.429369,0.000400,0.002112,473.789324,-3.346300,4.597050,2.064530,174.864033,0.257307,4.595906,-0.001532,184.994247,0.572224
43.000000,4.000000,4.086590,1.416895,0.000400,0.002110,473.858764,-3.319800,4.591410,2.088720,174.664434,0.257357,4.601413,-0.034484,183.136246,0.572224
44.000000,4.000000,4.065700,1.421945,0.000400,0.002108,473.879872,-3.291400,4.594940,2.067520,173.652301,0.257192,4.597460,-0.019855,181.756348,0.619528
45.000000,4.000000,4.151830,1.446619,0.000400,0.002104,473.824461,-3.262800,4.591420,2.079480,173.415344,0.256794,4.598209,-0.105876,180.564590,0.665305
46.000000,4.000000,4.085820,1.811379,0.000400,0.002102,473.362831,-3.238400,4.594350,2.053190,173.092792,0.255680,4.591699,-0.033874,179.511185,0.581379
47.000000,4.000000,4.076220,1.957949,0.000399,0.002111,474.787619,-3.307600,4.593480,2.074010,174.010390,0.255056,4.592783,-0.026721,179.498947,0.582905
48.000000,4.000000,4.044700,1.416045,0.000399,0.002108,474.741419,-3.283000,4.587410,2.076780,174.290233,0.254546,4.593547,-0.009191,180.383102,0.582905
49.000000,4.000000,4.055450,1.428344,0.000399,0.002117,476.169572,-3.336200,4.594380,2.086570,174.352172,0.254915,4.600367,-0.014143,179.883499,0.724817
50.000000,4.000000,4.116090,1.444369,0.000399,0.002116,476.177401,-3.308800,4.595020,2.084790,173.976343,0.255074,4.599946,-0.061961,178.920181,0.685143
51.000000,4.000000,4.033250,1.455443,0.000399,0.002113,476.148881,-3.288700,4.594270,2.064400,173.475344,0.254662,4.595055,-0.005086,178.927811,0.589009
52.000000,4.000000,4.033970,1.440569,0.000399,0.002120,477.547660,-3.333600,4.595220,2.093240,173.716396,0.255072,4.600509,-0.005308,179.668457,0.598165
53.000000,4.000000,4.113980,1.448494,0.000398,0.002126,478.949004,-3.372600,4.599140,2.087750,173.139051,0.256051,4.601762,-0.059731,181.349670,0.598165
54.000000,4.000000,4.073280,1.421370,0.000398,0.002124,478.957999,-3.359400,4.596850,2.056040,172.383040,0.256054,4.595309,-0.024700,181.523529,0.633261
55.000000,4.000000,4.157390,1.429044,0.000398,0.002121,478.896124,-3.342100,4.591020,2.071940,172.465611,0.255945,4.597318,-0.113745,180.805832,0.650046
56.000000,4.000000,4.110840,1.427769,0.000398,0.002117,478.791924,-3.327800,4.591610,2.042660,172.223673,0.255177,4.591242,-0.056488,180.709122,0.567646
57.000000,4.000000,4.080870,1.425094,0.000398,0.002113,478.579483,-3.306600,4.585890,2.063520,173.053636,0.254206,4.593678,-0.030080,180.031052,0.595113
58.000000,4.000000,4.045720,1.419370,0.000397,0.002120,479.951549,-3.350400,4.593180,2.075090,173.560533,0.254131,4.596931,-0.009615,180.501450,0.595113
59.000000,4.000000,4.055730,1.430094,0.000398,0.002118,479.745098,-3.318500,4.591230,2.090360,173.671970,0.254267,4.600152,-0.014286,181.499817,0.628683
60.000000,4.000000,4.064470,1.508941,0.000398,0.002115,479.490454,-3.282400,4.593090,2.090710,173.106906,0.254627,4.599734,-0.019118,181.347519,0.639365
61.000000,4.000000,4.101910,1.444019,0.000398,0.002122,480.843661,-3.322700,4.598370,2.085920,172.624743,0.255244,4.598287,-0.047759,181.507553,0.558490
62.000000,4.000000,4.165380,1.432319,0.000398,0.002118,480.619671,-3.303400,4.592550,2.070220,172.264447,0.255166,4.595692,-0.125537,181.347519,0.589009
63.000000,4.000000,4.029070,1.422570,0.000398,0.002115,479.901250,-3.282700,4.592400,2.050130,172.356448,0.254211,4.589989,-0.003887,180.864441,0.589009
64.000000,4.000000,4.202960,1.422095,0.000397,0.002121,481.235668,-3.321500,4.590510,2.099180,173.450047,0.254389,4.599976,-0.188549,182.278427,0.630209
65.000000,4.000000,4.115010,1.430419,0.000397,0.002116,480.990728,-3.306100,4.592810,2.034030,173.026084,0.253428,4.588053,-0.060814,183.352676,0.651572
66.000000,4.000000,4.094890,1.425794,0.000397,0.002114,480.208352,-3.281000,4.585750,2.072120,174.428335,0.252184,4.592189,-0.041409,185.151398,0.566120
67.000000,4.000000,4.017930,1.436944,0.000397,0.002120,481.533208,-3.319700,4.591620,2.079760,175.003862,0.251969,4.595085,-0.001479,186.662811,0.590535
68.000000,4.000000,4.065050,1.410920,0.000397,0.002127,482.860143,-3.345000,4.594150,2.107250,175.247736,0.252709,4.601035,-0.019464,186.388199,0.590535
69.000000,4.000000,4.095120,1.442894,0.000397,0.002125,482.659643,-3.316200,4.595150,2.090180,174.275118,0.253384,4.598764,-0.041610,183.954346,0.611898
70.000000,4.000000,4.109500,1.434194,0.000397,0.002121,482.410712,-3.293000,4.592800,2.080510,173.556827,0.253571,4.595683,-0.055132,180.813538,0.628683
71.000000,4.000000,4.145540,1.456718,0.000397,0.002123,483.641383,-3.318900,4.593600,2.074010,173.314976,0.253651,4.594578,-0.097309,178.644958,0.549335
72.000000,4.000000,4.188120,1.437144,0.000397,0.002121,482.872933,-3.296100,4.591690,2.062900,173.429999,0.252988,4.591618,-0.162194,178.012238,0.589009
73.000000,4.000000,4.106710,1.598513,0.000396,0.002117,482.092739,-3.278200,4.589060,2.050150,174.065341,0.251578,4.587737,-0.052360,179.248840,0.589009
74.000000,4.000000,4.152270,1.432244,0.000396,0.002120,483.308546,-3.305700,4.586840,2.080610,175.362373,0.250861,4.592364,-0.106488,181.596329,0.645468
75.000000,4.000000,4.088360,1.435394,0.000396,0.002118,482.528115,-3.275700,4.589140,2.068400,175.755593,0.249939,4.591095,-0.035908,184.072159,0.650046
76.000000,4.000000,4.191270,1.426594,0.000396,0.002122,483.753464,-3.297800,4.589860,2.093680,176.514582,0.249658,4.595142,-0.167630,184.686340,0.569172
77.000000,4.000000,4.063560,1.421920,0.000395,0.002120,482.990317,-3.273700,4.591850,2.059140,176.418754,0.248604,4.587599,-0.018583,184.973709,0.604268
78.000000,4.000000,4.079160,1.417145,0.000395,0.002123,484.196878,-3.294100,4.587070,2.107250,177.370589,0.248443,4.596304,-0.028822,184.089447,0.604268
79.000000,4.000000,4.151040,1.512991,0.000395,0.002126,485.402485,-3.305000,4.593760,2.102070,176.882378,0.249039,4.597226,-0.104780,182.826950,0.675987
80.000000,4.000000,4.138340,1.441394,0.000395,0.002122,485.020123,-3.286900,4.591280,2.075340,176.331425,0.248744,4.590621,-0.087940,181.291840,0.686669
81.000000,4.000000,4.093920,1.647886,0.000395,0.002120,484.153894,-3.260600,4.588130,2.084340,176.530227,0.248112,4.591247,-0.040567,180.864441,0.569172
82.000000,4.000000,4.142250,1.424595,0.000395,0.002123,485.309499,-3.276700,4.589290,2.101690,176.792709,0.248158,4.593531,-0.092970,181.156616,0.582905
83.000000,4.000000,4.144840,1.440794,0.000395,0.002123,486.391426,-3.291700,4.590930,2.082190,176.612842,0.248032,4.592173,-0.096377,181.243896,0.582905
84.000000,4.000000,4.200900,1.429569,0.000395,0.002121,485.494077,-3.263600,4.589440,2.085080,176.905259,0.247423,4.590956,-0.184777,182.328079,0.636313
85.000000,4.000000,4.252330,1.433919,0.000395,0.002118,484.613411,-3.242000,4.588330,2.067840,177.251852,0.246181,4.586040,-0.289450,184.328110,0.671409
86.000000,4.000000,4.146860,1.423845,0.000394,0.002113,483.740076,-3.227100,4.583940,2.052500,178.296082,0.244010,4.579680,-0.099077,187.393005,0.564594
87.000000,4.000000,4.175860,1.425769,0.000394,0.002114,484.797533,-3.252300,4.579350,2.093310,180.102054,0.242681,4.588179,-0.141865,191.009186,0.613424
88.000000,4.000000,4.168050,1.426519,0.000394,0.002112,483.922317,-3.211200,4.584350,2.091070,180.726513,0.241476,4.587020,-0.129604,192.655273,0.613424
89.000000,4.000000,4.088210,2.050995,0.000394,0.002114,484.978925,-3.234500,4.585400,2.096430,181.464710,0.240473,4.586767,-0.035786,193.068665,0.636313
90.000000,4.000000,4.137380,1.428369,0.000394,0.002118,486.025646,-3.245800,4.584780,2.127720,181.945451,0.240460,4.588253,-0.086726,194.039139,0.646994
91.000000,4.000000,4.056960,1.916925,0.000394,0.002119,486.979667,-3.255500,4.585830,2.107990,181.299993,0.240602,4.590555,-0.014924,193.262573,0.558490
92.000000,4.000000,4.138920,1.434144,0.000394,0.002121,487.884121,-3.244600,4.587080,2.141860,181.016721,0.241361,4.592455,-0.088677,191.624588,0.604268
93.000000,4.000000,4.116770,1.411620,0.000394,0.002119,486.940060,-3.201400,4.588990,2.114810,179.750825,0.241674,4.591146,-0.062688,190.137405,0.604268
94.000000,4.000000,4.138140,1.424744,0.000395,0.002117,485.988111,-3.156600,4.587790,2.129400,179.352393,0.241736,4.592025,-0.087687,188.087814,0.631735
95.000000,4.000000,4.116260,1.448394,0.000395,0.002114,485.048432,-3.113000,4.588380,2.126590,178.937023,0.241659,4.590841,-0.062142,186.161041,0.660728
96.000000,4.000000,4.123180,1.426994,0.000395,0.002116,486.027344,-3.121900,4.588310,2.134480,179.001981,0.241869,4.592421,-0.069750,185.099258,0.572224
97.000000,4.000000,4.167960,1.424769,0.000395,0.002116,486.922270,-3.125100,4.589130,2.130520,179.031328,0.242159,4.592613,-0.129466,185.338593,0.611898
98.000000,4.000000,4.286160,1.698234,0.000395,0.002112,485.945653,-3.085300,4.589020,2.116990,179.191245,0.241753,4.588854,-0.369445,185.852982,0.611898
99.000000,4.000000,3.979190,1.427619,0.000394,0.002105,484.978813,-3.062000,4.585070,2.074110,179.819643,0.240057,4.573896,-0.001992,185.962616,0.648520
100.000000,4.000000,4.076650,1.422870,0.000394,0.002111,485.964079,-3.057500,4.574660,2.192360,182.077859,0.240317,4.601113,-0.027023,187.930511,0.677513
101.000000,6.000000,4.215950,1.448369,0.000411,0.002141,487.461982,-2.682700,4.923680,2.364890,182.167344,0.244454,6.603797,-1.818283,189.110321,0.569172
102.000000,6.000000,4.405440,1.420595,0.000427,0.002171,488.958337,-2.307800,5.215040,2.516500,184.573336,0.246440,6.671001,-1.754261,187.842270,0.569172
103.000000,6.000000,4.629270,2.259012,0.000444,0.002201,490.462942,-1.932800,5.479650,2.653260,186.000840,0.248723,6.667593,-1.687852,187.145691,0.622579
104.000000,6.000000,4.937330,1.736332,0.000460,0.002231,491.959112,-1.557900,5.745860,2.787520,188.151339,0.251125,6.658403,-1.609507,188.426758,0.645468
105.000000,6.000000,5.260010,1.949874,0.000477,0.002261,493.451566,-1.183100,6.033600,2.946340,193.062112,0.258522,6.648860,-1.446544,190.964706,0.679039
106.000000,6.000000,5.672730,1.981123,0.000493,0.002291,494.924534,-0.808900,6.330690,3.142560,203.315559,0.267578,6.629664,-0.476756,197.616058,0.585957
107.000000,6.000000,5.921500,2.407431,0.000499,0.002320,495.895192,-0.441500,6.484930,3.193680,218.462018,0.272663,6.596461,-0.028343,206.390930,0.585957
108.000000,6.000000,5.770230,2.316960,0.000499,0.002349,495.996157,-0.127800,6.551800,3.228500,238.188020,0.274976,6.555147,-0.240887,217.622971,0.665305
109.000000,6.000000,6.026420,2.949885,0.000497,0.002368,495.875471,-0.023700,6.541330,3.329870,261.025082,0.276080,6.566343,-0.003211,231.250946,0.735498
110.000000,6.000000,5.920450,2.046570,0.000497,0.002371,494.766802,-0.013300,6.554980,3.234640,282.126244,0.279075,6.525707,-0.029106,245.008759,0.712609
111.000000,6.000000,5.987650,3.254673,0.000497,0.002368,492.645327,-0.023400,6.529400,3.259440,305.719699,0.278501,6.539097,-0.000702,259.016846,0.628683
112.000000,6.000000,6.059370,2.725269,0.000497,0.002367,491.669938,-0.036900,6.533510,3.225680,326.702161,0.278961,6.516464,-0.016213,272.503082,0.628683
113.000000,6.000000,6.076390,3.462265,0.000496,0.002360,490.041880,-0.083800,6.512660,3.170790,346.290798,0.277719,6.503908,-0.026840,283.549408,0.679039
114.000000,6.000000,5.810080,2.460379,0.000495,0.002354,488.915414,-0.122900,6.497460,3.161640,364.044558,0.276719,6.485916,-0.165290,294.646271,0.721765
115.000000,6.000000,5.868590,2.307210,0.000491,0.002374,489.284848,-0.008800,6.481730,3.290780,378.826967,0.273723,6.537294,-0.079366,306.176666,0.679039
116.000000,6.000000,6.060800,3.043431,0.000491,0.002396,490.418953,0.096700,6.528500,3.344230,387.884245,0.275673,6.535673,-0.017004,314.728638,0.610372
117.000000,6.000000,5.931510,2.354058,0.000490,0.002395,490.748925,0.081300,6.522130,3.287270,395.412059,0.276588,6.491360,-0.021577,319.889984,0.610372
118.000000,6.000000,5.980330,3.273847,0.000489,0.002399,491.279328,0.098100,6.501810,3.349190,403.222605,0.275397,6.512392,-0.001780,323.555664,0.677513
119.000000,6.000000,5.890520,2.808666,0.000488,0.002403,491.847613,0.108500,6.507970,3.353210,408.990859,0.276331,6.497620,-0.055112,326.491089,0.718713
120.000000,6.000000,6.008080,3.098229,0.000488,0.002410,492.556555,0.138600,6.504290,3.413500,414.679268,0.276483,6.515295,-0.000300,326.125092,0.657676
121.000000,6.000000,5.982350,2.465929,0.000487,0.002413,493.225925,0.141300,6.508990,3.379240,418.631573,0.277507,6.494982,-0.001433,326.055481,0.602742
122.000000,6.000000,6.141390,2.882388,0.000487,0.002413,494.083522,0.137000,6.498010,3.392640,423.350741,0.277354,6.502111,-0.091852,328.304962,0.602742
123.000000,6.000000,6.023400,1.961449,0.000486,0.002408,495.087544,0.096300,6.490840,3.326280,427.474036,0.278031,6.468056,-0.002519,332.041168,0.669883
124.000000,6.000000,6.013160,2.091119,0.000484,0.002405,496.257203,0.091100,6.474090,3.367600,432.957821,0.276234,6.492418,-0.000797,339.181030,0.720239
125.000000,6.000000,5.988930,2.976734,0.000485,0.002408,496.670285,0.130000,6.487620,3.394010,436.710670,0.275970,6.495923,-0.000564,347.563751,0.674461
126.000000,6.000000,5.969220,3.083680,0.000485,0.002411,497.811386,0.142400,6.491700,3.417220,439.703221,0.275465,6.489319,-0.004358,355.388306,0.625631
127.000000,6.000000,5.931670,3.564411,0.000485,0.002414,498.945090,0.152800,6.488750,3.433410,441.535285,0.275248,6.490171,-0.021476,360.677307,0.625631
128.000000,6.000000,5.984340,1.877377,0.000485,0.002416,499.277162,0.184100,6.489380,3.459830,442.520885,0.275313,6.490415,-0.001128,362.561890,0.672935
129.000000,6.000000,5.808820,2.423481,0.000485,0.002417,499.564522,0.206000,6.491270,3.451970,442.810636,0.276195,6.497363,-0.167473,361.504486,0.704980
130.000000,6.000000,6.034980,1.939024,0.000485,0.002427,500.618990,0.233800,6.496290,3.543920,443.733440,0.276934,6.520930,-0.005629,360.606323,0.648520
131.000000,6.000000,6.160580,2.553525,0.000485,0.002431,501.447004,0.241800,6.512330,3.468420,442.526973,0.279465,6.493121,-0.118384,359.844666,0.633261
132.000000,6.000000,5.912950,3.033207,0.000483,0.002421,502.425198,0.178800,6.484800,3.391130,443.923916,0.279500,6.454702,-0.034852,357.642029,0.633261
133.000000,6.000000,5.901240,2.663546,0.000483,0.002420,503.670938,0.156600,6.459900,3.467560,447.102894,0.277899,6.492488,-0.044854,357.200104,0.692772
134.000000,6.000000,5.845480,3.954846,0.000484,0.002430,504.917475,0.184900,6.487440,3.496520,447.752260,0.279453,6.508326,-0.109648,360.382782,0.721765
135.000000,6.000000,6.033390,2.244713,0.000484,0.002440,506.009613,0.213800,6.501660,3.542040,448.021524,0.280884,6.503955,-0.005128,363.773560,0.625631
136.000000,6.000000,6.017260,3.021132,0.000484,0.002439,506.799723,0.196900,6.499280,3.463660,446.824341,0.282716,6.489130,-0.001370,363.880219,0.817898
137.000000,6.000000,5.898050,2.811740,0.000483,0.002435,506.982407,0.169000,6.484980,3.457440,447.609925,0.282965,6.476446,-0.047796,364.641937,0.817898
138.000000,6.000000,5.973430,1.981148,0.000483,0.002437,508.155225,0.167100,6.477780,3.503200,448.687665,0.283305,6.501339,-0.003247,364.613739,0.740076
139.000000,6.000000,6.091540,1.827804,0.000483,0.002442,509.265708,0.179400,6.495710,3.486800,448.473370,0.284940,6.498888,-0.038538,362.284088,0.709557
140.000000,6.000000,6.097600,1.976373,0.000482,0.002440,510.375672,0.167300,6.494290,3.433980,449.021937,0.285318,6.475944,-0.043807,360.104797,0.604268
141.000000,6.000000,6.048750,1.921975,0.000481,0.002435,511.647297,0.146000,6.476590,3.413210,450.794236,0.284325,6.469370,-0.010932,359.878265,0.613424
142.000000,6.000000,5.990140,3.634058,0.000480,0.002433,513.016514,0.128900,6.468400,3.421780,452.672561,0.283375,6.479262,-0.000447,361.755920,0.613424
143.000000,6.000000,6.003450,2.479278,0.000480,0.002433,513.207236,0.119800,6.472070,3.444590,453.936506,0.282982,6.474549,-0.000055,365.176178,0.671409
144.000000,6.000000,5.971990,2.809316,0.000481,0.002431,513.370484,0.105300,6.471120,3.435760,454.161665,0.282909,6.486455,-0.003609,368.795380,0.698876
145.000000,6.000000,6.065240,2.809441,0.000481,0.002436,514.685164,0.115100,6.481680,3.461960,454.127525,0.283156,6.487570,-0.019578,369.915955,0.622579
146.000000,6.000000,6.117780,2.300660,0.000481,0.002434,514.672156,0.097700,6.480170,3.420580,453.463057,0.283376,6.470337,-0.063776,368.659302,0.611898
147.000000,6.000000,5.956260,2.025471,0.000479,0.002431,515.997346,0.082000,6.469070,3.388970,453.667077,0.282602,6.460710,-0.008801,367.823395,0.611898
148.000000,6.000000,5.942640,2.111293,0.000479,0.002432,517.397048,0.082800,6.462390,3.453560,454.681186,0.281598,6.491709,-0.015134,370.407471,0.668357
149.000000,6.000000,6.007210,2.572675,0.000480,0.002441,518.771429,0.113600,6.486010,3.484140,453.896754,0.282599,6.499412,-0.000239,372.499878,0.723291
150.000000,6.000000,5.983230,3.069105,0.000480,0.002445,520.067272,0.123000,6.492510,3.468420,452.727992,0.283476,6.484179,-0.001294,372.350739,0.619528
151.000000,6.000000,5.987670,2.154991,0.000480,0.002441,519.964438,0.102200,6.479620,3.468200,451.991756,0.283877,6.480697,-0.000699,373.122437,0.651572
152.000000,6.000000,6.070660,2.592549,0.000480,0.002443,521.267781,0.107000,6.478210,3.468420,451.133840,0.284718,6.488831,-0.022965,374.358093,0.651572
153.000000,6.000000,5.912630,2.874788,0.000479,0.002443,522.426540,0.104800,6.481960,3.435390,450.649392,0.285397,6.469246,-0.035108,371.449005,0.692772
154.000000,6.000000,6.224900,2.509977,0.000479,0.002446,523.780519,0.114300,6.470050,3.496650,451.423089,0.285109,6.493523,-0.230937,367.133453,0.706506
155.000000,6.000000,6.095330,3.313796,0.000478,0.002443,523.646241,0.093500,6.480110,3.364190,450.194320,0.286290,6.444016,-0.041794,362.723694,0.590535
156.000000,6.000000,5.897120,1.724883,0.000476,0.002437,523.048320,0.054600,6.446230,3.384090,452.792480,0.283818,6.448346,-0.048672,360.400848,0.631735
157.000000,6.000000,6.028080,3.060256,0.000477,0.002442,524.240227,0.075700,6.452660,3.473030,454.124259,0.283292,6.507331,-0.003627,358.899292,0.631735
158.000000,6.000000,6.072830,2.061295,0.000478,0.002452,525.020443,0.118200,6.494610,3.455810,453.055186,0.284970,6.480989,-0.024397,355.267578,0.675987
159.000000,6.000000,6.124520,2.830290,0.000478,0.002450,524.651058,0.103100,6.479190,3.427670,453.013281,0.284510,6.477806,-0.071274,353.495605,0.720239
160.000000,6.000000,6.031910,2.300035,0.000477,0.002444,523.889535,0.074900,6.471860,3.394220,453.006255,0.284277,6.459019,-0.004684,354.960510,0.602742
161.000000,6.000000,6.095140,2.694020,0.000477,0.002439,523.243849,0.049400,6.459690,3.417050,454.024078,0.283324,6.480441,-0.041627,356.767975,0.640891
162.000000,6.000000,5.976920,2.493928,0.000478,0.002436,522.795267,0.037500,6.471680,3.391580,454.112581,0.283376,6.467782,-0.002450,356.469757,0.640891
163.000000,6.000000,6.025300,3.460240,0.000478,0.002439,523.935418,0.047400,6.467760,3.441990,454.991030,0.282451,6.489534,-0.002944,357.775787,0.703454
164.000000,6.000000,6.025580,2.656122,0.000478,0.002444,524.556770,0.069200,6.481700,3.437630,454.084876,0.283075,6.474082,-0.003010,357.005066,0.631735
165.000000,6.000000,6.153870,2.143191,0.000478,0.002444,524.832488,0.068900,6.472740,3.435680,453.476549,0.282978,6.481695,-0.108731,355.374146,0.653098
166.000000,6.000000,6.075020,3.188526,0.000477,0.002443,524.142863,0.064100,6.476770,3.383700,452.697817,0.283202,6.461724,-0.025886,353.329834,0.669883
167.000000,6.000000,5.958880,2.998708,0.000477,0.002440,523.878666,0.047500,6.460610,3.401800,453.804437,0.281799,6.461028,-0.007778,354.235901,0.669883
168.000000,6.000000,6.109760,2.381232,0.000477,0.002444,524.494824,0.061100,6.461300,3.453390,454.204858,0.281466,6.489243,-0.055394,357.693115,0.709557
169.000000,6.000000,5.911150,2.707545,0.000477,0.002447,524.651112,0.071500,6.481020,3.405200,453.184687,0.282351,6.471265,-0.036307,361.870728,0.718713
170.000000,6.000000,6.106280,3.014283,0.000477,0.002451,525.108399,0.084800,6.471960,3.489330,453.920188,0.281700,6.497806,-0.051940,366.534424,0.593587
171.000000,6.000000,6.068020,3.109004,0.000477,0.002453,525.128663,0.092800,6.487620,3.420680,452.069918,0.283296,6.463761,-0.021282,366.665894,0.648520
172.000000,6.000000,6.032640,3.215175,0.000477,0.002446,524.224550,0.056000,6.463020,3.412810,452.540632,0.282504,6.461195,-0.004901,362.355042,0.648520
173.000000,6.000000,5.977350,2.646372,0.000477,0.002447,524.296675,0.057100,6.459800,3.423700,452.764074,0.282411,6.469594,-0.002360,359.143585,0.677513
174.000000,6.000000,6.132860,3.672807,0.000477,0.002451,524.828649,0.073300,6.467810,3.455370,452.932105,0.282664,6.489510,-0.081124,358.218811,0.703454
175.000000,6.000000,6.070750,2.974534,0.000477,0.002452,524.467335,0.075800,6.479420,3.397470,452.336517,0.283276,6.449023,-0.023024,358.277100,0.605794
176.000000,6.000000,6.042930,3.299396,0.000476,0.002447,523.733169,0.046700,6.451670,3.398550,453.420659,0.281850,6.464070,-0.008478,358.804169,0.659202
177.000000,6.000000,6.097700,2.924486,0.000476,0.002444,523.172744,0.035500,6.459090,3.408670,453.753153,0.281807,6.468153,-0.043897,360.716034,0.659202
178.000000,6.000000,6.129170,2.246237,0.000477,0.002440,522.684366,0.015300,6.462230,3.380200,454.003610,0.281538,6.462552,-0.076688,361.079559,0.709557
179.000000,6.000000,5.871690,2.364683,0.000476,0.002439,522.785117,0.003500,6.459680,3.370570,454.767809,0.281244,6.460649,-0.075672,363.084198,0.730920
180.000000,6.000000,6.028070,1.954149,0.000477,0.002446,524.124333,0.030500,6.462670,3.479710,455.745881,0.279704,6.505593,-0.003624,367.823395,0.614950
181.000000,6.000000,6.063430,2.078994,0.000478,0.002454,524.858355,0.067400,6.495310,3.447700,453.439653,0.281745,6.489926,-0.018507,371.959229,0.671409
182.000000,6.000000,6.008000,2.513427,0.000478,0.002453,524.687793,0.060300,6.485460,3.430930,452.593493,0.281886,6.474293,-0.000294,371.250305,0.671409
183.000000,6.000000,6.020300,2.928636,0.000477,0.002453,524.736779,0.058600,6.472950,3.448460,452.123727,0.282022,6.479533,-0.001896,370.142029,0.695824
184.000000,6.000000,6.191800,2.529176,0.000478,0.002450,524.025735,0.050600,6.473890,3.440900,451.379884,0.282865,6.475833,-0.168552,371.390594,0.711083
185.000000,6.000000,5.852560,3.157002,0.000477,0.002446,523.466568,0.027500,6.469140,3.359960,451.105394,0.283116,6.444866,-0.099859,373.546936,0.611898
186.000000,6.000000,6.117940,1.772506,0.000477,0.002449,524.012783,0.035700,6.450820,3.489270,453.177266,0.281531,6.496366,-0.063949,376.277374,0.672935
187.000000,6.000000,6.110950,2.371908,0.000477,0.002454,524.442380,0.055800,6.485430,3.402760,451.236490,0.283746,6.471917,-0.056600,375.818054,0.672935
188.000000,6.000000,6.065630,2.346109,0.000477,0.002447,523.661521,0.020900,6.468170,3.386130,452.269172,0.282661,6.456393,-0.019812,372.451843,0.703454
189.000000,6.000000,5.991400,2.877163,0.000477,0.002441,523.035466,-0.008600,6.455600,3.386460,453.093958,0.281863,6.466890,-0.000340,369.922852,0.683617
190.000000,6.000000,6.206220,2.802341,0.000477,0.002445,523.985897,0.009200,6.464210,3.426290,453.583743,0.281692,6.479537,-0.194591,370.701904,0.596639
191.000000,6.000000,6.070610,2.384557,0.000476,0.002443,523.657049,-0.005600,6.468910,3.345510,453.090909,0.282512,6.439908,-0.022933,372.317505,0.596639
192.000000,6.000000,6.004460,2.319410,0.000475,0.002439,523.218320,-0.029900,6.443210,3.377090,454.753699,0.280132,6.462155,-0.000092,371.006775,0.646994
193.000000,6.000000,6.008330,4.120390,0.000477,0.002438,522.770545,-0.031800,6.457830,3.407470,454.806596,0.279829,6.481392,-0.000319,368.941071,0.791958
194.000000,6.000000,6.049160,2.735743,0.000478,0.002437,522.427715,-0.031900,6.470550,3.413820,454.144818,0.280034,6.463919,-0.011117,366.312653,0.730920
195.000000,6.000000,6.033480,2.232063,0.000478,0.002437,522.805097,-0.036600,6.462980,3.396150,453.142976,0.280035,6.473635,-0.005156,363.192596,0.613424
196.000000,6.000000,5.989280,2.603549,0.000479,0.002435,522.397640,-0.046700,6.468460,3.403860,452.353811,0.280144,6.480152,-0.000529,360.618195,0.613424
197.000000,6.000000,6.016780,2.714744,0.000479,0.002440,523.735186,-0.026600,6.476110,3.429740,451.705705,0.280022,6.487182,-0.001295,360.168579,0.665305
198.000000,6.000000,6.057100,2.620398,0.000480,0.002438,523.257501,-0.032500,6.479960,3.419990,450.539357,0.280744,6.483157,-0.014997,360.714081,0.703454
199.000000,6.000000,6.105290,2.594999,0.000479,0.002438,523.578917,-0.033600,6.478660,3.403390,449.684348,0.281147,6.475356,-0.050977,360.620819,0.715661
200.000000,6.000000,6.028770,2.768842,0.000479,0.002437,523.605682,-0.046400,6.471510,3.379060,449.486499,0.281315,6.464352,-0.003807,360.952698,0.598165
201.000000,7.000000,6.221480,2.808291,0.000483,0.002467,525.101409,0.328500,6.613680,3.576880,450.607028,0.283215,7.483619,-1.483609,361.994995,0.598165
202.000000,7.000000,6.818540,2.897187,0.000499,0.002497,526.614417,0.703600,6.921450,3.774630,452.462656,0.290601,7.555651,-0.150987,363.999481,0.677513
203.000000,7.000000,6.926260,2.856389,0.000499,0.002526,527.944035,1.077400,7.016870,3.737310,456.432872,0.290625,7.455150,-0.025011,366.201721,0.712609
204.000000,7.000000,7.062040,3.414942,0.000499,0.002556,529.383149,1.452300,7.107390,3.885420,465.060334,0.290347,7.409572,-0.017704,375.842407,0.720239
205.000000,7.000000,7.264660,2.720594,0.000499,0.002586,527.221337,1.818000,7.197070,4.006770,476.270858,0.291289,7.368983,-0.317648,392.181183,0.637839
206.000000,7.000000,7.173360,3.846675,0.000499,0.002607,523.556730,1.931000,7.332090,4.020040,489.594567,0.296877,7.347179,-0.137882,409.095459,0.637839
207.000000,7.000000,7.228820,4.775539,0.000499,0.002621,520.301642,2.006000,7.308510,4.076990,508.179567,0.293494,7.320458,-0.238931,433.040955,0.717187
208.000000,7.000000,7.150070,4.195112,0.000495,0.002620,516.083463,1.995600,7.290360,3.998700,525.487276,0.293809,7.281031,-0.103443,459.494110,0.749232
209.000000,7.000000,7.003460,3.260023,0.000494,0.002625,513.147403,2.012500,7.263760,4.025350,543.608822,0.290708,7.302124,-0.000055,481.670105,0.717187
210.000000,7.000000,7.110740,3.594635,0.000496,0.002653,512.221555,2.131700,7.281410,4.182070,561.217564,0.286870,7.347477,-0.056387,501.941650,0.628683
211.000000,7.000000,7.170610,2.703670,0.000498,0.002665,512.325945,2.145300,7.315880,4.193640,574.842839,0.287569,7.318327,-0.133564,520.220215,0.628683
212.000000,7.000000,7.034750,3.160252,0.000495,0.002664,510.255156,2.122700,7.301040,4.161750,586.178085,0.288565,7.329247,-0.005555,532.911621,0.714135
213.000000,7.000000,7.133150,2.556600,0.000497,0.002679,509.025173,2.170600,7.302760,4.270040,597.026052,0.286799,7.331044,-0.081478,540.951416,0.750758
214.000000,7.000000,7.050770,3.043481,0.000495,0.002694,507.507944,2.198700,7.306560,4.267630,605.334722,0.288525,7.334554,-0.011857,545.890808,0.711083
215.000000,7.000000,7.236320,3.731130,0.000496,0.002703,506.346006,2.207100,7.313190,4.312510,612.865468,0.290141,7.328735,-0.254572,552.034363,0.618002
216.000000,7.000000,7.024430,4.237235,0.000491,0.002695,503.940255,2.154300,7.298490,4.206430,618.541398,0.294734,7.280577,-0.002745,561.959595,0.618002
217.000000,7.000000,7.023010,3.567486,0.000492,0.002705,503.924399,2.181600,7.260230,4.294860,625.582855,0.293395,7.293375,-0.002436,576.522583,0.706506
218.000000,7.000000,7.058760,3.266923,0.000493,0.002711,502.764614,2.176300,7.280800,4.310670,630.622895,0.295153,7.313121,-0.015882,584.434631,0.723291
219.000000,7.000000,7.098400,3.126678,0.000494,0.002717,501.950596,2.170700,7.295980,4.316380,634.520612,0.296854,7.315304,-0.044528,586.828186,0.724817
220.000000,7.000000,7.142650,3.553537,0.000494,0.002719,500.335610,2.140300,7.295220,4.302470,638.019410,0.298463,7.312650,-0.093492,589.712524,0.567646
221.000000,7.000000,7.057340,3.692581,0.000493,0.002723,499.209005,2.112300,7.289020,4.284790,641.438701,0.299830,7.291502,-0.015124,595.521667,0.567646
222.000000,7.000000,7.034570,3.932247,0.000493,0.002729,498.100063,2.102300,7.277030,4.303300,644.651328,0.300483,7.298300,-0.005497,603.670593,0.675987
223.000000,7.000000,7.037390,3.823776,0.000493,0.002733,497.526445,2.089500,7.281680,4.313880,646.614831,0.301635,7.293657,-0.006431,608.021912,0.726343
224.000000,7.000000,6.978080,4.171113,0.000493,0.002736,496.584840,2.069900,7.279870,4.309780,648.010117,0.302809,7.296029,-0.002210,606.183472,0.686669
225.000000,7.000000,7.083500,3.227049,0.000494,0.002742,495.826005,2.063500,7.281800,4.331810,648.763328,0.303710,7.293606,-0.032068,598.858704,0.637839
226.000000,7.000000,7.027460,3.222349,0.000494,0.002742,494.496880,2.031800,7.284100,4.296410,649.165735,0.305328,7.309800,-0.003469,590.758423,0.637839
227.000000,7.000000,7.143360,3.062856,0.000494,0.002748,493.515374,2.030300,7.296670,4.325450,650.089172,0.306087,7.318479,-0.094423,585.455627,0.718713
228.000000,7.000000,7.151850,3.245199,0.000495,0.002746,492.301001,1.980900,7.302430,4.279940,651.120081,0.307695,7.308128,-0.105904,582.792419,0.750758
229.000000,7.000000,6.984800,3.485039,0.000495,0.002739,491.047725,1.901500,7.296280,4.244960,653.105499,0.308840,7.300756,-0.001063,581.585571,0.685143
230.000000,7.000000,7.094480,3.953271,0.000496,0.002742,490.192244,1.885800,7.291990,4.281830,654.421742,0.308990,7.317817,-0.041052,586.570801,0.660728
231.000000,7.000000,6.953110,3.302746,0.000496,0.002743,490.075669,1.850800,7.297230,4.241950,654.239480,0.310293,7.287971,-0.010114,592.266479,0.660728
232.000000,7.000000,7.038560,4.208561,0.000495,0.002748,488.910239,1.873500,7.285880,4.283160,653.810446,0.310005,7.327465,-0.006840,592.114136,0.717187
233.000000,7.000000,7.068500,2.754668,0.000495,0.002757,488.706388,1.876100,7.300090,4.277560,652.040646,0.310860,7.287488,-0.021583,586.590515,0.746180
234.000000,7.000000,6.957380,3.969520,0.000492,0.002770,489.007006,1.922000,7.280380,4.278840,650.986338,0.310677,7.328461,-0.008356,582.226990,0.672935
235.000000,7.000000,7.095100,2.535401,0.000493,0.002782,488.856294,1.932000,7.308950,4.363140,649.971250,0.312282,7.307432,-0.041592,580.941711,0.666831
236.000000,7.000000,6.960900,3.844175,0.000491,0.002790,489.279391,1.944600,7.303430,4.326460,649.072314,0.313204,7.333328,-0.007032,579.251465,0.666831
237.000000,7.000000,6.993250,2.868663,0.000492,0.002798,489.328005,1.937900,7.316900,4.392310,649.044293,0.314724,7.311198,-0.000210,577.174866,0.717187
238.000000,7.000000,7.060170,3.326445,0.000493,0.002798,488.454583,1.920800,7.312080,4.374380,648.626501,0.316470,7.339562,-0.016653,575.285706,0.761439
239.000000,7.000000,7.171810,3.514088,0.000494,0.002799,487.688230,1.872100,7.325260,4.348840,648.721290,0.318295,7.314513,-0.135440,571.855591,0.675987
240.000000,7.000000,6.958370,3.401617,0.000493,0.002790,487.042145,1.766100,7.301310,4.248410,650.273247,0.319316,7.291528,-0.007972,569.421387,0.665305
241.000000,7.000000,7.018970,2.578475,0.000492,0.002792,487.239909,1.763600,7.291560,4.305270,652.019518,0.320278,7.326163,-0.001655,568.449463,0.665305
242.000000,7.000000,7.189980,4.360555,0.000493,0.002799,486.580562,1.777500,7.319560,4.307060,651.825819,0.321742,7.346368,-0.165393,565.541138,0.726343
243.000000,7.000000,7.082780,3.398818,0.000492,0.002798,487.049124,1.678400,7.312480,4.212020,652.223190,0.322475,7.263771,-0.031517,562.752014,0.766017
244.000000,7.000000,7.062100,3.000908,0.000491,0.002789,486.033497,1.610900,7.270200,4.185540,653.378117,0.322481,7.308899,-0.017739,563.166016,0.657676
245.000000,7.000000,7.113370,2.771017,0.000491,0.002801,486.759287,1.650900,7.300350,4.230600,653.097133,0.322870,7.325689,-0.059094,565.105103,0.895721
246.000000,7.000000,6.936180,3.042356,0.000491,0.002804,486.629295,1.624600,7.313240,4.213990,652.827063,0.323156,7.325583,-0.018735,566.789368,0.895721
247.000000,7.000000,7.096760,3.349595,0.000492,0.002812,486.379863,1.640400,7.320330,4.293530,651.862997,0.323782,7.342148,-0.043056,570.525635,0.801113
248.000000,7.000000,6.938790,5.229071,0.000492,0.002813,485.984401,1.591300,7.325170,4.237280,649.588306,0.324674,7.310181,-0.017234,575.247742,0.801113
249.000000,7.000000,7.074120,2.430305,0.000492,0.002812,485.475116,1.541900,7.299210,4.266010,648.231562,0.325420,7.274881,-0.025269,576.804138,0.654624
250.000000,7.000000,6.968130,2.985234,0.000491,0.002808,484.570250,1.515900,7.284430,4.202420,646.048591,0.326078,7.341138,-0.004672,578.642273,0.668357
251.000000,7.000000,7.114340,2.848814,0.000493,0.002820,485.000440,1.544000,7.328530,4.290010,644.898344,0.327093,7.337499,-0.060109,579.870544,0.668357
252.000000,7.000000,7.073000,4.745190,0.000493,0.002817,484.337167,1.483800,7.327850,4.217300,643.982107,0.327855,7.321212,-0.024511,579.801819,0.718713
253.000000,7.000000,7.102510,3.461740,0.000493,0.002810,483.777184,1.381500,7.305490,4.178810,643.932249,0.328343,7.266282,-0.048323,580.350281,0.730920
254.000000,7.000000,6.971980,2.470079,0.000492,0.002800,482.734687,1.308300,7.271480,4.107660,643.765632,0.328361,7.302093,-0.003612,581.286865,0.643942
255.000000,7.000000,7.013910,2.582999,0.000492,0.002817,483.525346,1.411900,7.307060,4.214350,643.095272,0.328542,7.351731,-0.000890,582.346802,0.688194
256.000000,7.000000,7.092830,3.114229,0.000493,0.002827,484.083579,1.425400,7.338970,4.234190,641.525453,0.329344,7.344263,-0.039631,582.873962,0.688194
257.000000,7.000000,7.122080,3.014958,0.000493,0.002825,483.529817,1.367000,7.331970,4.190600,640.106836,0.329944,7.314933,-0.068512,584.236633,0.753809
258.000000,7.000000,7.100940,2.328409,0.000492,0.002818,482.833135,1.295500,7.310240,4.142840,639.457331,0.330149,7.312982,-0.046855,581.799255,0.772121
259.000000,7.000000,7.063520,3.399643,0.000492,0.002818,482.370567,1.271100,7.310280,4.138680,639.319451,0.330185,7.337441,-0.018559,579.809204,0.660728
260.000000,7.000000,7.062640,5.055828,0.000492,0.002823,482.293179,1.247900,7.321560,4.149610,639.170487,0.330397,7.309595,-0.018049,579.910400,0.704980
261.000000,7.000000,7.045570,2.624798,0.000491,0.002819,482.071392,1.171400,7.293510,4.100980,638.614657,0.330525,7.258949,-0.009552,578.186096,0.704980
262.000000,7.000000,7.080770,2.386407,0.000490,0.002820,482.074217,1.204300,7.276190,4.103350,637.323501,0.330281,7.337197,-0.030006,572.684753,0.761439
263.000000,7.000000,6.919080,3.178376,0.000490,0.002832,482.390197,1.283100,7.322580,4.157570,635.767245,0.330305,7.340278,-0.030117,570.035278,0.767543
264.000000,7.000000,7.047870,2.429730,0.000491,0.002847,483.335397,1.364800,7.335490,4.262700,634.432139,0.330621,7.340317,-0.010541,571.151184,0.659202
265.000000,7.000000,7.033650,2.800791,0.000490,0.002853,483.362113,1.407300,7.337320,4.250800,631.861660,0.331463,7.346850,-0.005209,570.166504,0.688194
266.000000,7.000000,6.985020,2.914286,0.000489,0.002860,484.470200,1.435100,7.338170,4.283910,630.584327,0.332387,7.335119,-0.001032,567.248779,0.688194
267.000000,7.000000,7.065730,3.383018,0.000489,0.002866,484.618315,1.480000,7.334180,4.316000,629.843763,0.333960,7.339736,-0.019873,565.922302,0.744654
268.000000,7.000000,7.110120,3.197675,0.000489,0.002866,484.791767,1.470100,7.329570,4.272330,629.290089,0.336398,7.313676,-0.055757,567.206909,0.749232
269.000000,7.000000,7.020620,3.894123,0.000487,0.002862,484.993536,1.434500,7.311090,4.220240,630.478092,0.337729,7.312000,-0.001956,568.888611,0.646994
270.000000,7.000000,6.914460,2.562125,0.000487,0.002863,485.332075,1.441100,7.306360,4.249690,632.790535,0.337831,7.303206,-0.033653,573.219849,0.697350
271.000000,7.000000,6.905830,4.340681,0.000487,0.002872,486.606948,1.465900,7.308030,4.306600,634.209770,0.338329,7.361067,-0.040783,580.320374,0.697350
272.000000,7.000000,6.979220,3.200875,0.000488,0.002886,487.601152,1.519900,7.343140,4.362710,633.771181,0.341965,7.309699,-0.001986,583.378052,0.880462
273.000000,7.000000,7.065410,3.238799,0.000487,0.002885,488.841703,1.498900,7.312600,4.308570,633.098986,0.348225,7.331651,-0.019680,583.999084,0.839261
274.000000,7.000000,7.119470,4.602371,0.000486,0.002887,490.031572,1.495900,7.325540,4.283520,632.595805,0.351024,7.315302,-0.065617,583.707458,0.665305
275.000000,7.000000,7.049350,3.930822,0.000485,0.002880,490.467961,1.426700,7.301140,4.214100,634.272895,0.351866,7.262798,-0.011203,582.867859,0.703454
276.000000,7.000000,7.017860,2.379882,0.000484,0.002872,490.894725,1.411200,7.273410,4.208040,636.933661,0.352977,7.293961,-0.001467,581.749084,0.703454
277.000000,7.000000,7.078860,3.133903,0.000484,0.002878,492.227924,1.419900,7.296750,4.242280,638.596805,0.352931,7.348293,-0.028604,583.915222,0.764491
278.000000,7.000000,7.020440,2.642797,0.000485,0.002885,493.485289,1.440300,7.333150,4.252890,639.542683,0.351625,7.316277,-0.001922,584.092529,0.790432
279.000000,7.000000,7.014720,4.295408,0.000485,0.002884,493.912662,1.478100,7.323530,4.283860,640.820633,0.353830,7.339198,-0.000997,579.567139,0.643942
280.000000,7.000000,7.036240,3.457190,0.000485,0.002887,495.071109,1.471500,7.325410,4.294130,640.543812,0.356658,7.290100,-0.006041,579.241638,0.686669
281.000000,7.000000,7.070210,3.696406,0.000484,0.002882,496.299992,1.430200,7.294970,4.252380,640.270555,0.359560,7.313099,-0.022674,584.011780,0.686669
282.000000,7.000000,7.004980,3.133478,0.000484,0.002883,497.555870,1.430900,7.308130,4.250130,640.012279,0.359922,7.299500,-0.000114,590.514160,0.737024
283.000000,7.000000,7.070420,4.176462,0.000484,0.002884,498.749788,1.417400,7.301780,4.271330,640.950688,0.361852,7.325755,-0.022810,594.348206,0.770595
284.000000,7.000000,7.026790,3.263173,0.000484,0.002886,499.960011,1.408100,7.313110,4.250430,640.674003,0.361972,7.282597,-0.003301,595.761353,0.642417
285.000000,7.000000,6.990890,2.977434,0.000483,0.002882,501.161294,1.375400,7.288610,4.240490,641.358707,0.363904,7.317202,-0.000382,594.567810,0.709557
286.000000,7.000000,7.100070,2.482678,0.000485,0.002885,501.642335,1.406400,7.311410,4.284280,641.063843,0.365487,7.331940,-0.046051,591.918579,0.709557
287.000000,7.000000,7.041670,4.109590,0.000485,0.002885,501.947921,1.411500,7.326410,4.250090,640.396319,0.364779,7.331730,-0.007987,589.262573,0.755335
288.000000,7.000000,7.003060,4.536923,0.000485,0.002887,502.878022,1.402300,7.322360,4.272510,641.050624,0.366254,7.288309,-0.000043,586.792603,0.756861
289.000000,7.000000,7.083200,3.231699,0.000484,0.002881,503.689529,1.356700,7.289590,4.249990,641.119735,0.369226,7.282834,-0.031838,585.905945,0.645468
290.000000,7.000000,6.884400,2.923811,0.000483,0.002878,504.691560,1.326700,7.286360,4.202760,640.257701,0.368964,7.312140,-0.061439,586.781799,0.704980
291.000000,7.000000,6.944320,3.593085,0.000484,0.002892,505.889002,1.360000,7.311060,4.328690,640.908129,0.372766,7.350638,-0.014261,589.925232,0.704980
292.000000,7.000000,7.238200,2.509727,0.000486,0.002899,505.758980,1.389000,7.335900,4.336280,638.942285,0.376329,7.323849,-0.258563,591.050537,0.756861
293.000000,7.000000,7.004380,3.444791,0.000485,0.002887,505.451582,1.318300,7.325180,4.173600,636.904640,0.374012,7.311581,-0.000088,591.271484,0.769069
294.000000,7.000000,7.012490,3.506613,0.000485,0.002887,505.985050,1.295500,7.311910,4.257020,639.210766,0.376284,7.313537,-0.000718,595.692139,0.645468
295.000000,7.000000,7.178760,3.143778,0.000485,0.002887,505.748690,1.286800,7.308970,4.245020,639.217478,0.377508,7.312618,-0.146555,600.059021,0.737024
296.000000,7.000000,6.880940,3.176651,0.000484,0.002882,506.387830,1.256700,7.310350,4.159680,638.721177,0.374456,7.298702,-0.065168,597.775085,0.737024
297.000000,7.000000,7.101000,2.712894,0.000484,0.002891,507.431440,1.267900,7.302240,4.293410,640.695938,0.378842,7.339375,-0.046910,594.731567,0.759913
298.000000,7.000000,7.102340,3.319046,0.000485,0.002894,507.180913,1.269100,7.329450,4.220390,638.185270,0.377749,7.325224,-0.048162,592.881165,0.920136
299.000000,7.000000,7.082490,4.522899,0.000485,0.002891,507.408923,1.236800,7.322280,4.205070,638.301413,0.377574,7.304099,-0.031297,590.258240,0.706506
300.000000,7.000000,7.090730,3.982970,0.000484,0.002885,507.787941,1.190800,7.300350,4.179460,638.596879,0.377722,7.268889,-0.037859,585.680481,0.706506
301.000000,4.000000,6.733410,3.002358,0.000479,0.002645,509.276344,0.441200,6.854880,3.404680,640.156410,0.383411,4.325620,-2.247153,580.202026,0.743128
302.000000,4.000000,5.654010,2.710744,0.000474,0.002405,494.960522,-0.308000,6.376340,2.962710,638.131152,0.379046,3.945018,-1.773575,578.866943,0.790432
303.000000,4.000000,5.076910,2.139242,0.000469,0.002165,479.970442,-1.058000,5.543610,2.602530,629.605921,0.405291,4.092079,-1.613124,573.219849,0.778224
304.000000,4.000000,4.840710,1.431094,0.000464,0.002000,465.004663,-1.807800,5.095090,2.400490,604.649526,0.425646,4.242632,-1.528102,545.081848,0.628683
305.000000,4.000000,4.497590,2.560925,0.000459,0.002000,450.049843,-2.557200,5.024160,2.326940,570.611202,0.412246,4.341690,-0.970999,505.783020,0.663780
306.000000,4.000000,4.331750,1.444094,0.000454,0.002000,435.108344,-3.306500,4.888680,2.270260,534.766945,0.413227,4.417757,-0.489022,463.562347,0.663780
307.000000,4.000000,4.216640,1.413620,0.000449,0.002000,430.352401,-4.055000,4.756670,2.171140,494.878514,0.412138,4.490640,-0.214507,421.179047,0.682091
308.000000,4.000000,4.083680,1.432119,0.000444,0.002000,430.923937,-4.773400,4.646080,2.062300,453.756811,0.409319,4.525234,-0.032206,380.303650,0.698876
309.000000,4.000000,3.940730,1.428094,0.000440,0.002002,430.489659,-5.164100,4.556250,1.998450,412.393466,0.406170,4.554312,-0.016159,343.222900,0.582905
310.000000,4.000000,4.096650,1.445869,0.000437,0.002022,430.442317,-5.271700,4.555290,2.028160,373.584018,0.402471,4.579052,-0.042959,310.795410,0.634787
311.000000,4.000000,4.106180,1.433344,0.000435,0.002039,430.370283,-5.386300,4.574410,1.950030,337.739545,0.380725,4.573652,-0.051842,282.843567,0.634787
312.000000,4.000000,3.961210,1.434919,0.000433,0.002043,430.266138,-5.405300,4.569830,1.927520,307.337923,0.364134,4.575483,-0.006921,259.883698,0.669883
313.000000,4.000000,3.965800,1.434519,0.000432,0.002050,430.250969,-5.368800,4.570770,1.997210,281.201539,0.355904,4.592267,-0.005380,241.776154,0.691246
314.000000,4.000000,4.068810,1.442019,0.000431,0.002065,431.651427,-5.380000,4.587030,2.005920,257.695671,0.343470,4.597495,-0.021779,226.223206,0.578327
315.000000,4.000000,4.058380,1.439369,0.000431,0.002064,432.036255,-5.358100,4.591610,1.936070,236.751811,0.330021,4.591786,-0.015677,212.027817,0.643942
316.000000,4.000000,4.101560,1.448469,0.000430,0.002063,431.716582,-5.343700,4.586970,1.908030,219.914566,0.321692,4.593357,-0.047432,201.438828,0.643942
317.000000,4.000000,4.013800,1.413895,0.000428,0.002074,432.006813,-5.439600,4.591520,1.856300,205.982426,0.309076,4.591902,-0.000876,194.959152,0.677513
318.000000,4.000000,4.167130,1.571539,0.000427,0.002074,431.594808,-5.401000,4.586490,1.867460,195.489265,0.304931,4.599686,-0.128196,191.513794,0.706506
319.000000,4.000000,4.002390,1.466443,0.000426,0.002071,431.913732,-5.391900,4.594450,1.779290,185.984294,0.294912,4.588346,-0.000026,187.743484,0.599690
320.000000,4.000000,4.103930,1.451518,0.000425,0.002079,433.304140,-5.401400,4.585530,1.834770,179.605893,0.294099,4.600420,-0.049670,186.098755,0.651572
321.000000,4.000000,3.975930,1.441069,0.000424,0.002082,434.674670,-5.395500,4.594440,1.786110,172.953748,0.290405,4.595637,-0.002665,184.463470,0.651572
322.000000,4.000000,3.813580,1.451168,0.000424,0.002087,436.032581,-5.370200,4.590490,1.832600,167.925883,0.290438,4.604145,-0.159297,182.712372,0.685143
323.000000,4.000000,4.030090,1.416470,0.000425,0.002094,433.428946,-5.269200,4.596210,1.903370,162.391043,0.294379,4.617146,-0.004165,180.878662,0.703454
324.000000,4.000000,4.011520,1.443694,0.000424,0.002107,434.183298,-5.356400,4.611170,1.803560,155.316592,0.293859,4.605174,-0.000610,176.624130,0.585957
325.000000,4.000000,4.079680,1.442894,0.000423,0.002114,434.719978,-5.428400,4.602320,1.799110,151.384965,0.293875,4.603631,-0.029201,172.423721,0.752283
326.000000,4.000000,3.986350,1.438344,0.000422,0.002113,433.018088,-5.443700,4.597690,1.762480,148.254589,0.291570,4.599439,-0.000857,169.729874,0.752283
327.000000,4.000000,4.148970,1.774031,0.000421,0.002123,433.365339,-5.501000,4.596800,1.796120,146.467889,0.291585,4.605862,-0.101936,167.943085,0.770595
328.000000,4.000000,4.032570,1.574564,0.000420,0.002128,434.006672,-5.610400,4.603890,1.723770,144.531920,0.287151,4.592465,-0.004880,166.770676,0.721765
329.000000,4.000000,3.978270,1.433769,0.000420,0.002126,435.390192,-5.595400,4.588910,1.765010,144.271821,0.285945,4.600806,-0.002172,167.458008,0.614950
330.000000,4.000000,3.834240,1.429369,0.000420,0.002129,436.750009,-5.552300,4.594400,1.790260,142.875248,0.286079,4.607664,-0.126112,170.530426,0.659202
331.000000,4.000000,4.003890,1.583188,0.000421,0.002137,433.310753,-5.472800,4.599060,1.857860,140.759286,0.289956,4.617751,-0.000070,172.639664,0.659202
332.000000,4.000000,4.023090,1.435969,0.000421,0.002144,433.983518,-5.522200,4.611350,1.785310,136.952715,0.290264,4.607036,-0.002452,171.785400,0.685143
333.000000,4.000000,3.998520,1.430869,0.000420,0.002141,435.371422,-5.518800,4.602150,1.770400,135.110676,0.290374,4.604130,-0.000010,169.877441,0.700402
334.000000,4.000000,4.076390,1.502991,0.000420,0.002141,436.731938,-5.501800,4.598590,1.776230,133.944936,0.290925,4.605888,-0.026840,168.994858,0.589009
335.000000,4.000000,3.925740,1.443269,0.000419,0.002139,433.484419,-5.495900,4.599560,1.744380,133.047946,0.288831,4.600122,-0.025365,167.915939,0.642417
336.000000,4.000000,3.975290,1.444444,0.000419,0.002141,434.879649,-5.455300,4.594150,1.804800,133.112433,0.290765,4.610485,-0.002809,167.000580,0.642417
337.000000,4.000000,3.998900,1.458193,0.000419,0.002142,436.255411,-5.423500,4.603060,1.785000,131.853189,0.291367,4.609308,-0.000006,166.549377,0.686669
338.000000,4.000000,4.003830,1.441119,0.000419,0.002142,437.581057,-5.409600,4.602970,1.772870,131.006402,0.291668,4.606931,-0.000067,165.132599,0.708032
339.000000,4.000000,3.983680,1.436569,0.000418,0.002141,438.865332,-5.407600,4.601190,1.767500,130.513106,0.291876,4.606503,-0.001225,164.626999,0.611898
340.000000,4.000000,4.026200,1.526191,0.000418,0.002142,440.120867,-5.404700,4.600680,1.773430,130.244774,0.292520,4.608015,-0.003158,164.618576,0.637839
341.000000,4.000000,3.820150,1.455968,0.000418,0.002142,441.355491,-5.417000,4.602340,1.753700,129.933338,0.291975,4.604611,-0.148337,164.385193,0.637839
342.000000,4.000000,4.108860,1.438819,0.000418,0.002148,439.140907,-5.358500,4.597470,1.840990,130.039776,0.296506,4.618468,-0.054490,165.634323,0.671409
343.000000,4.000000,4.066870,1.425245,0.000418,0.002146,436.455404,-5.360000,4.610910,1.722720,127.900550,0.293507,4.601517,-0.020568,166.505447,0.704980
344.000000,4.000000,3.969820,1.431294,0.000417,0.002142,437.770936,-5.385100,4.597540,1.735100,128.822610,0.291811,4.600114,-0.004190,167.696960,0.589009
345.000000,4.000000,4.021080,1.432619,0.000417,0.002143,439.052346,-5.381000,4.594570,1.773810,129.739777,0.292226,4.607773,-0.002044,169.845627,0.648520
346.000000,4.000000,4.080900,1.602538,0.000417,0.002144,436.331026,-5.334400,4.600670,1.758300,129.746928,0.290835,4.605255,-0.030102,170.777313,0.648520
347.000000,4.000000,3.925210,1.449744,0.000416,0.002140,437.650938,-5.325100,4.599920,1.734480,130.109431,0.288202,4.598458,-0.025728,169.913605,0.689720
348.000000,4.000000,4.022270,1.425519,0.000416,0.002142,438.936388,-5.290600,4.593160,1.798920,130.932817,0.289765,4.610151,-0.002281,169.854141,0.712609
349.000000,4.000000,4.091560,1.447619,0.000416,0.002142,436.192215,-5.243200,4.602890,1.766040,130.214488,0.288410,4.605753,-0.038555,169.234589,0.590535
350.000000,4.000000,4.023440,1.443819,0.000415,0.002142,432.877572,-5.248800,4.600310,1.740660,130.372031,0.285296,4.598974,-0.002527,167.456085,0.650046
351.000000,4.000000,4.013540,1.453293,0.000415,0.002140,434.275818,-5.228000,4.594390,1.769380,131.377304,0.284042,4.603280,-0.000843,167.572281,0.650046
352.000000,4.000000,3.933670,1.434569,0.000414,0.002147,433.963823,-5.264500,4.599490,1.776780,131.912619,0.282879,4.605074,-0.020237,168.711166,0.686669
353.000000,4.000000,4.079540,1.438644,0.000415,0.002148,435.354334,-5.213100,4.598700,1.811400,132.210238,0.284048,4.610881,-0.029099,168.805908,0.714135
354.000000,4.000000,3.992960,1.441419,0.000414,0.002147,432.640951,-5.193700,4.604090,1.755310,131.502335,0.281385,4.601481,-0.000228,167.418137,0.607320
355.000000,4.000000,3.894980,1.441219,0.000414,0.002147,432.227472,-5.160200,4.596220,1.792880,132.091669,0.281178,4.605757,-0.050716,166.483917,0.653098
356.000000,4.000000,4.000090,1.421295,0.000414,0.002151,431.360160,-5.120200,4.598960,1.835630,131.957101,0.283447,4.613915,-0.000000,165.669556,0.653098
357.000000,4.000000,4.069120,1.430019,0.000414,0.002153,430.403840,-5.104200,4.606060,1.798370,130.772457,0.282970,4.608358,-0.021975,164.820724,0.672935
358.000000,4.000000,3.965810,1.443969,0.000414,0.002150,431.808579,-5.104700,4.602700,1.771930,130.754423,0.280965,4.601804,-0.005377,164.957016,0.677513
359.000000,4.000000,3.848690,1.428944,0.000414,0.002149,433.212233,-5.086100,4.596360,1.810550,131.604486,0.281830,4.608247,-0.105154,166.786301,0.598165
360.000000,4.000000,3.973730,1.413220,0.000414,0.002157,433.685658,-5.078400,4.602590,1.856140,131.630692,0.285661,4.617428,-0.003175,168.027740,0.666831
361.000000,4.000000,3.869210,1.435019,0.000414,0.002161,434.351949,-5.103000,4.610560,1.801370,130.107000,0.286519,4.610674,-0.078620,168.451675,0.666831
362.000000,4.000000,3.917670,1.450818,0.000414,0.002162,433.486246,-5.049400,4.604390,1.842370,129.836546,0.290123,4.615694,-0.031176,167.684113,0.679039
363.000000,4.000000,3.981050,1.908226,0.000414,0.002164,434.881403,-5.036000,4.608490,1.821360,128.407100,0.292561,4.613878,-0.001652,166.275818,0.688194
364.000000,4.000000,4.012130,1.450094,0.000414,0.002163,433.304875,-5.032700,4.606300,1.793420,127.567567,0.293192,4.605820,-0.000677,164.280319,0.573750
365.000000,4.000000,4.063530,1.435744,0.000414,0.002163,434.049557,-5.072400,4.601980,1.773370,127.788964,0.292893,4.606197,-0.018565,162.726929,0.573750
366.000000,4.000000,3.888350,1.433169,0.000413,0.002159,435.437322,-5.072600,4.600710,1.753160,128.722916,0.290732,4.602251,-0.057316,161.835663,0.637839
367.000000,4.000000,3.997960,1.442394,0.000413,0.002162,432.779646,-5.048100,4.596370,1.821620,130.261538,0.292936,4.614060,-0.000019,162.018890,0.663780
368.000000,4.000000,3.866060,1.433844,0.000413,0.002166,432.549696,-5.068700,4.606950,1.778720,129.846743,0.292104,4.609029,-0.082446,162.690231,0.679039
369.000000,4.000000,4.112380,1.525741,0.000413,0.002169,431.910687,-5.037700,4.602940,1.831250,130.358431,0.294981,4.616345,-0.058067,162.556549,0.582905
370.000000,4.000000,3.875140,1.443869,0.000413,0.002165,431.907812,-5.035900,4.609270,1.739030,129.329940,0.291121,4.600235,-0.071663,162.083679,0.582905
371.000000,4.000000,4.030770,1.438194,0.000413,0.002167,432.188832,-5.017600,4.595800,1.828770,130.844413,0.294008,4.614170,-0.004355,163.634995,0.643942
372.000000,4.000000,3.901520,1.456693,0.000412,0.002167,431.332822,-5.004100,4.606480,1.773140,130.041296,0.292107,4.606772,-0.044600,165.810074,0.680565
373.000000,4.000000,4.105090,1.428069,0.000413,0.002169,430.377326,-4.994300,4.601080,1.823470,130.826523,0.293956,4.613120,-0.050784,165.918152,0.694298
374.000000,4.000000,3.929560,1.430594,0.000412,0.002166,430.315936,-5.004600,4.606250,1.746570,130.339546,0.290076,4.600531,-0.022823,166.027527,0.576802
375.000000,4.000000,3.941300,1.446119,0.000412,0.002167,430.281176,-4.988500,4.595690,1.813980,131.922332,0.291179,4.610222,-0.015850,167.089844,0.576802
376.000000,4.000000,3.912370,1.449594,0.000412,0.002168,431.687177,-4.972200,4.603010,1.812340,131.827746,0.291692,4.611671,-0.035317,167.692673,0.633261
377.000000,4.000000,3.924890,1.441219,0.000412,0.002170,433.090722,-4.961100,4.604930,1.824430,131.655936,0.293323,4.613330,-0.025949,168.120865,0.668357
378.000000,4.000000,4.029270,1.411170,0.000413,0.002170,434.489140,-4.951900,4.606570,1.818630,130.970795,0.294882,4.612873,-0.003941,168.112289,0.668357
379.000000,4.000000,3.912950,1.430219,0.000412,0.002169,434.302364,-4.978100,4.606440,1.774800,130.376779,0.293696,4.605606,-0.034852,166.686920,0.585957
380.000000,4.000000,3.881270,1.453018,0.000412,0.002170,433.495101,-4.944300,4.599620,1.821250,131.067958,0.295367,4.612245,-0.064808,165.015991,0.585957
381.000000,4.000000,4.024590,1.413345,0.000412,0.002172,434.890417,-4.907000,4.605260,1.836920,130.648934,0.297747,4.615966,-0.002781,164.424927,0.633261
382.000000,4.000000,3.889370,1.441319,0.000412,0.002171,433.243318,-4.899900,4.608350,1.782360,129.666274,0.296335,4.607065,-0.056275,163.697540,0.680565
383.000000,4.000000,3.992070,1.432919,0.000412,0.002172,433.832781,-4.907000,4.602810,1.835720,130.487126,0.299205,4.614233,-0.000289,162.794785,0.762965
384.000000,4.000000,3.896410,1.422245,0.000412,0.002171,435.223165,-4.885400,4.607260,1.789590,129.825970,0.297768,4.609321,-0.049345,162.290268,0.608846
385.000000,4.000000,3.925350,1.433219,0.000412,0.002171,436.588904,-4.858700,4.603730,1.830740,130.458950,0.300150,4.614534,-0.025632,161.013657,0.608846
386.000000,4.000000,3.960180,1.435794,0.000412,0.002171,437.906174,-4.833500,4.607790,1.828000,130.020229,0.302306,4.613977,-0.007294,159.277481,0.646994
387.000000,4.000000,3.969920,1.433019,0.000412,0.002170,439.186449,-4.822400,4.607750,1.813000,129.768711,0.302616,4.611437,-0.004162,158.376312,0.651572
388.000000,4.000000,4.000390,1.425594,0.000412,0.002168,440.442369,-4.817200,4.605730,1.807640,129.993627,0.302707,4.610454,-0.000001,157.720398,0.651572
389.000000,4.000000,3.980930,1.549990,0.000411,0.002165,441.683629,-4.816200,4.604730,1.791700,130.419427,0.301467,4.608317,-0.001673,156.837479,0.558490
390.000000,4.000000,3.945950,1.433144,0.000411,0.002164,442.917027,-4.813000,4.602850,1.799580,131.324133,0.301043,4.608458,-0.013438,157.177673,0.558490
391.000000,4.000000,4.010040,1.450943,0.000411,0.002164,441.061776,-4.780000,4.602730,1.821140,132.030948,0.301525,4.612012,-0.000464,160.112869,0.622579
392.000000,4.000000,3.992800,1.425919,0.000411,0.002163,442.298584,-4.775800,4.605640,1.792500,132.122710,0.299366,4.607651,-0.000238,162.779556,0.665305
393.000000,4.000000,3.965350,1.420220,0.000410,0.002162,440.302278,-4.751000,4.602170,1.805420,132.937820,0.298329,4.607738,-0.005523,164.747803,0.666831
394.000000,4.000000,4.049160,1.437994,0.000410,0.002162,441.544003,-4.742500,4.602130,1.818560,133.584741,0.297999,4.609676,-0.011117,167.010193,0.576802
395.000000,4.000000,3.939730,1.439819,0.000410,0.002161,439.381810,-4.723600,4.603310,1.791830,133.838053,0.295184,4.603633,-0.016709,167.897568,0.576802
396.000000,4.000000,3.906010,1.439144,0.000410,0.002162,436.643614,-4.689400,4.598290,1.841000,135.083650,0.295142,4.610031,-0.040628,170.008835,0.648520
397.000000,4.000000,3.866040,1.423770,0.000410,0.002164,437.960878,-4.657500,4.603480,1.859400,135.117791,0.296172,4.613606,-0.082470,171.363113,0.674461
398.000000,4.000000,3.995390,1.420320,0.000411,0.002166,439.242634,-4.629100,4.607070,1.888050,134.701559,0.299931,4.616535,-0.000098,171.031830,0.648520
399.000000,4.000000,3.892420,1.440844,0.000410,0.002165,440.497775,-4.623900,4.609750,1.828630,133.472914,0.298317,4.608376,-0.053217,168.907791,0.573750
400.000000,4.000000,3.823050,1.433219,0.000410,0.002165,441.738968,-4.614100,4.603600,1.876710,134.019099,0.301769,4.613666,-0.143619,166.940506,0.573750
401.000000,8.000000,4.122550,1.430319,0.000427,0.002195,443.208982,-4.239300,4.939570,2.166160,135.232416,0.305531,8.627867,-3.003462,164.992111,0.630209
402.000000,8.000000,4.290870,1.429894,0.000443,0.002225,444.687659,-3.864400,5.237510,2.295430,137.103262,0.302154,8.688244,-2.875765,162.843796,0.653098
403.000000,8.000000,4.630990,1.414320,0.000460,0.002255,446.166517,-3.489500,5.503310,2.475180,140.431993,0.301834,8.686470,-2.635023,161.283066,0.639365
404.000000,8.000000,5.081750,1.708458,0.000476,0.002285,447.642308,-3.114600,5.789210,2.607980,144.378531,0.298414,8.683573,-2.351618,161.469635,0.590535
405.000000,8.000000,5.537830,2.098643,0.000493,0.002315,449.112915,-2.739700,6.109880,2.737100,152.977036,0.296807,8.677738,-2.106228,163.464905,0.590535
406.000000,8.000000,5.754990,1.701784,0.000500,0.002345,450.586545,-2.364800,6.290900,2.729280,167.837942,0.294151,8.668653,-2.004007,169.114426,0.688194
407.000000,8.000000,5.901730,1.547140,0.000500,0.002375,452.057511,-1.989900,6.379810,2.778410,188.406664,0.293274,8.661611,-1.940274,178.409073,0.730920
408.000000,8.000000,5.863140,1.496092,0.000499,0.002405,453.530825,-1.615100,6.481080,2.859720,212.260723,0.292524,8.655987,-1.956617,191.487900,0.704980
409.000000,8.000000,6.000510,3.016883,0.000500,0.002435,454.996995,-1.240200,6.565110,3.008810,238.197289,0.291117,8.655020,-1.899796,206.674133,0.642417
410.000000,8.000000,6.297600,3.550387,0.000499,0.002465,456.468079,-0.865400,6.660280,3.098930,262.832061,0.291423,8.644351,-1.789816,220.555908,0.642417
411.000000,8.000000,6.459900,2.408106,0.000500,0.002495,457.976447,-0.490700,6.773120,3.127390,287.382639,0.291455,8.625217,-1.737189,232.065399,0.726343
412.000000,8.000000,6.613970,3.184501,0.000500,0.002525,459.485542,-0.116300,6.876230,3.220650,313.667046,0.289407,8.614051,-1.692078,246.678680,0.958284
413.000000,8.000000,6.759770,2.266462,0.000499,0.002555,460.993797,0.258100,6.973920,3.315430,339.949602,0.287215,8.592362,-1.653523,266.588867,0.779750
414.000000,8.000000,6.912220,2.636772,0.000499,0.002585,462.493042,0.632300,7.063190,3.417170,365.060516,0.285087,8.577712,-1.615852,289.546082,0.688194
415.000000,8.000000,7.064720,2.153516,0.000499,0.002614,463.987629,1.006500,7.147410,3.552030,389.496797,0.282779,8.549806,-1.571791,313.495575,0.688194
416.000000,8.000000,7.085070,3.265048,0.000499,0.002644,465.352653,1.380700,7.258290,3.714280,413.052377,0.282924,8.524207,-1.564077,335.921600,0.756861
417.000000,8.000000,7.032420,3.875024,0.000499,0.002674,466.705087,1.755100,7.314020,3.902810,436.840520,0.282092,8.497627,-1.582757,363.447296,0.779750
418.000000,8.000000,7.060640,3.452415,0.000499,0.002704,468.130864,2.129000,7.360660,4.105550,459.942010,0.282156,8.490912,-1.573256,393.936188,0.689720
419.000000,8.000000,7.114020,3.199700,0.000499,0.002734,469.551888,2.502500,7.415190,4.279180,481.543448,0.284223,8.483931,-1.551717,423.994476,0.694298
420.000000,8.000000,7.302330,2.653847,0.000499,0.002764,470.899293,2.874700,7.472660,4.444940,502.714754,0.287212,8.467178,-1.395220,447.077087,0.694298
421.000000,8.000000,7.268450,3.071355,0.000499,0.002794,472.336055,3.249200,7.544730,4.677350,523.812855,0.289799,8.436426,-1.437254,462.616882,0.738550
422.000000,8.000000,7.190790,3.809352,0.000499,0.002824,473.740771,3.623500,7.597000,5.058370,546.968581,0.289289,8.423099,-1.507625,480.159363,0.743128
423.000000,8.000000,7.271250,3.973545,0.000499,0.002854,475.119917,3.997700,7.633830,5.465910,570.623561,0.289669,8.417499,-1.434072,502.852783,0.640891
424.000000,8.000000,7.352870,3.541962,0.000499,0.002884,476.534275,4.371900,7.687400,5.849170,594.783956,0.291627,8.396387,-1.316952,528.740662,0.680565
425.000000,8.000000,7.498900,4.478825,0.000499,0.002914,477.982894,4.746400,7.746920,6.266420,622.639297,0.292665,8.385843,-0.980784,553.518311,0.680565
426.000000,8.000000,7.539590,4.909209,0.000499,0.002944,479.465361,5.120700,7.825240,6.660430,653.047959,0.295111,8.333656,-0.864383,576.649048,0.752283
427.000000,8.000000,7.590530,6.838234,0.000499,0.002974,480.956110,5.494300,7.892380,7.080670,688.008444,0.295817,8.310340,-0.713473,607.744995,0.764491
428.000000,8.000000,7.569610,5.223372,0.000499,0.003004,482.441255,5.862100,7.946990,7.441000,725.091295,0.297861,8.240264,-0.775701,648.219421,0.633261
429.000000,8.000000,7.764320,4.350281,0.000499,0.003034,483.930687,6.187400,7.983760,7.915380,763.023261,0.299932,8.288535,-0.253219,690.271057,0.675987
430.000000,8.000000,7.689480,6.309829,0.000500,0.003064,485.257599,6.533400,8.046120,8.650270,803.921382,0.301105,8.284847,-0.431834,727.071655,0.675987
431.000000,8.000000,7.844380,4.994905,0.000499,0.003094,486.235879,6.816200,8.085480,9.605480,847.687870,0.297568,8.244634,-0.111210,760.390747,0.720239
432.000000,8.000000,7.848720,5.818123,0.000499,0.003124,487.255868,6.667100,8.143820,9.332570,891.453513,0.296532,8.256832,-0.105112,789.579468,0.750758
433.000000,8.000000,7.889630,5.692853,0.000499,0.003153,487.674422,6.486800,8.174370,8.940380,939.647265,0.291441,8.243499,-0.056011,821.939026,0.634787
434.000000,8.000000,7.952930,5.902520,0.000499,0.003183,487.815054,6.180300,8.194580,8.200160,986.896216,0.285810,8.246081,-0.010192,860.362610,0.691246
435.000000,8.000000,7.905430,6.494772,0.000498,0.003208,486.265360,5.890000,8.206730,7.492030,1026.768100,0.285501,8.245481,-0.041130,893.913879,0.691246
436.000000,8.000000,8.010170,6.455673,0.000499,0.003229,484.463169,5.676700,8.234290,7.412400,1060.090837,0.289051,8.256862,-0.000476,916.101807,0.720239
437.000000,8.000000,8.002090,5.860122,0.000499,0.003240,482.800027,5.462500,8.244580,7.239610,1085.735814,0.295147,8.258653,-0.000020,930.023804,0.750758
438.000000,8.000000,7.867950,6.354877,0.000499,0.003255,480.500560,5.252100,8.257260,7.121700,1103.644332,0.299857,8.290520,-0.080140,942.578247,0.714135
439.000000,8.000000,8.008510,4.296758,0.000499,0.003283,480.135204,5.078600,8.267780,7.077280,1113.555476,0.302739,8.300813,-0.000333,954.216431,0.718713
440.000000,8.000000,7.845610,6.307979,0.000499,0.003305,479.865165,4.888500,8.291990,6.984520,1117.535667,0.307394,8.336460,-0.109464,966.834351,0.718713
441.000000,8.000000,8.111750,6.756612,0.000499,0.003332,480.076869,4.720800,8.301740,6.969080,1116.482001,0.309704,8.318308,-0.057419,976.541504,0.737024
442.000000,8.000000,7.947840,5.892620,0.000499,0.003332,478.600216,4.515000,8.306700,6.802600,1113.258664,0.315678,8.275949,-0.012515,974.850708,0.744654
443.000000,8.000000,7.865130,4.389929,0.000498,0.003340,477.480315,4.324100,8.279300,6.710480,1108.288743,0.318555,8.329547,-0.083592,973.623535,0.648520
444.000000,8.000000,8.016480,4.966132,0.000498,0.003367,478.118113,4.244800,8.287400,6.729310,1100.125049,0.320173,8.365836,-0.001249,973.372681,0.648520
445.000000,8.000000,8.037040,4.468226,0.000499,0.003389,478.136425,4.109500,8.334010,6.673450,1091.080309,0.324841,8.333501,-0.006311,963.780396,0.698876
446.000000,8.000000,7.979350,6.491072,0.000499,0.003393,477.218759,3.952500,8.328440,6.576750,1082.340478,0.328824,8.346558,-0.001962,957.034424,0.737024
447.000000,8.000000,7.996590,3.589610,0.000499,0.003401,476.894399,3.810200,8.320800,6.511550,1073.239356,0.332111,8.300380,-0.000053,954.896240,0.749232
448.000000,8.000000,7.868480,7.546531,0.000499,0.003403,475.907444,3.653900,8.303540,6.386520,1064.268765,0.336545,8.362483,-0.079499,955.448364,0.637839
449.000000,8.000000,8.019160,5.598982,0.000499,0.003422,476.396672,3.575900,8.307360,6.391710,1054.212692,0.338629,8.283567,-0.001689,950.100281,0.637839
450.000000,8.000000,8.048390,4.308232,0.000497,0.003418,474.674968,3.413400,8.277990,6.203670,1044.597458,0.344303,8.307083,-0.010771,936.284363,0.711083
451.000000,8.000000,8.114770,4.338781,0.000498,0.003418,473.971194,3.262900,8.303280,6.103510,1035.669040,0.349395,8.336259,-0.060561,924.028625,0.758387
452.000000,8.000000,7.890120,5.429688,0.000498,0.003418,473.200876,3.119400,8.322680,5.976150,1028.112249,0.354600,8.322651,-0.055515,914.848877,0.726343
453.000000,8.000000,8.134780,3.738829,0.000499,0.003426,473.435247,3.004700,8.301910,5.960850,1019.052570,0.356048,8.317499,-0.083481,915.389587,0.645468
454.000000,8.000000,7.993890,6.172160,0.000498,0.003419,472.392153,2.857900,8.314710,5.756780,1009.334235,0.363138,8.321755,-0.000172,913.261963,0.645468
455.000000,8.000000,8.052750,5.105701,0.000498,0.003421,472.430841,2.731200,8.303930,5.724240,999.688690,0.366194,8.284409,-0.012799,904.311340,0.718713
456.000000,8.000000,7.960530,4.786539,0.000497,0.003412,471.344194,2.579900,8.284640,5.564240,989.570148,0.371264,8.296342,-0.007166,891.018066,0.740076
457.000000,8.000000,8.000410,4.317307,0.000497,0.003426,471.941639,2.489400,8.284560,5.573640,978.718875,0.374842,8.311309,-0.000001,879.016602,0.746180
458.000000,8.000000,7.940090,3.947296,0.000496,0.003438,472.667347,2.396700,8.295860,5.545530,967.780138,0.379158,8.309601,-0.016510,868.295593,0.643942
459.000000,8.000000,7.839980,3.600885,0.000497,0.003440,472.229938,2.279300,8.300470,5.538600,957.005146,0.383308,8.323380,-0.117563,856.688232,0.643942
460.000000,8.000000,8.093550,3.947421,0.000498,0.003462,472.863815,2.254600,8.289900,5.609720,945.497039,0.386318,8.340462,-0.040248,850.117859,0.717187
461.000000,8.000000,7.907200,4.391954,0.000498,0.003459,472.612654,2.118200,8.325030,5.485310,935.500266,0.392662,8.292081,-0.039606,846.966431,0.750758
462.000000,8.000000,7.885830,3.895948,0.000497,0.003457,472.320236,1.990600,8.285920,5.466690,926.902071,0.395695,8.307684,-0.059930,845.013123,0.727869
463.000000,8.000000,7.963450,3.752104,0.000497,0.003471,472.659722,1.939300,8.286190,5.472090,918.123628,0.399468,8.319179,-0.006145,842.041809,0.985751
464.000000,8.000000,7.959810,3.982845,0.000497,0.003479,472.847076,1.853800,8.302660,5.432570,910.144227,0.404148,8.311997,-0.007430,835.087402,0.985751
465.000000,8.000000,8.098640,3.355044,0.000498,0.003476,471.939227,1.736900,8.300480,5.355470,902.638934,0.408812,8.306457,-0.044745,818.792908,0.877410
466.000000,8.000000,7.906140,3.022157,0.000497,0.003469,471.041438,1.597800,8.303450,5.199860,896.168419,0.413917,8.306078,-0.040515,806.047485,0.816373
467.000000,8.000000,7.977400,4.595221,0.000497,0.003485,471.615216,1.577300,8.290190,5.274220,889.916907,0.415894,8.339401,-0.002349,801.754944,0.758387
468.000000,8.000000,8.036950,4.644844,0.000497,0.003492,472.037396,1.531900,8.306350,5.264970,883.133918,0.423394,8.269423,-0.006280,794.990601,0.686669
469.000000,8.000000,7.943390,4.152463,0.000492,0.003490,473.521224,1.484400,8.261310,5.190400,876.548697,0.434117,8.260556,-0.014741,790.301819,0.686669
470.000000,8.000000,7.989970,4.099815,0.000493,0.003492,474.574552,1.402200,8.254490,5.197840,870.224704,0.444451,8.289415,-0.000463,793.579102,0.741602
471.000000,8.000000,7.875960,5.197598,0.000494,0.003495,475.582024,1.332700,8.275390,5.179130,864.518832,0.452766,8.281241,-0.070726,800.089294,0.762965
472.000000,8.000000,8.009760,3.728255,0.000494,0.003500,476.525773,1.278300,8.259360,5.193630,858.913058,0.463381,8.264756,-0.000438,807.320862,0.715661
473.000000,8.000000,7.950950,4.583146,0.000494,0.003495,476.775549,1.203000,8.267990,5.120460,853.259586,0.471089,8.292778,-0.011067,809.223328,0.660728
474.000000,8.000000,7.860940,3.709580,0.000494,0.003501,477.701702,1.181700,8.272960,5.157260,848.045274,0.479562,8.278200,-0.088856,805.460327,0.660728
475.000000,8.000000,7.905830,5.171374,0.000495,0.003512,478.545759,1.152100,8.263770,5.195270,842.596963,0.489123,8.317651,-0.040783,800.602051,0.720239
476.000000,8.000000,7.926600,5.487561,0.000496,0.003519,479.221944,1.133500,8.283820,5.218040,836.881415,0.496731,8.258354,-0.024781,791.864502,0.762965
477.000000,8.000000,7.907980,2.887062,0.000495,0.003507,476.888672,1.015600,8.255810,5.104960,831.954282,0.504100,8.247378,-0.038943,784.315796,0.720239
478.000000,8.000000,7.904610,4.711141,0.000495,0.003506,476.076602,0.978500,8.257800,5.085660,827.629696,0.510427,8.334321,-0.041846,782.973633,0.674461
479.000000,8.000000,7.897950,4.918733,0.000497,0.003520,476.904501,1.012200,8.290820,5.158410,823.735034,0.516929,8.268573,-0.047890,780.973755,0.674461
480.000000,8.000000,7.950880,3.533437,0.000496,0.003510,475.362556,0.904000,8.264600,5.051900,819.843343,0.524735,8.262747,-0.011099,775.220947,0.733972
481.000000,8.000000,7.919830,5.461212,0.000496,0.003503,473.743889,0.835400,8.264360,5.000210,815.744566,0.530745,8.301048,-0.029562,770.041565,0.770595
482.000000,8.000000,7.960700,3.951271,0.000498,0.003503,473.333161,0.831100,8.281070,5.012750,812.661965,0.535480,8.246033,-0.007105,760.906921,0.720239
483.000000,8.000000,7.961550,3.920322,0.000493,0.003508,474.817855,0.859700,8.245770,4.994150,809.446155,0.541518,8.282028,-0.006801,746.962769,0.701928
484.000000,8.000000,7.872270,3.154602,0.000494,0.003511,474.619916,0.870200,8.268830,5.021070,805.900019,0.545772,8.280757,-0.074990,739.049072,0.701928
485.000000,8.000000,8.066790,3.590760,0.000495,0.003522,475.536888,0.894300,8.266460,5.075350,803.085760,0.554231,8.319423,-0.020519,741.225464,0.776698
486.000000,8.000000,8.065650,3.710306,0.000495,0.003520,476.044943,0.894200,8.304310,5.041320,799.921043,0.557109,8.271892,-0.019825,744.640869,0.787380
487.000000,8.000000,7.916440,4.110940,0.000493,0.003509,476.169617,0.809300,8.274170,4.974950,798.691371,0.560201,8.273755,-0.032114,748.065369,0.711083
488.000000,8.000000,8.014290,4.235585,0.000494,0.003514,477.116933,0.823600,8.261840,5.013970,798.094323,0.564721,8.281335,-0.000939,753.633240,0.740076
489.000000,8.000000,7.928610,3.962521,0.000493,0.003510,477.797717,0.801000,8.272790,4.977010,796.924332,0.566077,8.261860,-0.023442,756.533997,0.740076
490.000000,8.000000,7.977360,4.500350,0.000494,0.003510,477.248569,0.778500,8.257350,4.980750,796.150086,0.570206,8.284626,-0.002358,758.319031,0.657676
491.000000,8.000000,7.856910,2.726519,0.000494,0.003510,478.056440,0.787000,8.271380,4.980090,794.698749,0.572247,8.260757,-0.094068,757.922058,0.764491
492.000000,8.000000,7.986250,4.750465,0.000494,0.003521,478.956791,0.820500,8.257470,5.033240,793.448121,0.577917,8.340983,-0.000870,751.597778,0.685143
493.000000,8.000000,7.996860,3.961246,0.000496,0.003525,478.583896,0.865700,8.309880,5.057440,791.231496,0.579941,8.251588,-0.000045,745.152466,0.682091
494.000000,8.000000,8.013400,3.392068,0.000491,0.003524,480.073061,0.850800,8.250930,5.009450,790.108601,0.585208,8.273356,-0.000826,745.506531,0.682091
495.000000,8.000000,7.932940,3.210500,0.000491,0.003529,479.958535,0.864000,8.267560,5.026000,789.110623,0.585973,8.289989,-0.020685,747.868469,0.761439
496.000000,8.000000,8.002290,5.318668,0.000491,0.003540,481.020880,0.926200,8.274910,5.104830,789.504090,0.588384,8.309595,-0.000024,751.512878,0.816373
497.000000,8.000000,7.912850,5.407514,0.000491,0.003540,482.084957,0.927400,8.279640,5.076530,789.510476,0.589117,8.235362,-0.034932,753.859436,0.704980
498.000000,8.000000,7.856860,4.536173,0.000488,0.003538,483.462646,0.905500,8.228310,5.048500,789.943902,0.593362,8.247559,-0.094134,757.501953,0.703454
499.000000,8.000000,7.965690,3.964421,0.000489,0.003544,484.552215,0.929100,8.236000,5.107330,789.864690,0.596358,8.274800,-0.005415,760.374146,0.703454
500.000000,8.000000,7.970750,5.093827,0.000490,0.003546,484.069740,0.902300,8.262680,5.065250,790.005834,0.595595,8.276686,-0.003936,759.800842,0.776698
501.000000,5.000000,7.439750,3.358294,0.000485,0.003306,469.110963,0.153200,7.777100,4.079980,791.277259,0.596591,5.291668,-2.095238,760.676147,0.799587
502.000000,5.000000,7.149050,2.504302,0.000480,0.003066,454.143198,-0.596600,7.265670,3.410050,791.703102,0.593064,4.958751,-1.961842,764.768127,0.672935
503.000000,5.000000,6.512640,2.103718,0.000475,0.002826,446.039406,-1.346200,6.848820,2.752610,783.863825,0.585211,5.011671,-1.728805,759.815857,0.675987
504.000000,5.000000,6.013410,2.368958,0.000470,0.002586,439.628704,-2.096000,6.259050,2.315710,768.259073,0.582363,5.130723,-1.596389,740.251221,0.675987
505.000000,5.000000,4.952400,2.002022,0.000465,0.002346,430.002293,-2.844700,5.702370,2.002660,740.749369,0.577228,5.206310,-0.010422,705.556519,0.715661
506.000000,5.000000,4.595020,1.933800,0.000460,0.002237,430.150666,-3.359400,5.291530,2.135330,702.115465,0.588000,5.410639,-0.700136,657.615295,0.720239
507.000000,5.000000,4.790910,1.423995,0.000463,0.002258,430.190485,-3.233400,5.408630,2.456990,647.402240,0.573850,5.510163,-0.199985,598.563110,0.618002
508.000000,5.000000,4.855140,1.876602,0.000466,0.002276,430.260127,-3.114000,5.498090,2.593540,593.087846,0.545275,5.515642,-0.096404,536.918213,0.611898
509.000000,5.000000,4.771440,1.712458,0.000466,0.002282,430.224969,-3.059300,5.508460,2.725350,542.652180,0.524495,5.512329,-0.238397,478.745026,0.611898
510.000000,5.000000,4.859040,1.538065,0.000467,0.002288,430.220190,-3.012100,5.508870,2.895520,496.132632,0.518349,5.540727,-0.091295,429.725494,0.663780
511.000000,5.000000,4.936450,1.653061,0.000467,0.002293,430.221645,-2.961900,5.534070,2.953680,455.226414,0.498305,5.548089,-0.018577,389.527679,0.698876
512.000000,5.000000,4.973410,1.418220,0.000467,0.002294,430.214058,-2.939100,5.542520,2.954770,422.443337,0.475457,5.546064,-0.003252,356.858612,0.643942
513.000000,5.000000,4.820840,1.424794,0.000466,0.002292,430.208794,-2.928700,5.541980,2.897420,395.527968,0.453373,5.550917,-0.147207,331.419128,0.636313
514.000000,5.000000,4.940100,1.696559,0.000467,0.002294,431.615415,-2.898600,5.547080,2.913310,374.197390,0.445862,5.572294,-0.016504,313.058075,0.636313
515.000000,5.000000,5.047030,1.410945,0.000467,0.002296,430.637368,-2.871300,5.564500,2.804990,355.372915,0.428590,5.563672,-0.010174,298.547241,0.865202
516.000000,5.000000,4.895260,1.763406,0.000465,0.002291,430.366465,-2.875200,5.559430,2.683110,341.230755,0.408173,5.555898,-0.050446,285.755280,0.779750
517.000000,5.000000,4.888560,1.757606,0.000465,0.002290,430.232549,-2.858100,5.552900,2.699220,331.306583,0.398916,5.568676,-0.057101,276.627563,0.660728
518.000000,5.000000,5.064220,1.491792,0.000465,0.002292,430.218687,-2.824800,5.563200,2.670050,321.577603,0.388162,5.574089,-0.018970,269.460297,0.640891
519.000000,5.000000,4.849510,2.276461,0.000464,0.002289,430.207461,-2.817800,5.568410,2.548380,313.034296,0.368596,5.560606,-0.104021,262.956207,0.640891
520.000000,5.000000,4.790890,1.597013,0.000464,0.002290,430.215441,-2.791900,5.557370,2.614810,308.148534,0.366005,5.571677,-0.200023,258.639923,0.711083
521.000000,5.000000,4.888260,2.143642,0.000464,0.002293,431.622119,-2.750400,5.566590,2.635140,301.633526,0.364949,5.588578,-0.057409,255.534210,0.738550
522.000000,5.000000,4.975980,1.840703,0.000465,0.002294,433.026053,-2.723200,5.580390,2.583840,294.695697,0.357871,5.576001,-0.002654,251.689331,0.653098
523.000000,5.000000,4.796950,2.058770,0.000464,0.002289,432.941074,-2.734600,5.571900,2.517520,289.509636,0.348853,5.569594,-0.188714,248.646790,0.663780
524.000000,5.000000,4.868850,1.770706,0.000464,0.002292,432.647057,-2.699700,5.565740,2.591080,286.507810,0.351459,5.583040,-0.079053,247.818680,0.663780
525.000000,5.000000,4.988150,1.600313,0.000464,0.002293,434.046273,-2.672800,5.576660,2.554890,281.998032,0.347317,5.582888,-0.000646,245.840881,0.704980
526.000000,5.000000,4.930140,1.841853,0.000464,0.002289,434.457729,-2.682700,5.577510,2.485420,278.675587,0.338045,5.572471,-0.022448,243.207245,0.737024
527.000000,5.000000,4.950740,1.753382,0.000463,0.002286,435.834254,-2.677400,5.569070,2.491720,277.500377,0.333721,5.573686,-0.011162,241.545135,0.672935
528.000000,5.000000,4.806140,2.045345,0.000463,0.002283,437.168151,-2.667000,5.569340,2.468320,276.072898,0.326975,5.574095,-0.172163,241.463654,0.650046
529.000000,5.000000,4.795700,1.440569,0.000463,0.002288,433.484707,-2.626500,5.569210,2.540570,275.352513,0.329287,5.584123,-0.191022,243.973358,0.650046
530.000000,5.000000,4.867190,2.334384,0.000464,0.002292,434.228708,-2.597200,5.578640,2.557640,272.921156,0.331424,5.592932,-0.081063,247.265503,0.711083
531.000000,5.000000,4.887250,1.431444,0.000464,0.002292,435.611048,-2.572900,5.585280,2.530910,270.238791,0.330448,5.577777,-0.058450,249.041122,0.729395
532.000000,5.000000,4.987040,2.037771,0.000464,0.002289,436.951762,-2.570500,5.574790,2.512330,268.640309,0.330354,5.583339,-0.000773,248.693542,0.672935
533.000000,5.000000,4.858050,1.427794,0.000463,0.002287,433.303932,-2.560000,5.576490,2.464410,267.539251,0.322876,5.567111,-0.092579,246.943466,0.650046
534.000000,5.000000,4.802690,1.446744,0.000463,0.002286,433.753120,-2.557400,5.566160,2.511250,268.474698,0.323921,5.584198,-0.178291,245.651093,0.650046
535.000000,5.000000,4.885070,1.824029,0.000464,0.002290,434.740648,-2.530100,5.578240,2.547440,268.144368,0.326057,5.591023,-0.060730,243.385712,0.704980
536.000000,5.000000,5.022160,1.671785,0.000464,0.002290,436.112048,-2.509800,5.584270,2.512780,266.967176,0.323922,5.581427,-0.002259,240.408447,0.735498
537.000000,5.000000,4.903840,1.433994,0.000463,0.002284,432.823271,-2.523400,5.576260,2.440820,266.440664,0.315292,5.568929,-0.042524,239.114029,0.666831
538.000000,5.000000,4.887130,1.632761,0.000462,0.002283,432.371442,-2.509200,5.566220,2.485280,268.029824,0.314194,5.580552,-0.058574,240.107819,0.636313
539.000000,5.000000,4.907360,1.436744,0.000462,0.002285,431.424977,-2.474500,5.574510,2.501490,268.477390,0.311631,5.582105,-0.039469,240.758377,0.636313
540.000000,5.000000,4.757710,1.428694,0.000462,0.002286,430.384302,-2.460000,5.577140,2.496270,268.600963,0.308488,5.582408,-0.267343,240.062729,0.711083
541.000000,5.000000,4.759720,1.804605,0.000463,0.002291,430.254604,-2.412600,5.577670,2.580990,269.052731,0.315496,5.595210,-0.263011,239.381714,0.788906
542.000000,5.000000,4.971700,1.724433,0.000463,0.002297,430.243423,-2.358700,5.587810,2.605990,267.541576,0.321459,5.593841,-0.003684,237.557159,0.766017
543.000000,5.000000,4.944110,1.428544,0.000463,0.002294,430.225918,-2.353300,5.587690,2.508970,265.623605,0.315778,5.576245,-0.014369,235.785843,0.683617
544.000000,5.000000,4.770190,2.686595,0.000462,0.002290,430.220997,-2.355700,5.573570,2.507720,266.704966,0.313786,5.578169,-0.240969,236.217300,0.683617
545.000000,5.000000,4.796580,1.698584,0.000462,0.002294,430.236880,-2.314700,5.572720,2.594050,268.313968,0.320222,5.582540,-0.189396,237.832626,0.715661
546.000000,5.000000,4.860050,1.644136,0.000462,0.002297,430.238140,-2.276400,5.577340,2.593500,267.813437,0.323405,5.591938,-0.089994,237.969681,0.733972
547.000000,5.000000,4.972890,2.377757,0.000462,0.002299,430.236279,-2.246400,5.585390,2.578170,267.295453,0.323710,5.586526,-0.003381,236.439087,0.648520
548.000000,5.000000,4.817350,1.794530,0.000461,0.002295,430.227066,-2.247200,5.580750,2.519620,267.500511,0.318280,5.567396,-0.152961,234.898636,0.651572
549.000000,5.000000,4.798500,1.769906,0.000461,0.002295,430.231452,-2.231400,5.565580,2.581710,269.520159,0.322931,5.586158,-0.185872,233.871933,0.651572
550.000000,5.000000,4.890740,1.450868,0.000461,0.002299,430.242080,-2.185000,5.579520,2.609720,269.783359,0.325584,5.590790,-0.054891,234.049133,0.720239
551.000000,5.000000,4.815780,1.894326,0.000461,0.002300,430.235961,-2.162700,5.584870,2.575900,269.589285,0.323552,5.586309,-0.155585,232.514557,0.756861
552.000000,5.000000,4.797230,1.751132,0.000461,0.002301,430.239411,-2.136300,5.581240,2.616390,270.504559,0.327657,5.587098,-0.188199,231.887741,0.645468
553.000000,5.000000,4.819440,1.564689,0.000461,0.002303,430.243014,-2.106000,5.581800,2.635270,270.557067,0.331928,5.591417,-0.149503,232.076538,0.645468
554.000000,5.000000,4.891010,1.937974,0.000461,0.002305,430.243373,-2.078000,5.585580,2.636220,270.333806,0.334639,5.591618,-0.054620,230.575470,0.645468
555.000000,5.000000,4.823710,1.720233,0.000460,0.002304,430.238012,-2.064400,5.585690,2.605370,270.370630,0.333329,5.581576,-0.142556,228.932785,0.711083
556.000000,5.000000,4.987060,2.206314,0.000460,0.002304,430.240208,-2.048700,5.577790,2.634650,271.560575,0.336726,5.588623,-0.000770,228.440460,0.744654
557.000000,5.000000,4.809250,1.428169,0.000459,0.002301,430.233850,-2.046700,5.582130,2.555480,271.793007,0.328370,5.570082,-0.166726,229.205658,0.657676
558.000000,5.000000,4.826810,2.656172,0.000459,0.002300,430.237924,-2.030800,5.568400,2.629840,274.423260,0.332687,5.591409,-0.137613,229.851166,0.660728
559.000000,5.000000,4.905940,1.763556,0.000459,0.002304,430.247190,-1.989700,5.583260,2.639390,274.761548,0.332750,5.581159,-0.040688,231.640717,0.660728
560.000000,5.000000,4.881840,1.859878,0.000458,0.002302,430.236942,-1.983700,5.577210,2.598690,274.933387,0.329748,5.581880,-0.064187,233.215179,0.718713
561.000000,5.000000,4.862450,1.427144,0.000458,0.002302,430.239135,-1.966600,5.576980,2.612270,275.885424,0.328683,5.581419,-0.086941,233.563232,0.752283
562.000000,5.000000,4.922880,1.662760,0.000458,0.002302,430.240737,-1.945500,5.577010,2.624720,276.707164,0.328237,5.587654,-0.027356,234.132507,0.651572
563.000000,5.000000,4.870620,3.044231,0.000457,0.002302,430.240612,-1.929000,5.581740,2.601290,277.119339,0.323839,5.580250,-0.076937,233.334579,0.663780
564.000000,5.000000,4.791420,1.843878,0.000457,0.002302,430.241366,-1.914000,5.574830,2.622680,278.300792,0.323714,5.570438,-0.199022,233.585144,0.663780
565.000000,5.000000,4.822500,2.111343,0.000457,0.002303,430.244791,-1.888900,5.567650,2.663210,278.819697,0.327998,5.589931,-0.144508,234.044647,0.726343
566.000000,5.000000,4.893830,1.802980,0.000457,0.002307,430.250524,-1.848500,5.582530,2.670190,278.180393,0.328850,5.586017,-0.051832,234.083893,0.729395
567.000000,5.000000,4.798930,1.507741,0.000457,0.002306,430.242896,-1.836100,5.580970,2.638670,277.848173,0.326853,5.582148,-0.185087,235.451675,0.637839
568.000000,5.000000,4.818200,1.579164,0.000457,0.002308,430.248754,-1.810600,5.577920,2.690900,278.562950,0.331594,5.591889,-0.151550,238.196884,0.816373
569.000000,5.000000,4.901550,2.485628,0.000457,0.002311,430.252003,-1.779100,5.585460,2.695410,278.263317,0.333504,5.590785,-0.044573,238.656525,0.816373
570.000000,5.000000,4.805970,1.706109,0.000456,0.002309,430.245446,-1.769200,5.584290,2.655530,278.117029,0.331054,5.573971,-0.172462,238.427994,0.756861
571.000000,5.000000,4.913100,1.671460,0.000456,0.002309,430.247311,-1.757300,5.571460,2.695800,279.223670,0.335652,5.588719,-0.034732,239.226547,0.767543
572.000000,5.000000,4.852940,1.512766,0.000456,0.002309,430.245880,-1.738800,5.582180,2.651460,279.118852,0.330978,5.581237,-0.099346,240.260696,0.653098
573.000000,5.000000,4.846170,2.031121,0.000455,0.002309,430.246385,-1.724000,5.577210,2.678460,280.590317,0.331838,5.586121,-0.108674,240.547470,0.668357
574.000000,5.000000,4.883760,1.996297,0.000455,0.002310,430.249948,-1.699900,5.580180,2.687600,281.269070,0.332027,5.582579,-0.062121,239.136475,0.668357
575.000000,5.000000,4.835010,2.325434,0.000455,0.002309,430.246420,-1.688400,5.577660,2.668480,281.676704,0.330182,5.579776,-0.124948,238.531235,0.704980
576.000000,5.000000,4.835580,2.443905,0.000455,0.002310,430.249656,-1.669000,5.574900,2.694810,282.512437,0.331810,5.580505,-0.124090,238.202972,0.726343
577.000000,5.000000,5.001310,1.512966,0.000455,0.002311,430.251610,-1.648900,5.575190,2.699550,282.723904,0.332627,5.580337,-0.000008,238.000992,0.636313
578.000000,5.000000,4.849340,2.428155,0.000454,0.002307,430.240473,-1.655100,5.575840,2.615250,282.620590,0.323206,5.574252,-0.104255,237.658066,0.659202
579.000000,5.000000,4.902830,1.808804,0.000453,0.002307,430.247456,-1.638100,5.569960,2.683640,284.905573,0.324585,5.576180,-0.043422,238.025375,0.659202
580.000000,5.000000,4.772160,2.553276,0.000453,0.002307,430.247373,-1.623100,5.571680,2.657740,285.277576,0.320457,5.580178,-0.236921,238.713593,0.715661
581.000000,5.000000,4.853910,1.671760,0.000453,0.002311,430.256902,-1.584900,5.574460,2.735360,286.244412,0.325681,5.583895,-0.098044,239.011978,0.732446
582.000000,5.000000,4.802010,1.922500,0.000453,0.002312,430.252585,-1.561600,5.578640,2.705670,285.276273,0.324816,5.587052,-0.179511,237.813263,0.610372
583.000000,5.000000,4.925400,1.944174,0.000454,0.002315,430.257276,-1.532800,5.581300,2.744690,285.228003,0.328851,5.587833,-0.025597,235.749786,0.656150
584.000000,5.000000,4.813010,2.159691,0.000453,0.002313,430.250228,-1.525900,5.582110,2.685620,284.499513,0.324588,5.577795,-0.160266,234.013062,0.656150
585.000000,5.000000,4.770300,2.462479,0.000453,0.002314,430.253858,-1.510000,5.573910,2.739140,285.623863,0.328894,5.583947,-0.240742,233.962006,0.698876
586.000000,5.000000,4.834050,2.424481,0.000453,0.002317,430.261259,-1.476600,5.578010,2.772120,285.629762,0.333751,5.587176,-0.126400,235.618851,0.727869
587.000000,5.000000,4.896160,1.822704,0.000453,0.002318,430.258042,-1.457200,5.581070,2.749180,284.974365,0.334590,5.582385,-0.049584,237.823425,0.607320
588.000000,5.000000,4.794590,2.342759,0.000452,0.002316,430.250729,-1.453200,5.577940,2.716090,285.023981,0.332540,5.581062,-0.193081,238.842590,0.653098
589.000000,5.000000,4.867680,1.706858,0.000452,0.002318,430.258709,-1.431100,5.576020,2.769720,286.229546,0.337020,5.583861,-0.080467,239.285675,0.653098
590.000000,5.000000,4.875540,1.966398,0.000452,0.002318,430.255228,-1.417900,5.578750,2.736510,286.193833,0.335286,5.585097,-0.071205,240.200455,0.704980
591.000000,5.000000,4.884330,2.081494,0.000452,0.002318,430.254520,-1.406700,5.579620,2.734080,286.995771,0.334054,5.580414,-0.061514,241.315826,0.747706
592.000000,5.000000,4.847090,1.443319,0.000451,0.002316,430.252168,-1.399500,5.575770,2.725510,287.940228,0.332261,5.578119,-0.107383,242.419281,0.618002
593.000000,5.000000,4.893990,3.047631,0.000451,0.002317,430.255691,-1.383200,5.574220,2.744390,288.987001,0.332603,5.587448,-0.051676,243.367783,0.643942
594.000000,5.000000,4.835220,1.788755,0.000451,0.002317,430.256455,-1.364400,5.579920,2.726950,289.441708,0.329266,5.567826,-0.124632,244.237198,0.643942
595.000000,5.000000,4.795930,2.030071,0.000450,0.002316,430.253516,-1.357300,5.565950,2.747470,290.416186,0.331104,5.584677,-0.190596,244.247650,0.701928
596.000000,5.000000,4.859070,1.924400,0.000451,0.002320,430.263633,-1.318500,5.578110,2.785630,290.556939,0.333583,5.586713,-0.091256,243.747238,0.766017
597.000000,5.000000,4.854970,1.419895,0.000451,0.002321,430.258836,-1.299600,5.581020,2.762890,290.146942,0.332560,5.582924,-0.096630,242.522919,0.613424
598.000000,5.000000,4.823140,2.766117,0.000450,0.002321,430.256984,-1.285400,5.578690,2.767610,290.382921,0.333007,5.587267,-0.143474,241.810547,0.665305
599.000000,5.000000,4.839180,2.341984,0.000450,0.002323,430.261943,-1.260900,5.580690,2.791030,290.754168,0.335022,5.577513,-0.118737,242.406845,0.665305
600.000000,5.000000,4.690490,1.672760,0.000450,0.002322,430.258210,-1.250600,5.573540,2.780450,290.770413,0.335988,5.580492,-0.429175,244.209229,0.691246
601.000000,9.000000,5.222990,2.384457,0.000466,0.002352,431.740766,-0.875800,5.901660,3.203940,292.792005,0.334344,9.608149,-2.926580,247.338104,0.704980
602.000000,9.000000,5.477650,3.366444,0.000483,0.002382,433.192791,-0.500900,6.253730,3.332360,295.385265,0.308270,9.680288,-2.740695,247.417496,0.624105
603.000000,9.000000,6.016470,2.444830,0.000499,0.002412,434.655513,-0.126000,6.562780,3.600030,304.101188,0.301793,9.673142,-2.390145,248.461365,0.679039
604.000000,9.000000,6.154880,2.477953,0.000500,0.002442,436.046628,0.248500,6.650290,3.499520,315.008385,0.300622,9.665197,-2.309471,253.715515,0.679039
605.000000,9.000000,6.371660,2.167891,0.000500,0.002472,437.445948,0.623100,6.741750,3.576670,331.584490,0.299293,9.657180,-2.190817,261.701172,0.741602
606.000000,9.000000,6.551780,1.995897,0.000500,0.002502,438.868839,0.997700,6.842030,3.622510,351.459758,0.297610,9.651100,-2.099378,272.627106,0.762965
607.000000,9.000000,6.579270,3.952471,0.000500,0.002532,440.319930,1.372400,6.933920,3.717570,373.694988,0.294338,9.642172,-2.085993,285.022766,0.659202
608.000000,9.000000,6.881420,2.914611,0.000500,0.002562,441.795563,1.747100,7.008710,3.867440,397.405997,0.290927,9.628880,-1.948838,302.615234,0.701928
609.000000,9.000000,6.921500,3.247323,0.000500,0.002592,443.297511,2.121900,7.112140,3.915550,419.715112,0.290844,9.614664,-1.932016,324.733917,0.701928
610.000000,9.000000,6.982100,2.597374,0.000500,0.002622,444.801237,2.496700,7.197680,4.088230,444.369003,0.289515,9.601673,-1.907192,352.248047,0.749232
611.000000,9.000000,7.015340,3.643358,0.000500,0.002652,446.303413,2.871300,7.273930,4.249950,468.826665,0.288790,9.596497,-1.893888,383.455475,0.770595
612.000000,9.000000,7.159850,3.477340,0.000500,0.002682,447.802105,3.245700,7.339760,4.444970,493.038256,0.287988,9.580463,-1.838615,411.246979,0.646994
613.000000,9.000000,7.075040,5.807349,0.000499,0.002712,448.285631,3.617000,7.423390,4.712640,516.522261,0.287855,9.561408,-1.870547,440.310089,0.646994
614.000000,9.000000,7.244090,5.726627,0.000499,0.002742,449.778712,3.991400,7.459090,5.109040,541.087178,0.284266,9.546417,-1.808322,474.353027,0.717187
615.000000,9.000000,7.207940,3.219400,0.000499,0.002772,451.270251,4.365800,7.531520,5.460570,565.523347,0.284099,9.521962,-1.821148,506.275146,0.732446
616.000000,9.000000,7.283330,4.781089,0.000499,0.002802,452.761071,4.740200,7.584320,5.891320,593.769696,0.282349,9.533529,-1.794696,538.025024,0.733972
617.000000,9.000000,7.399410,5.918244,0.000499,0.002832,454.250387,5.114500,7.642910,6.311840,624.357786,0.280728,9.505636,-1.756188,569.651367,0.624105
618.000000,9.000000,7.452970,4.853136,0.000499,0.002862,455.727030,5.488900,7.717440,6.713810,656.334318,0.281368,9.469921,-1.739328,599.992493,0.624105
619.000000,9.000000,7.328040,6.286480,0.000499,0.002892,457.223245,5.862100,7.784830,7.133050,692.796159,0.281277,9.467181,-1.779545,628.383789,0.704980
620.000000,9.000000,7.535600,4.721691,0.000499,0.002922,458.676693,6.236000,7.807670,7.529350,729.950753,0.281247,9.466634,-1.714439,661.438293,0.747706
621.000000,9.000000,7.521110,4.450802,0.000499,0.002952,460.044763,6.611300,7.867100,8.083010,766.186346,0.284400,9.451609,-1.718706,695.189880,0.706506
622.000000,9.000000,7.681310,7.125872,0.000499,0.002982,461.245590,6.985900,7.909380,9.142050,807.640448,0.282608,9.456759,-1.673806,731.180420,0.817898
623.000000,9.000000,7.677380,6.365977,0.000499,0.003012,462.534887,7.359800,7.984770,10.294420,849.607046,0.280954,9.398926,-1.674849,770.697144,0.817898
624.000000,9.000000,7.668930,8.623139,0.000499,0.003041,450.638775,7.731600,8.051280,11.404670,894.699962,0.275545,9.412357,-1.677102,815.997253,0.737024
625.000000,9.000000,7.801620,7.079499,0.000499,0.003071,439.245507,7.893100,8.095430,11.998920,942.707007,0.269377,9.399574,-1.643068,867.141418,0.759913
626.000000,9.000000,8.023330,7.164896,0.000499,0.003101,431.049737,7.893200,8.147240,12.001910,993.350221,0.263452,9.409103,-1.585614,910.995117,0.718713
627.000000,9.000000,7.958880,7.436210,0.000499,0.003131,430.160350,7.902700,8.232210,11.996420,1046.739988,0.256983,9.399285,-1.603906,942.320190,0.643942
628.000000,9.000000,7.887570,6.273781,0.000499,0.003161,430.380507,7.789800,8.254880,12.001240,1098.819004,0.248389,9.422472,-1.621963,981.053101,0.643942
629.000000,9.000000,8.130840,7.063750,0.000499,0.003191,430.613631,7.722500,8.280500,11.998090,1144.477287,0.244578,9.461480,-1.543630,1023.996094,0.726343
630.000000,9.000000,7.811430,5.621406,0.000499,0.003221,430.561304,7.718800,8.344290,11.996340,1185.518694,0.243652,9.441011,-1.640645,1048.848755,0.740076
631.000000,9.000000,7.895000,6.345478,0.000499,0.003251,430.646818,7.569100,8.351610,11.996660,1218.418060,0.245351,9.505082,-1.620129,1071.139648,0.692772
632.000000,9.000000,8.022260,6.938855,0.000499,0.003281,430.628623,7.541000,8.393320,11.995170,1243.855471,0.248209,9.494604,-1.585944,1088.296387,0.645468
633.000000,9.000000,8.140740,6.741037,0.000499,0.003311,430.554035,7.489000,8.446940,11.995570,1265.483534,0.251081,9.484991,-1.538509,1091.897095,0.645468
634.000000,9.000000,8.084810,7.150946,0.000499,0.003341,430.463607,7.423900,8.503640,11.989030,1284.487426,0.253833,9.483913,-1.564180,1102.114624,0.715661
635.000000,9.000000,8.208550,7.125222,0.000499,0.003371,431.006583,7.330900,8.533420,11.997060,1301.127024,0.255754,9.487923,-1.494268,1118.874268,0.767543
636.000000,9.000000,8.026330,5.863822,0.000499,0.003401,430.581714,7.294500,8.581180,11.997180,1315.507254,0.258093,9.482319,-1.584681,1137.550049,0.694298
637.000000,9.000000,8.178980,6.339978,0.000499,0.003431,430.452160,7.173500,8.587290,11.998790,1327.426151,0.258961,9.519105,-1.515754,1153.677124,0.672935
638.000000,9.000000,8.204180,7.332389,0.000499,0.003461,430.497713,7.147500,8.630320,11.994360,1336.428263,0.261481,9.506231,-1.497688,1165.430664,0.672935
639.000000,9.000000,8.069760,6.776561,0.000499,0.003491,430.542056,7.071400,8.665830,11.992460,1344.640132,0.263753,9.500723,-1.569946,1177.678223,0.747706
640.000000,9.000000,8.187960,7.293541,0.000499,0.003521,430.511278,6.916500,8.653560,11.994210,1351.027842,0.264526,9.521219,-1.509626,1190.499878,0.785854
641.000000,9.000000,8.267930,7.976064,0.000499,0.003551,430.456393,6.863600,8.693880,11.999370,1355.587068,0.267288,9.509078,-1.437839,1196.578613,0.697350
642.000000,9.000000,8.291190,7.413869,0.000499,0.003581,431.388652,6.773800,8.722090,11.998740,1360.263704,0.269862,9.501087,-1.409912,1194.853760,0.679039
643.000000,9.000000,8.359140,6.351103,0.000500,0.003610,430.763664,6.676600,8.732510,11.999190,1364.717999,0.271888,9.508585,-1.305853,1194.504272,0.679039
644.000000,9.000000,8.312260,7.019552,0.000499,0.003640,430.000719,6.594600,8.759750,11.999460,1369.048311,0.274521,9.515903,-1.381371,1199.981567,0.747706
645.000000,9.000000,8.320070,7.614528,0.000500,0.003670,430.660875,6.482200,8.751870,11.998470,1373.283876,0.275965,9.513530,-1.369966,1206.219604,0.790432
646.000000,9.000000,8.384490,7.930391,0.000499,0.003700,430.201899,6.392600,8.759710,11.999450,1377.009805,0.278011,9.507318,-1.257763,1208.360229,0.668357
647.000000,9.000000,8.363920,7.572405,0.000499,0.003730,430.268071,6.309100,8.786060,11.999430,1380.567294,0.280794,9.500466,-1.297180,1207.445679,0.624105
648.000000,9.000000,8.374900,7.553631,0.000499,0.003760,430.224412,6.204800,8.786990,11.999690,1383.862962,0.282692,9.507879,-1.276563,1216.089233,0.624105
649.000000,9.000000,8.440810,8.268878,0.000499,0.003790,430.229496,6.110400,8.796610,11.999670,1386.702346,0.284915,9.507873,-1.132778,1224.926147,0.679039
650.000000,9.000000,8.633660,6.652016,0.000499,0.003820,430.303088,6.025400,8.824110,11.999570,1389.436245,0.287815,9.497434,-0.586697,1241.161255,0.737024
651.000000,9.000000,8.625280,7.101148,0.000499,0.003849,430.340719,5.963000,8.894790,11.999300,1392.789421,0.292283,9.507779,-0.611010,1270.343750,0.653098
652.000000,9.000000,8.539520,8.586866,0.000499,0.003879,430.399485,5.852700,8.906050,11.999210,1396.722907,0.294599,9.513729,-0.864588,1289.914307,0.700402
653.000000,9.000000,8.863610,6.082838,0.000499,0.003909,430.285388,5.738300,8.889250,11.999600,1400.151931,0.295867,9.509785,-0.085483,1300.247192,0.700402
654.000000,9.000000,8.860000,8.323051,0.000499,0.003939,430.602426,5.712100,9.000130,11.998750,1404.081203,0.301765,9.519876,-0.090058,1307.185913,0.769069
655.000000,9.000000,8.655640,7.972497,0.000499,0.003968,430.603484,5.599900,9.015940,11.996910,1409.001877,0.304258,9.500674,-0.524058,1317.273193,0.772121
656.000000,9.000000,8.912690,7.934366,0.000499,0.003994,430.611890,5.473500,8.962300,11.998040,1412.896047,0.304123,9.523259,-0.035060,1325.448853,0.666831
657.000000,9.000000,8.588600,7.268117,0.000499,0.003997,430.584655,5.534200,9.043510,11.997730,1416.582040,0.308764,9.503491,-0.719210,1325.053223,0.697350
658.000000,9.000000,8.703960,7.708600,0.000499,0.003998,430.612192,5.457100,8.946790,11.998160,1419.609574,0.306838,9.541171,-0.394300,1333.539673,0.697350
659.000000,9.000000,8.847590,7.769597,0.000499,0.003997,430.614427,5.500300,8.978140,11.997020,1421.126311,0.309273,9.524056,-0.106684,1348.752808,0.732446
660.000000,9.000000,8.664280,7.772747,0.000499,0.003997,430.597465,5.526700,9.025280,11.997480,1423.167085,0.312178,9.517672,-0.499973,1359.338867,0.749232
661.000000,9.000000,8.727660,7.522357,0.000499,0.003998,430.611884,5.478700,8.971570,11.997990,1424.809256,0.311243,9.537045,-0.335777,1363.874146,0.642417
662.000000,9.000000,8.798860,6.128061,0.000499,0.003997,430.609479,5.501900,8.989320,11.997430,1425.771582,0.312721,9.535234,-0.185215,1366.354858,0.714135
663.000000,9.000000,8.605980,7.479459,0.000499,0.003997,430.602030,5.515200,9.012910,11.997240,1427.068273,0.314347,9.547299,-0.667670,1371.656006,0.714135
664.000000,9.000000,8.650150,8.412847,0.000499,0.003997,430.616420,5.469800,8.953530,11.997680,1427.779601,0.312859,9.547603,-0.539530,1382.648315,0.770595
665.000000,9.000000,8.737990,7.008427,0.000499,0.003997,430.617828,5.489100,8.962970,11.997480,1427.696058,0.313765,9.533525,-0.311492,1392.514893,0.773647
666.000000,9.000000,8.615350,5.229946,0.000499,0.003997,430.604135,5.506700,8.989620,11.997190,1427.919602,0.315275,9.546722,-0.640062,1398.880737,0.656150
667.000000,9.000000,8.801830,7.696800,0.000499,0.003997,430.599164,5.474900,8.951970,11.997540,1427.950526,0.314376,9.572832,-0.179835,1407.242432,0.711083
668.000000,9.000000,8.732160,5.896445,0.000499,0.003997,430.613957,5.518700,9.009460,11.997220,1428.164316,0.316836,9.538346,-0.325103,1402.385376,0.711083
669.000000,9.000000,8.582290,6.364852,0.000499,0.003997,430.599525,5.495200,8.991600,11.997340,1428.984382,0.316562,9.564932,-0.737980,1390.236572,0.759913
670.000000,9.000000,8.554130,7.043726,0.000499,0.003997,430.607285,5.466200,8.943910,11.997660,1429.022669,0.315122,9.566729,-0.821605,1379.461914,0.753809
671.000000,9.000000,8.639780,9.417883,0.000499,0.003997,430.608009,5.469500,8.930020,11.997640,1428.285784,0.314910,9.557047,-0.569079,1369.574585,0.639365
672.000000,9.000000,8.621160,6.330353,0.000499,0.003997,430.622386,5.489200,8.953490,11.997520,1427.515275,0.316064,9.521828,-0.623035,1368.334595,0.706506
673.000000,9.000000,8.505030,7.167321,0.000499,0.003998,431.666013,5.475400,8.946910,11.997790,1426.926028,0.316104,9.556530,-0.963659,1385.336792,0.706506
674.000000,9.000000,8.683630,6.163660,0.000499,0.003998,430.590201,5.453500,8.909330,11.998570,1425.904078,0.314963,9.556063,-0.447348,1410.834961,0.764491
675.000000,9.000000,8.695340,7.974414,0.000499,0.003997,430.607836,5.497700,8.962650,11.997140,1425.164775,0.317109,9.558713,-0.416491,1425.570068,0.811795
676.000000,9.000000,8.680180,6.187284,0.000499,0.003997,430.613211,5.490000,8.969940,11.997390,1425.317416,0.317598,9.547467,-0.456588,1426.328125,0.669883
677.000000,9.000000,8.699630,6.468298,0.000499,0.003998,431.659776,5.480200,8.967190,11.997780,1425.659363,0.317657,9.568630,-0.405389,1413.407959,0.732446
678.000000,9.000000,8.522870,6.350628,0.000499,0.003998,430.522538,5.488300,8.975850,11.998430,1426.191889,0.318107,9.563861,-0.912925,1405.975830,0.732446
679.000000,9.000000,8.654620,7.426511,0.000499,0.003997,430.590806,5.453400,8.920040,11.997850,1426.232875,0.316243,9.571086,-0.526923,1397.624268,0.766017
680.000000,9.000000,8.723450,6.599168,0.000499,0.003997,430.610829,5.491200,8.957600,11.997250,1425.873707,0.317730,9.550350,-0.345893,1380.720947,0.775172
681.000000,9.000000,8.524370,6.352428,0.000499,0.003997,430.606065,5.499700,8.981110,11.997280,1426.185957,0.318732,9.553626,-0.908605,1376.622437,0.643942
682.000000,9.000000,8.697590,8.965301,0.000499,0.003997,430.597250,5.452800,8.919980,11.997380,1426.061700,0.316615,9.565102,-0.410655,1391.046021,0.643942
683.000000,9.000000,8.692230,8.722485,0.000499,0.003997,430.619446,5.498700,8.971320,11.997050,1425.778452,0.318537,9.524169,-0.424608,1402.816284,0.708032
684.000000,9.000000,8.439110,7.202519,0.000499,0.003997,430.609721,5.489600,8.972510,11.997620,1426.190721,0.318691,9.534016,-1.136900,1421.710815,0.749232
685.000000,9.000000,8.447810,9.458631,0.000499,0.003998,430.673134,5.438000,8.891350,11.999700,1425.620328,0.315857,9.566297,-1.115592,1440.518311,0.772121
686.000000,9.000000,8.816370,6.560119,0.000500,0.003997,430.626486,5.456400,8.886010,11.997480,1424.040121,0.315747,9.544114,-0.154596,1441.694702,0.654624
687.000000,9.000000,8.627360,7.781422,0.000499,0.003997,430.599479,5.528500,9.001340,11.996580,1423.706819,0.319985,9.556681,-0.604956,1440.204956,0.654624
688.000000,9.000000,8.675510,6.905331,0.000499,0.003997,430.605447,5.467400,8.950110,11.997380,1424.275848,0.318224,9.561043,-0.469196,1440.349365,0.720239
689.000000,9.000000,8.641670,6.793635,0.000499,0.003997,430.605564,5.485200,8.965600,11.997380,1424.555705,0.318772,9.564674,-0.563664,1431.596069,0.767543
690.000000,9.000000,8.706240,7.386562,0.000499,0.003997,430.604406,5.478100,8.956530,11.997490,1425.107670,0.318502,9.567691,-0.388508,1429.921509,0.752283
691.000000,9.000000,8.658190,7.275017,0.000499,0.003997,430.610967,5.494200,8.977360,11.997360,1425.670118,0.319295,9.556108,-0.516915,1435.473999,0.665305
692.000000,9.000000,8.580980,8.134433,0.000499,0.003997,430.607075,5.481600,8.964150,11.997520,1426.269570,0.318855,9.561178,-0.741878,1445.769165,0.665305
693.000000,9.000000,8.563810,6.831509,0.000499,0.003997,430.609424,5.467900,8.939040,11.997640,1426.321142,0.317960,9.557434,-0.792930,1457.329834,0.761439
694.000000,9.000000,8.680620,8.412922,0.000499,0.003997,430.596714,5.469500,8.930570,11.997540,1425.870683,0.317681,9.571583,-0.455406,1456.548340,0.817898
695.000000,9.000000,8.630100,7.151646,0.000499,0.003997,430.611277,5.494500,8.965830,11.997270,1425.606783,0.318993,9.552008,-0.597000,1450.460815,0.776698
696.000000,9.000000,9.153120,6.910331,0.000499,0.003997,430.598623,5.477200,8.951780,11.997380,1425.614705,0.318514,9.568527,-0.107677,1451.948730,0.668357
697.000000,9.000000,8.546260,7.130297,0.000499,0.003997,430.549908,5.587800,9.120910,11.997600,1427.413166,0.324579,9.534350,-0.844812,1452.402832,0.668357
698.000000,9.000000,8.595280,7.891218,0.000499,0.003997,430.599107,5.433900,8.943310,11.997500,1429.561752,0.318139,9.574493,-0.699364,1471.439819,0.766017
699.000000,9.000000,8.430650,5.949143,0.000499,0.003997,430.614664,5.476000,8.950230,11.997450,1429.438962,0.318243,9.562066,-1.157103,1490.761353,0.839261
700.000000,9.000000,8.316730,5.566933,0.000499,0.003998,430.651409,5.448900,8.891470,11.999760,1428.539712,0.316237,9.584789,-1.374899,1482.680054,0.967440
701.000000,8.000000,8.682970,7.308790,0.000496,0.003995,430.566001,5.459800,8.833740,11.970650,1425.846963,0.314399,8.578425,-1.374459,1460.935425,0.724817
702.000000,8.000000,8.423490,8.172032,0.000492,0.003832,430.459162,4.711800,8.746170,8.360660,1429.529419,0.326734,8.446305,-0.755179,1443.672241,0.724817
703.000000,8.000000,8.112930,7.053775,0.000487,0.003767,430.498183,5.085400,8.627690,7.897140,1428.935723,0.322550,8.461042,-0.058637,1435.717773,0.761439
704.000000,8.000000,8.094270,7.250168,0.000482,0.003729,430.555180,5.422500,8.555050,8.454390,1420.723813,0.315711,8.495436,-0.040870,1425.248413,0.787380
705.000000,8.000000,7.641200,6.909606,0.000477,0.003721,430.587070,5.791400,8.534590,9.300120,1402.749966,0.309149,8.484669,-0.565009,1405.403931,0.740076
706.000000,8.000000,7.801850,6.490297,0.000472,0.003748,430.929809,6.138200,8.419240,10.869990,1377.544186,0.295851,8.512595,-0.179799,1385.885498,0.640891
707.000000,8.000000,8.034920,8.024537,0.000467,0.003777,430.778492,6.131100,8.437770,11.421790,1353.964392,0.291334,8.499312,-0.005609,1369.806030,0.640891
708.000000,8.000000,7.737390,7.376438,0.000462,0.003787,431.347388,6.122600,8.473650,11.619180,1338.285011,0.288837,8.457089,-0.312881,1367.550415,0.703454
709.000000,8.000000,7.643000,7.513807,0.000458,0.003815,430.984505,6.019400,8.388980,11.696340,1329.559659,0.283273,8.493373,-0.559861,1389.812866,0.747706
710.000000,8.000000,8.085240,8.197056,0.000456,0.003844,430.686274,5.969500,8.375140,11.804960,1324.995230,0.280582,8.493034,-0.033418,1404.973633,0.717187
711.000000,8.000000,7.468990,7.155446,0.000451,0.003856,431.121888,5.986900,8.460780,11.720140,1325.898357,0.283141,8.450358,-1.061591,1402.554688,0.634787
712.000000,8.000000,7.620260,7.710400,0.000452,0.003884,430.744724,5.877800,8.347090,11.860560,1326.649913,0.277756,8.514165,-0.625667,1422.181885,0.634787
713.000000,8.000000,7.506500,9.196267,0.000451,0.003913,431.099606,5.834600,8.383520,11.878550,1327.201434,0.278752,8.494675,-0.959527,1432.704956,0.712609
714.000000,8.000000,7.543790,8.512118,0.000450,0.003939,430.868203,5.763100,8.367700,11.934780,1327.296963,0.277951,8.478524,-0.852071,1419.346313,0.762965
715.000000,8.000000,7.563620,7.318390,0.000449,0.003955,431.339656,5.720800,8.369030,11.915200,1327.295986,0.278340,8.490383,-0.793494,1409.287598,0.711083
716.000000,8.000000,7.750500,8.746409,0.000448,0.003974,431.044764,5.666800,8.379220,11.910530,1327.456439,0.278921,8.504535,-0.283139,1414.370117,0.611898
717.000000,8.000000,7.520520,8.329283,0.000444,0.003980,431.619482,5.693400,8.403250,11.906300,1328.921672,0.280278,8.472822,-0.919677,1424.723267,0.611898
718.000000,8.000000,7.756650,5.830423,0.000443,0.003987,431.115280,5.648100,8.350160,11.895110,1329.985729,0.278688,8.496825,-0.269640,1433.611084,0.669883
719.000000,8.000000,7.825090,10.233026,0.000441,0.003994,431.572144,5.654700,8.398960,11.848650,1331.724453,0.280820,8.510570,-0.140345,1436.017822,0.723291
720.000000,8.000000,7.726850,5.857647,0.000438,0.003975,431.505188,5.772400,8.397810,11.939350,1334.655501,0.280668,8.422485,-0.337713,1435.733398,0.700402
721.000000,8.000000,7.529100,8.386173,0.000439,0.003962,431.204698,5.755600,8.374610,11.813250,1337.316226,0.280226,8.517155,-0.894935,1441.348145,0.640891
722.000000,8.000000,7.660700,8.501294,0.000441,0.003984,431.065348,5.689200,8.367700,11.927780,1338.473804,0.278985,8.497114,-0.509912,1440.195435,0.640891
723.000000,8.000000,7.696660,9.875340,0.000439,0.003995,431.510885,5.673400,8.383370,11.897000,1339.330542,0.279861,8.486998,-0.413063,1429.557007,0.692772
724.000000,8.000000,7.764080,7.382712,0.000436,0.003999,431.051872,5.688700,8.370550,11.905240,1339.756085,0.279528,8.447138,-0.253726,1417.770142,0.727869
725.000000,8.000000,7.578270,8.273228,0.000437,0.003976,431.551515,5.738700,8.385250,11.854150,1340.979255,0.279997,8.498853,-0.749942,1416.481567,0.689720
726.000000,8.000000,7.755480,8.474345,0.000439,0.003996,431.037509,5.666200,8.369520,11.913290,1341.367816,0.278729,8.496888,-0.272185,1429.078979,0.935395
727.000000,8.000000,7.669830,8.799057,0.000440,0.003977,431.600140,5.742000,8.403280,11.909530,1342.398418,0.279855,8.480215,-0.484685,1440.142334,0.935395
728.000000,8.000000,7.594800,6.829009,0.000441,0.003968,431.352829,5.756700,8.385970,11.912200,1342.936779,0.279008,8.483957,-0.700789,1447.421753,0.811795
729.000000,8.000000,7.654590,6.890207,0.000441,0.003978,431.016988,5.697900,8.369330,11.867600,1342.981687,0.278452,8.512529,-0.527007,1445.747559,0.790432
730.000000,8.000000,7.546120,9.163368,0.000440,0.003995,431.383085,5.662900,8.392580,11.894230,1342.605774,0.278984,8.509732,-0.845224,1428.688843,0.714135
731.000000,8.000000,7.782590,8.592140,0.000441,0.003994,431.129411,5.659900,8.364560,11.920010,1341.832439,0.277936,8.481349,-0.216014,1411.848511,0.642417
732.000000,8.000000,7.591280,7.520982,0.000437,0.003994,431.646106,5.685900,8.391710,11.851680,1341.819841,0.279418,8.476589,-0.711244,1406.397949,0.642417
733.000000,8.000000,7.617950,11.121017,0.000439,0.003993,431.227131,5.669300,8.359490,11.886760,1341.540209,0.277921,8.503231,-0.632433,1415.636230,0.712609
734.000000,8.000000,7.629370,6.723963,0.000435,0.003997,431.810367,5.721000,8.339050,11.970270,1341.131107,0.277079,8.373189,-0.599118,1438.200439,0.753809
735.000000,8.000000,7.603030,6.955829,0.000437,0.003972,432.237101,5.728700,8.333460,11.807310,1341.020614,0.277419,8.507703,-0.676393,1450.603394,0.694298
736.000000,8.000000,7.787720,10.874526,0.000439,0.003993,432.010246,5.681000,8.374530,11.932730,1340.707896,0.277725,8.510216,-0.206062,1448.887207,0.624105
737.000000,8.000000,7.670410,8.456196,0.000436,0.003975,432.504213,5.791200,8.381440,11.969220,1341.854566,0.278207,8.382245,-0.483096,1449.561646,0.624105
738.000000,8.000000,7.777340,7.101898,0.000437,0.003955,432.490703,5.790300,8.340990,11.825760,1342.457916,0.277229,8.493427,-0.226426,1459.702515,0.698876
739.000000,8.000000,7.595160,9.199067,0.000436,0.003980,432.438116,5.738700,8.391100,11.864300,1343.451267,0.278347,8.503821,-0.699720,1484.990723,0.753809
740.000000,8.000000,7.657210,6.340703,0.000438,0.003995,432.380344,5.688600,8.368740,11.953200,1343.905007,0.276990,8.480598,-0.519657,1505.269653,0.698876
741.000000,8.000000,7.461130,8.373249,0.000438,0.003996,432.304321,5.667000,8.378850,11.887870,1343.854079,0.277641,8.519753,-1.081969,1513.794556,0.648520
742.000000,8.000000,7.398340,7.142422,0.000442,0.003999,432.114077,5.640000,8.363030,11.975720,1342.481055,0.276413,8.504331,-1.229311,1519.678467,0.648520
743.000000,8.000000,7.717320,9.088646,0.000446,0.003999,431.827424,5.609000,8.361870,11.976980,1340.295270,0.276390,8.524090,-0.360843,1535.353394,0.703454
744.000000,8.000000,7.621460,7.308165,0.000442,0.004000,432.069410,5.649300,8.401270,11.914330,1339.189148,0.278623,8.473853,-0.622158,1548.935181,0.720239
745.000000,8.000000,7.702690,6.975253,0.000441,0.003997,431.905010,5.640800,8.374160,11.897790,1338.582980,0.277950,8.520568,-0.397540,1553.905884,0.674461
746.000000,8.000000,7.685760,6.671240,0.000441,0.003998,431.882627,5.656500,8.402530,11.927190,1338.767138,0.278863,8.521754,-0.441677,1545.201050,0.637839
747.000000,8.000000,7.547690,7.671826,0.000442,0.003998,431.983359,5.653200,8.404270,11.939390,1339.580920,0.279023,8.526774,-0.840604,1524.947876,0.637839
748.000000,8.000000,7.623360,8.473120,0.000444,0.003999,431.682746,5.636900,8.385980,11.976730,1339.696373,0.278264,8.518611,-0.616608,1518.357666,0.715661
749.000000,8.000000,7.572600,9.021799,0.000442,0.003998,432.097488,5.647100,8.389030,11.940020,1339.771672,0.278863,8.497158,-0.766811,1515.059814,0.746180
750.000000,8.000000,7.608500,6.963929,0.000442,0.003998,431.893588,5.657600,8.370360,11.966800,1339.452370,0.278317,8.488028,-0.660229,1514.762207,0.672935
751.000000,8.000000,7.659130,7.261167,0.000442,0.003998,431.881201,5.647600,8.377890,11.928090,1339.271540,0.278867,8.520280,-0.514289,1528.742188,0.642417
752.000000,8.000000,7.809260,7.682526,0.000442,0.003998,432.021995,5.658200,8.396150,11.951440,1339.515959,0.279461,8.515891,-0.166709,1542.504150,0.642417
753.000000,8.000000,7.762530,7.520707,0.000439,0.003996,431.893368,5.678500,8.415990,11.903160,1340.956947,0.280622,8.506407,-0.257010,1539.226074,0.720239
754.000000,8.000000,7.534490,8.620539,0.000441,0.003979,432.425766,5.715400,8.417610,11.912330,1342.745743,0.280455,8.515470,-0.879275,1532.479248,0.901825
755.000000,8.000000,7.577880,6.608768,0.000442,0.003995,432.337427,5.653900,8.377990,11.962660,1343.341606,0.278748,8.503185,-0.751102,1521.675415,0.738550
756.000000,8.000000,7.470750,18.679180,0.000443,0.003997,432.231427,5.643400,8.384620,11.928510,1343.059653,0.279200,8.526414,-7.227156,1497.556030,0.694298
757.000000,8.000000,7.396840,6.661740,0.000438,0.003926,431.586067,5.954500,8.253660,12.004210,1342.147938,0.275147,7.898201,-1.232466,1483.557739,0.694298
758.000000,8.000000,7.408260,7.236593,0.000433,0.003895,431.148065,5.714000,8.145700,10.973750,1340.985427,0.276051,8.527375,-1.207998,1505.506592,0.715661
759.000000,8.000000,7.640060,9.327687,0.000447,0.003925,430.723594,5.876400,8.331660,11.861200,1337.721691,0.276127,8.517968,-0.568276,1510.996216,0.730920
760.000000,8.000000,7.617850,7.779247,0.000447,0.003949,431.023245,5.799000,8.387830,11.920290,1337.008979,0.278384,8.467241,-0.632726,1479.314331,0.663780
761.000000,8.000000,7.649640,7.246193,0.000445,0.003960,431.015736,5.722500,8.374580,11.863320,1334.847750,0.278196,8.511345,-0.540974,1451.856567,0.631735
762.000000,8.000000,7.695370,7.565580,0.000445,0.003975,431.478768,5.687700,8.396690,11.911420,1333.593115,0.278547,8.511567,-0.416413,1435.112183,0.631735
763.000000,8.000000,7.706010,6.919605,0.000442,0.003995,431.023053,5.635600,8.401180,11.889320,1333.791705,0.279028,8.502882,-0.389091,1429.962402,0.692772
764.000000,8.000000,7.621600,8.024437,0.000444,0.003979,431.547347,5.695600,8.406680,11.912580,1334.626811,0.279184,8.506615,-0.621749,1428.882935,0.743128
765.000000,8.000000,7.656270,6.060739,0.000442,0.003996,431.080527,5.638300,8.386500,11.908970,1335.585343,0.278720,8.498728,-0.522290,1429.147339,0.654624
766.000000,8.000000,7.454340,6.452624,0.000441,0.003998,431.490934,5.638300,8.388150,11.882170,1336.368560,0.279115,8.514724,-1.099256,1440.376465,0.657676
767.000000,8.000000,7.596850,6.414800,0.000445,0.003999,430.974525,5.607000,8.366830,11.928920,1336.124438,0.278091,8.519828,-0.694705,1448.851318,0.657676
768.000000,8.000000,7.280230,7.946948,0.000444,0.004000,431.285338,5.620200,8.390510,11.903790,1335.941033,0.279379,8.513662,-1.423522,1448.474976,0.721765
769.000000,8.000000,7.554090,6.843133,0.000449,0.003996,431.060728,5.579100,8.340700,11.948840,1334.144515,0.277444,8.512299,-0.821723,1447.260620,0.740076
770.000000,8.000000,7.432760,8.640363,0.000448,0.003997,431.553480,5.607300,8.386340,11.911720,1332.755106,0.279698,8.510657,-1.152113,1436.195679,0.651572
771.000000,8.000000,7.520450,8.015988,0.000448,0.003998,431.182786,5.593300,8.360370,11.939820,1331.295909,0.278981,8.494155,-0.919878,1421.906616,0.639365
772.000000,8.000000,7.699920,8.730085,0.000447,0.003997,431.682379,5.608600,8.368810,11.927730,1330.326909,0.279751,8.499275,-0.404643,1416.280273,0.639365
773.000000,8.000000,7.441390,7.773555,0.000444,0.003986,431.244841,5.671100,8.386580,11.889860,1330.862894,0.281010,8.477726,-1.131367,1418.465576,0.700402
774.000000,8.000000,7.519760,7.374338,0.000445,0.003990,431.045598,5.626100,8.345360,11.918660,1331.001287,0.279411,8.506626,-0.921857,1422.683105,0.735498
775.000000,8.000000,7.570720,6.879882,0.000446,0.003996,431.507015,5.619600,8.372970,11.934450,1331.130720,0.280424,8.504441,-0.772401,1421.063477,0.646994
776.000000,8.000000,7.612430,7.879193,0.000445,0.003999,431.023342,5.610500,8.378990,11.903870,1331.568582,0.281083,8.508501,-0.648648,1416.077881,0.657676
777.000000,8.000000,7.645990,7.090049,0.000444,0.003999,431.420641,5.626700,8.380930,11.906470,1332.171770,0.281386,8.497536,-0.551335,1416.130615,0.657676
778.000000,8.000000,7.449080,9.002924,0.000442,0.003994,431.148935,5.647300,8.379320,11.878250,1333.211980,0.281625,8.503464,-1.112437,1421.947388,0.726343
779.000000,8.000000,7.613650,7.275792,0.000444,0.003998,431.592229,5.624500,8.349800,11.948710,1333.321635,0.280168,8.484951,-0.645059,1426.007080,0.752283
780.000000,8.000000,7.565750,6.708789,0.000442,0.003999,431.104032,5.629000,8.373670,11.876110,1333.745584,0.281513,8.502101,-0.787170,1435.364624,0.790432
781.000000,8.000000,7.535320,9.965287,0.000443,0.003998,431.509171,5.627700,8.372820,11.907230,1334.014091,0.281253,8.512050,-0.876856,1449.982422,0.703454
782.000000,8.000000,7.631630,6.816884,0.000442,0.003999,431.052685,5.651700,8.353630,11.947200,1334.093604,0.280555,8.446274,-0.592567,1456.248779,0.703454
783.000000,8.000000,7.443280,9.631875,0.000440,0.003998,431.409534,5.633600,8.359890,11.831440,1334.480957,0.281348,8.510997,-1.126753,1457.235718,0.727869
784.000000,8.000000,7.788560,7.925766,0.000443,0.003999,430.965951,5.635900,8.343590,11.954010,1334.070976,0.279878,8.466726,-0.204454,1467.784668,0.753809
785.000000,8.000000,7.371560,7.718599,0.000439,0.003998,431.265661,5.648700,8.392130,11.805720,1335.288332,0.282503,8.492350,-1.282937,1485.818359,0.625631
786.000000,8.000000,7.553120,8.014563,0.000444,0.003995,431.015860,5.618800,8.338240,11.926000,1334.913842,0.279533,8.517504,-0.824589,1508.056396,0.663780
787.000000,8.000000,7.376780,9.709597,0.000444,0.003999,431.405483,5.626300,8.377470,11.920390,1334.549921,0.280981,8.499623,-1.272936,1518.659790,0.663780
788.000000,8.000000,7.612680,7.316215,0.000445,0.003998,431.060321,5.613000,8.338200,11.960280,1333.199643,0.279469,8.462059,-0.647912,1515.711182,0.709557
789.000000,8.000000,7.524930,7.581855,0.000443,0.003997,431.469838,5.616300,8.369200,11.843360,1332.538858,0.281297,8.513840,-0.906990,1515.970581,0.738550
790.000000,8.000000,7.697510,8.837006,0.000445,0.003999,430.974999,5.609300,8.373490,11.914340,1332.088672,0.280916,8.516236,-0.410862,1518.750122,0.653098
791.000000,8.000000,7.677210,6.623299,0.000442,0.004000,431.319590,5.641500,8.394060,11.900750,1332.864373,0.282000,8.484982,-0.464593,1522.190430,0.660728
792.000000,8.000000,7.281910,7.933716,0.000441,0.003994,431.217599,5.647500,8.384260,11.863240,1334.029626,0.281841,8.522625,-1.421489,1523.863770,0.660728
793.000000,8.000000,7.465540,8.462720,0.000448,0.003996,431.039494,5.584500,8.342560,11.952490,1333.387770,0.279453,8.519964,-1.070583,1521.899658,0.695824
794.000000,8.000000,7.602950,6.043340,0.000448,0.003998,431.529502,5.604100,8.372850,11.944180,1332.495032,0.280843,8.497631,-0.676630,1516.375366,0.735498
795.000000,8.000000,6.984790,9.154301,0.000446,0.003999,431.060317,5.595300,8.387580,11.857700,1332.034845,0.282059,8.527775,-1.596891,1504.934448,0.616476
796.000000,8.000000,7.576930,8.203755,0.000454,0.003998,431.168104,5.525200,8.293460,12.002790,1328.857938,0.277805,8.490148,-0.753929,1493.500366,0.662254
797.000000,8.000000,7.747500,8.985400,0.000450,0.003989,431.797412,5.623300,8.385490,11.908420,1327.179692,0.282264,8.491025,-0.289831,1482.943726,0.662254
798.000000,8.000000,7.244020,9.119095,0.000446,0.003981,432.421580,5.674100,8.401330,11.887940,1327.596856,0.283400,8.479546,-1.462950,1475.562378,0.726343
799.000000,8.000000,7.580340,7.553931,0.000449,0.003998,432.373603,5.562100,8.317080,11.956740,1326.864986,0.280018,8.493351,-0.743782,1478.093018,0.733972
800.000000,8.000000,7.896100,9.085821,0.000447,0.003996,432.320421,5.621200,8.378460,11.934230,1327.045589,0.282593,8.504434,-0.049641,1487.640015,0.604268
801.000000,4.000000,7.487520,7.668951,0.000442,0.003757,432.767104,4.871700,8.108960,7.930210,1336.069493,0.297044,4.330624,-2.716280,1496.823486,0.659202
802.000000,4.000000,7.157590,6.431174,0.000437,0.003517,430.168368,4.121900,7.654790,6.663610,1345.853600,0.304348,3.846944,-2.497037,1504.099487,0.659202
803.000000,4.000000,6.763580,6.068789,0.000432,0.003277,430.030874,3.372100,7.189500,5.344420,1347.769499,0.312173,3.898864,-2.263737,1497.455811,0.715661
804.000000,4.000000,6.400180,4.117540,0.000427,0.003037,429.993567,2.622300,6.669870,4.332940,1330.364845,0.310851,3.940956,-2.076086,1460.446899,0.729395
805.000000,4.000000,5.942360,4.719141,0.000422,0.002797,431.491885,1.872700,6.157620,3.644440,1290.333413,0.302005,4.023071,-1.877276,1391.103271,0.628683
806.000000,4.000000,5.423120,4.421603,0.000417,0.002557,430.794868,1.123300,5.662940,3.241650,1228.793159,0.285890,4.038411,-1.702511,1291.104248,0.657676
807.000000,4.000000,4.559930,5.236796,0.000412,0.002317,430.441164,0.373900,5.118820,2.935470,1146.284684,0.269353,4.097435,-1.134575,1171.899048,0.657676
808.000000,4.000000,4.179080,4.634769,0.000407,0.002077,430.298921,-0.372600,4.486080,2.752500,1049.066724,0.255564,4.160202,-0.147077,1050.484253,0.747706
809.000000,4.000000,4.038370,3.568411,0.000403,0.002004,430.430118,-1.050900,4.276670,2.723420,946.138719,0.245227,4.248962,-0.006772,929.401489,0.708032
810.000000,4.000000,3.939090,2.454854,0.000398,0.002002,430.550394,-1.231500,4.274800,2.722680,846.493876,0.240046,4.358153,-0.017065,817.230652,0.602742
811.000000,4.000000,3.901740,2.929611,0.000397,0.002023,430.415052,-1.268000,4.357330,2.763910,754.073586,0.238916,4.435552,-0.044401,718.091858,0.625631
812.000000,4.000000,4.108110,2.733593,0.000398,0.002041,430.248587,-1.271100,4.427930,3.016810,671.568954,0.236866,4.475637,-0.053742,629.593811,0.625631
813.000000,4.000000,4.056000,3.021832,0.000398,0.002046,430.232965,-1.275900,4.470040,3.057200,595.222084,0.231771,4.475144,-0.014425,551.208496,0.660728
814.000000,4.000000,4.069480,3.235024,0.000398,0.002050,430.226517,-1.281800,4.472210,3.077010,533.366842,0.226930,4.493521,-0.022205,487.024994,0.691246
815.000000,4.000000,4.122560,2.507552,0.000398,0.002055,430.228641,-1.277300,4.488440,3.046340,483.450403,0.220921,4.511149,-0.069051,436.384521,0.621054
816.000000,4.000000,4.172710,3.738979,0.000397,0.002063,431.618711,-1.302900,4.507400,2.963740,441.856484,0.214431,4.527767,-0.136855,397.883667,0.610372
817.000000,4.000000,4.102510,3.661532,0.000396,0.002072,433.007524,-1.335100,4.521690,2.855870,407.132930,0.209807,4.516104,-0.048323,367.038177,0.610372
818.000000,4.000000,4.102590,4.839837,0.000395,0.002072,433.401461,-1.344200,4.513700,2.779730,378.935350,0.207193,4.533618,-0.048398,344.727295,0.668357
819.000000,4.000000,4.124710,3.217250,0.000394,0.002087,434.331441,-1.447500,4.529070,2.703550,354.725823,0.206429,4.527583,-0.071491,326.997833,0.682091
820.000000,4.000000,4.208010,2.950010,0.000394,0.002085,435.085670,-1.467900,4.525710,2.635500,334.291961,0.206083,4.547892,-0.197947,312.220337,0.608846
821.000000,4.000000,4.241580,3.159102,0.000393,0.002088,436.437015,-1.487700,4.542330,2.570760,317.295625,0.204570,4.543775,-0.265809,301.375854,0.650046
822.000000,4.000000,4.201300,3.495314,0.000392,0.002088,437.725697,-1.517300,4.539850,2.517580,303.667762,0.202851,4.538097,-0.185507,292.658813,0.650046
823.000000,4.000000,4.089110,3.273722,0.000391,0.002087,434.958066,-1.534000,4.534380,2.491590,292.134181,0.201655,4.540761,-0.036520,285.721313,0.680565
824.000000,4.000000,4.311780,3.929697,0.000391,0.002096,433.301754,-1.561500,4.537940,2.499690,281.822190,0.202154,4.558921,-0.435159,280.533173,0.712609
825.000000,4.000000,4.104640,2.839964,0.000389,0.002104,434.193548,-1.659500,4.554480,2.415910,273.055656,0.199893,4.527509,-0.050350,275.397186,0.619528
826.000000,4.000000,4.167720,3.290447,0.000389,0.002102,434.331960,-1.666300,4.528060,2.446980,266.180504,0.200546,4.561457,-0.129098,270.597748,0.614950
827.000000,4.000000,4.138150,3.159002,0.000389,0.002107,435.708739,-1.661100,4.554170,2.428600,259.218628,0.200537,4.555295,-0.087699,264.862457,0.614950
828.000000,4.000000,4.150870,4.406778,0.000389,0.002109,437.047894,-1.666600,4.551310,2.437740,253.510234,0.200982,4.559769,-0.104545,258.701782,0.662254
829.000000,4.000000,4.228230,3.178651,0.000389,0.002112,433.786554,-1.674500,4.552590,2.425390,247.937086,0.201445,4.545680,-0.237720,252.027832,0.688194
830.000000,4.000000,4.251800,1.941499,0.000388,0.002108,435.166048,-1.691400,4.543710,2.386080,243.046684,0.201359,4.551914,-0.288263,246.728195,0.607320
831.000000,4.000000,4.170970,3.198850,0.000387,0.002110,433.212469,-1.718200,4.548530,2.372630,239.777883,0.200603,4.562105,-0.134125,242.879150,0.622579
832.000000,4.000000,4.199020,2.420731,0.000387,0.002120,433.852718,-1.793600,4.557970,2.394040,237.738607,0.200373,4.557921,-0.181367,240.483429,0.622579
833.000000,4.000000,4.165730,2.585899,0.000386,0.002127,434.370640,-1.887100,4.558210,2.366140,235.348618,0.200346,4.565659,-0.126067,238.573547,0.656150
834.000000,4.000000,4.225980,2.537426,0.000387,0.002129,433.398632,-1.886200,4.560050,2.374460,233.200507,0.200232,4.567312,-0.233127,238.316818,0.686669
835.000000,4.000000,4.265480,2.124242,0.000386,0.002134,434.248669,-1.967800,4.564510,2.342190,230.935224,0.200071,4.562046,-0.319563,237.843918,0.675987
836.000000,4.000000,4.194370,4.129764,0.000386,0.002132,433.639240,-1.980300,4.558820,2.324200,229.378985,0.198846,4.560907,-0.173062,237.848007,0.495927
837.000000,4.000000,4.037790,3.235749,0.000385,0.002137,434.453128,-2.061600,4.556350,2.339930,228.423619,0.198307,4.545133,-0.006569,238.026779,0.495927
838.000000,4.000000,4.038360,2.558175,0.000386,0.002140,433.815875,-2.043600,4.542480,2.388220,226.746275,0.199109,4.574071,-0.006769,237.596756,0.628683
839.000000,4.000000,4.292560,2.405856,0.000387,0.002150,434.454873,-2.083900,4.568090,2.386870,223.372356,0.201606,4.583161,-0.385473,235.222946,0.689720
840.000000,4.000000,4.176570,2.503252,0.000386,0.002146,435.835755,-2.105200,4.577190,2.295670,220.170507,0.201623,4.559242,-0.143006,230.776031,0.607320
841.000000,4.000000,4.114160,2.704395,0.000386,0.002144,432.965459,-2.092300,4.556660,2.330990,219.537646,0.200849,4.566321,-0.059920,228.602509,0.610372
842.000000,4.000000,4.145560,2.692320,0.000386,0.002151,432.987964,-2.145200,4.562920,2.346110,218.277626,0.201696,4.573702,-0.097335,229.864197,0.610372
843.000000,4.000000,4.227640,2.131267,0.000386,0.002151,434.386662,-2.145200,4.568360,2.334250,216.708687,0.202307,4.571760,-0.236511,230.584473,0.651572
844.000000,4.000000,4.149530,2.468604,0.000386,0.002149,435.769794,-2.157000,4.567790,2.302630,215.460313,0.202069,4.568128,-0.102702,230.418686,0.679039
845.000000,4.000000,4.165150,2.436530,0.000386,0.002149,437.116605,-2.155800,4.563780,2.330360,215.114694,0.202037,4.571214,-0.125190,230.347397,0.602742
846.000000,4.000000,4.173750,2.297361,0.000386,0.002149,438.418018,-2.161200,4.566480,2.323530,214.164106,0.202414,4.571531,-0.138499,230.672913,0.608846
847.000000,4.000000,4.198250,2.161116,0.000386,0.002149,439.685909,-2.174100,4.567160,2.318430,213.367586,0.202713,4.571737,-0.179979,230.842621,0.608846
848.000000,4.000000,4.118790,1.512016,0.000386,0.002149,440.931300,-2.193300,4.567570,2.307110,212.743478,0.202802,4.570297,-0.064873,229.430405,0.656150
849.000000,4.000000,4.130230,3.216900,0.000386,0.002150,442.163853,-2.200100,4.566820,2.333690,212.425260,0.203441,4.583327,-0.077950,227.606613,0.692772
850.000000,4.000000,4.235670,1.828054,0.000386,0.002153,443.390960,-2.209600,4.576000,2.328970,211.349328,0.204606,4.568064,-0.253198,224.989334,0.589009
851.000000,4.000000,4.190190,1.430594,0.000386,0.002149,444.610127,-2.241900,4.566240,2.281010,210.296006,0.204734,4.571408,-0.165756,221.778061,0.611898
852.000000,4.000000,4.206920,1.925950,0.000386,0.002149,445.828798,-2.256600,4.567900,2.298360,210.364588,0.204721,4.578203,-0.195900,219.976562,0.611898
853.000000,4.000000,4.037170,1.842653,0.000386,0.002150,447.047079,-2.272400,4.573270,2.292740,210.352685,0.204672,4.573296,-0.006355,219.270767,0.656150
854.000000,4.000000,4.211790,1.596888,0.000386,0.002154,448.255646,-2.269100,4.569410,2.350150,210.327719,0.206012,4.589279,-0.205123,218.190002,0.685143
855.000000,4.000000,4.211070,2.270787,0.000386,0.002155,449.444581,-2.291500,4.583650,2.280610,208.444802,0.207066,4.579096,-0.203747,216.741135,0.592061
856.000000,4.000000,4.242590,1.481442,0.000386,0.002153,450.611788,-2.327100,4.575220,2.279280,208.191678,0.207267,4.569439,-0.267992,214.445648,0.621054
857.000000,4.000000,4.140530,3.439066,0.000385,0.002151,451.760729,-2.366800,4.567780,2.259990,208.148220,0.207026,4.574464,-0.090740,213.051392,0.621054
858.000000,4.000000,4.217810,2.319110,0.000386,0.002154,452.900809,-2.391000,4.568770,2.294420,208.580269,0.207432,4.564545,-0.216800,213.929611,0.657676
859.000000,4.000000,4.161750,1.546315,0.000385,0.002153,454.018402,-2.432900,4.563000,2.256480,208.013551,0.207645,4.570283,-0.120109,215.970047,0.700402
860.000000,4.000000,4.268320,2.127342,0.000385,0.002155,455.124731,-2.458100,4.567580,2.276800,207.997847,0.208023,4.581515,-0.326234,217.201599,0.592061
861.000000,4.000000,4.184240,3.310196,0.000385,0.002154,455.977423,-2.530500,4.577410,2.232370,207.602684,0.207945,4.565906,-0.155618,219.064529,0.605794
862.000000,4.000000,4.156340,2.723069,0.000385,0.002151,456.953397,-2.598900,4.564040,2.248440,208.131245,0.207810,4.559561,-0.112237,220.632584,0.605794
863.000000,4.000000,4.099930,1.424794,0.000386,0.002150,458.036706,-2.656100,4.559240,2.246520,207.679051,0.208458,4.570462,-0.045922,220.458160,0.636313
864.000000,4.000000,4.171320,2.457054,0.000387,0.002153,459.195513,-2.696900,4.569210,2.263160,206.770820,0.209903,4.588035,-0.134672,219.285797,0.671409
865.000000,4.000000,4.147450,1.907226,0.000387,0.002154,460.470526,-2.746100,4.583290,2.234770,205.215939,0.211036,4.573529,-0.099872,216.706436,0.616476
866.000000,4.000000,4.109910,2.328509,0.000387,0.002151,461.830540,-2.797300,4.573680,2.230680,204.091906,0.211949,4.580132,-0.055545,214.889740,0.630209
867.000000,4.000000,4.156060,1.680460,0.000388,0.002152,463.234121,-2.833100,4.577700,2.238000,202.606846,0.213548,4.580595,-0.111837,213.758362,0.630209
868.000000,4.000000,4.243780,1.801880,0.000388,0.002151,464.665161,-2.876000,4.579730,2.213570,200.840391,0.214836,4.583018,-0.270574,213.283386,0.653098
869.000000,4.000000,4.192930,1.601563,0.000388,0.002150,465.638571,-2.895200,4.580480,2.181300,199.595899,0.214826,4.572697,-0.170528,212.399231,0.672935
870.000000,4.000000,4.068070,2.235988,0.000387,0.002149,466.604072,-2.897800,4.571580,2.197470,199.381359,0.214578,4.578183,-0.021313,211.538406,0.593587
871.000000,4.000000,4.084640,3.613634,0.000388,0.002151,468.043664,-2.920700,4.576000,2.238090,198.733789,0.216128,4.584909,-0.032949,210.612350,0.619528
872.000000,4.000000,4.172960,2.648122,0.000389,0.002153,469.484187,-2.950900,4.581140,2.223570,196.775353,0.218285,4.572831,-0.137249,209.657776,0.619528
873.000000,4.000000,4.131540,2.338509,0.000389,0.002150,470.923138,-3.005000,4.573750,2.177110,194.772722,0.219592,4.573327,-0.079523,207.648346,0.637839
874.000000,4.000000,4.119390,1.434019,0.000389,0.002149,472.360428,-3.033600,4.573260,2.186380,193.809593,0.220747,4.579234,-0.065529,206.154312,0.657676
875.000000,4.000000,4.150430,1.937750,0.000389,0.002151,473.044790,-3.011500,4.577550,2.192530,192.757663,0.221841,4.589088,-0.103938,205.527145,0.584431
876.000000,4.000000,4.165110,1.423420,0.000389,0.002152,473.701277,-2.994300,4.585720,2.184890,191.611661,0.222718,4.582651,-0.125129,204.708359,0.614950
877.000000,4.000000,4.073950,1.768156,0.000389,0.002151,474.316129,-2.985000,4.581570,2.177890,190.776504,0.223240,4.585245,-0.025153,202.969666,0.614950
878.000000,4.000000,4.083820,2.115093,0.000390,0.002153,475.749529,-3.001400,4.583710,2.209090,190.140818,0.224955,4.590182,-0.032314,201.951553,0.663780
879.000000,4.000000,4.167040,2.382082,0.000390,0.002154,477.180970,-3.019400,4.588100,2.198580,188.744741,0.227026,4.588285,-0.128058,200.860947,0.682091
880.000000,4.000000,4.158890,1.778231,0.000390,0.002152,477.628364,-3.014700,4.586120,2.161950,187.394369,0.228029,4.578140,-0.115915,198.657242,0.589009
881.000000,4.000000,4.167180,2.890187,0.000389,0.002150,479.049123,-3.041700,4.578880,2.157060,187.052265,0.228727,4.583481,-0.128272,196.645599,0.601216
882.000000,4.000000,4.185460,1.490217,0.000389,0.002149,479.398067,-3.031100,4.580360,2.154460,186.933720,0.229120,4.572115,-0.157672,196.677521,0.601216
883.000000,4.000000,4.171570,1.594013,0.000389,0.002146,479.716383,-3.025100,4.572660,2.144190,187.043407,0.229017,4.584091,-0.135064,198.517868,0.648520
884.000000,4.000000,4.211600,2.138817,0.000389,0.002146,480.011364,-3.005300,4.581250,2.157050,187.387950,0.229021,4.583911,-0.204760,200.979660,0.680565
885.000000,4.000000,4.154430,1.840828,0.000389,0.002144,480.293165,-2.998900,4.581330,2.143240,187.736647,0.228495,4.574482,-0.109521,202.199005,0.573750
886.000000,4.000000,4.179270,2.488228,0.000389,0.002143,480.541146,-2.984400,4.573460,2.165210,188.304299,0.228368,4.582090,-0.147387,202.679077,0.592061
887.000000,4.000000,4.174070,1.817329,0.000389,0.002142,480.772723,-2.969100,4.578500,2.160050,188.288786,0.228340,4.574170,-0.139007,203.295013,0.592061
888.000000,4.000000,4.197450,1.434169,0.000389,0.002140,480.979190,-2.957000,4.572950,2.162460,188.490973,0.228137,4.580897,-0.178542,203.429016,0.614950
889.000000,4.000000,4.062790,2.200739,0.000389,0.002141,482.361016,-2.976600,4.579830,2.155610,188.682123,0.228000,4.582194,-0.018135,203.133209,0.645468
890.000000,4.000000,4.195690,1.641036,0.000389,0.002145,483.748563,-2.981200,4.580290,2.207640,189.122586,0.229156,4.586975,-0.175401,201.984344,0.590535
891.000000,4.000000,4.068390,1.418495,0.000389,0.002144,485.102663,-2.997700,4.585510,2.152730,188.079983,0.229706,4.582707,-0.021514,200.592529,0.613424
892.000000,4.000000,4.211680,1.974973,0.000390,0.002146,486.456590,-2.999600,4.581810,2.200650,188.094965,0.231064,4.593261,-0.204913,198.908768,0.613424
893.000000,4.000000,4.133360,2.295986,0.000389,0.002145,487.767660,-3.014100,4.590370,2.143840,186.976694,0.231610,4.578359,-0.081735,197.851089,0.639365
894.000000,4.000000,4.203480,2.071194,0.000389,0.002143,487.727638,-3.003400,4.576750,2.169860,187.177442,0.232058,4.580359,-0.189507,196.919571,0.674461
895.000000,4.000000,4.230390,2.208439,0.000389,0.002140,487.658872,-2.997500,4.577730,2.142010,186.739463,0.232158,4.577296,-0.242167,196.919571,0.582905
896.000000,4.000000,4.226940,2.448205,0.000389,0.002137,487.545515,-2.996900,4.574610,2.132070,187.190040,0.231452,4.571733,-0.235081,198.458099,0.627157
897.000000,4.000000,4.188330,3.012533,0.000388,0.002133,487.368366,-2.994600,4.569000,2.133400,188.102569,0.230469,4.568788,-0.162554,200.926178,0.627157
898.000000,4.000000,4.105940,2.051295,0.000388,0.002131,487.118930,-2.982300,4.564970,2.150030,189.021618,0.229784,4.566610,-0.051608,203.023468,0.648520
899.000000,4.000000,4.165190,1.962149,0.000389,0.002132,488.271576,-2.977300,4.565600,2.184190,189.450215,0.230244,4.584851,-0.125250,204.520187,0.668357
900.000000,4.000000,4.125240,1.762031,0.000390,0.002131,487.963927,-2.954600,4.579150,2.168550,188.895444,0.230580,4.581587,-0.072099,204.798523,0.575276
901.000000,4.000000,4.220550,1.452618,0.000390,0.002129,487.634855,-2.933300,4.577200,2.185960,188.726589,0.231024,4.585709,-0.222214,204.880859,0.631735
902.000000,4.000000,4.133020,2.085269,0.000390,0.002128,488.664516,-2.943200,4.582740,2.150130,188.160542,0.230931,4.580416,-0.081319,204.588409,0.631735
903.000000,4.000000,4.106680,1.411845,0.000390,0.002128,487.796634,-2.911800,4.577330,2.187350,188.596315,0.231007,4.581145,-0.052331,203.409897,0.660728
904.000000,4.000000,4.107890,2.605574,0.000391,0.002125,487.364917,-2.885300,4.576040,2.196750,188.189148,0.231888,4.590775,-0.053524,203.721313,0.660728
905.000000,4.000000,4.204310,2.700995,0.000392,0.002123,486.919866,-2.858900,4.582450,2.199060,187.476880,0.232980,4.580936,-0.191040,204.396759,0.550861
906.000000,4.000000,4.011080,2.036171,0.000391,0.002120,486.082332,-2.847500,4.578020,2.159220,186.882814,0.232902,4.570010,-0.000565,204.128815,0.550861
907.000000,4.000000,4.229540,1.716683,0.000392,0.002121,485.196337,-2.801000,4.567250,2.234820,187.235192,0.234216,4.592457,-0.240413,203.669189,0.616476
908.000000,4.000000,4.085910,2.955885,0.000392,0.002120,484.475798,-2.780600,4.587530,2.156730,185.981520,0.234399,4.579399,-0.033945,202.985275,0.645468
909.000000,4.000000,4.064910,1.788205,0.000392,0.002119,483.719565,-2.751600,4.575520,2.212320,186.951921,0.234698,4.577310,-0.019380,203.319351,0.662254
910.000000,4.000000,4.126750,2.061170,0.000392,0.002119,482.958692,-2.714200,4.574030,2.219570,186.575141,0.235909,4.592169,-0.073846,203.754425,0.564594
911.000000,4.000000,4.196560,3.170251,0.000393,0.002119,482.267051,-2.683000,4.586670,2.201740,186.001865,0.236754,4.585002,-0.176950,203.669052,0.564594
912.000000,4.000000,4.158690,2.563525,0.000392,0.002116,481.589247,-2.677200,4.580880,2.171360,186.217193,0.236420,4.565588,-0.115624,202.294983,0.598165
913.000000,4.000000,4.158180,1.422545,0.000392,0.002112,480.858655,-2.665500,4.564210,2.180340,187.207027,0.235928,4.574648,-0.114885,201.242752,0.628683
914.000000,4.000000,4.237890,2.684245,0.000392,0.002111,480.145573,-2.635400,4.571160,2.187480,188.065891,0.235595,4.586290,-0.257903,201.124130,0.654624
915.000000,4.000000,4.161140,2.428555,0.000392,0.002109,479.492750,-2.621100,4.580820,2.164030,189.155099,0.234340,4.566061,-0.119208,202.668686,0.573750
916.000000,4.000000,4.191390,2.234563,0.000391,0.002106,478.789884,-2.604200,4.564090,2.191690,190.880131,0.233191,4.575024,-0.167838,205.469162,0.573750
917.000000,4.000000,4.244270,1.430869,0.000391,0.002104,478.117310,-2.578600,4.570550,2.187250,191.676349,0.232356,4.575040,-0.271640,207.149490,0.619528
918.000000,4.000000,4.165050,1.669460,0.000391,0.002101,477.448071,-2.562400,4.571870,2.173120,192.777910,0.230725,4.576736,-0.125039,206.951935,0.630209
919.000000,4.000000,4.066010,2.262187,0.000392,0.002099,476.782797,-2.528800,4.571960,2.213060,194.297691,0.229588,4.581166,-0.020043,207.639465,0.636313
920.000000,4.000000,4.182030,2.018021,0.000391,0.002113,478.203425,-2.573900,4.580520,2.252990,194.962314,0.230240,4.586082,-0.151931,209.390472,0.563068
921.000000,4.000000,3.993880,1.757556,0.000391,0.002118,479.564944,-2.622500,4.584730,2.202020,194.338781,0.230499,4.579365,-0.000172,209.385101,0.563068
922.000000,4.000000,4.224730,1.787880,0.000392,0.002118,479.378343,-2.586900,4.573660,2.274250,194.411376,0.231925,4.595541,-0.230593,206.733917,0.624105
923.000000,4.000000,4.123130,1.602713,0.000392,0.002115,479.219997,-2.583300,4.587460,2.185300,192.614427,0.232364,4.578845,-0.069694,203.385529,0.630209
924.000000,4.000000,4.054140,1.426494,0.000392,0.002113,478.555798,-2.560800,4.575830,2.225970,193.136344,0.232278,4.586157,-0.013483,201.033005,0.689720
925.000000,4.000000,4.153260,1.432944,0.000392,0.002115,477.939199,-2.519600,4.580910,2.258010,192.863889,0.233420,4.595398,-0.107873,199.690521,0.569172
926.000000,4.000000,4.347770,1.426794,0.000392,0.002122,479.328648,-2.568300,4.592890,2.216000,192.022915,0.234322,4.588678,-0.533653,199.097427,0.569172
927.000000,4.000000,4.074330,2.636297,0.000391,0.002116,479.282917,-2.606700,4.584330,2.131250,192.259430,0.232603,4.568221,-0.025412,199.374405,0.619528
928.000000,4.000000,4.146740,1.949174,0.000391,0.002116,478.603841,-2.576900,4.565050,2.237900,194.540651,0.232158,4.579904,-0.098916,201.744980,0.653098
929.000000,4.000000,4.039530,1.785205,0.000391,0.002113,478.413319,-2.556100,4.572950,2.211020,194.259338,0.232479,4.584499,-0.007188,203.970337,0.642417
930.000000,4.000000,3.994790,2.412831,0.000392,0.002123,479.825503,-2.588500,4.582680,2.255130,194.432075,0.233762,4.593258,-0.000125,204.919388,0.552387
931.000000,4.000000,4.113180,2.093543,0.000393,0.002125,479.773591,-2.556800,4.585960,2.272270,193.299103,0.235950,4.593455,-0.058896,205.269760,0.552387
932.000000,4.000000,4.055610,1.685359,0.000393,0.002123,479.744746,-2.550400,4.587100,2.222100,191.345190,0.237409,4.586928,-0.014225,203.204422,0.605794
933.000000,4.000000,4.099620,2.735993,0.000393,0.002128,481.111031,-2.583700,4.585210,2.238320,190.639392,0.239116,4.593139,-0.045638,200.622101,0.636313
934.000000,4.000000,4.176360,2.112668,0.000393,0.002126,481.087322,-2.576000,4.586330,2.217200,189.724026,0.240400,4.581817,-0.142668,198.738876,0.631735
935.000000,4.000000,4.138130,2.173915,0.000392,0.002122,481.020319,-2.586400,4.577490,2.179000,189.400268,0.240539,4.579912,-0.087674,198.003143,0.555439
936.000000,4.000000,4.107970,1.913600,0.000392,0.002119,480.864917,-2.578400,4.574020,2.193250,190.085498,0.240480,4.581760,-0.053603,198.572372,0.555439
937.000000,4.000000,4.165950,1.422395,0.000392,0.002116,480.629324,-2.559200,4.574900,2.206170,190.653141,0.240682,4.587426,-0.126400,200.139175,0.630209
938.000000,4.000000,4.139640,1.420945,0.000392,0.002115,479.968249,-2.537800,4.583020,2.189310,190.902757,0.240403,4.586869,-0.089597,199.731491,0.659202
939.000000,4.000000,4.089950,1.673060,0.000392,0.002115,479.309018,-2.515100,4.582670,2.204010,191.649644,0.239971,4.588055,-0.037211,199.269135,0.643942
940.000000,4.000000,4.120940,1.788805,0.000393,0.002115,478.657307,-2.485000,4.583120,2.227520,192.027384,0.240174,4.590731,-0.067240,199.398270,0.544757
941.000000,4.000000,4.141520,2.185840,0.000392,0.002121,480.031676,-2.531600,4.588580,2.211930,191.856598,0.240706,4.588084,-0.092020,200.080215,0.544757
942.000000,4.000000,4.054560,1.818004,0.000392,0.002119,479.921817,-2.528300,4.581860,2.200240,191.892727,0.240695,4.582095,-0.013693,199.631409,0.610372
943.000000,4.000000,4.139890,2.290286,0.000392,0.002125,481.284072,-2.561400,4.580830,2.230240,192.135285,0.241617,4.592416,-0.089917,199.746857,0.637839
944.000000,4.000000,4.204770,2.935761,0.000392,0.002123,481.188237,-2.554200,4.585330,2.196320,191.534794,0.242044,4.582524,-0.191892,199.454514,0.628683
945.000000,4.000000,4.121360,1.771231,0.000392,0.002119,481.048624,-2.568800,4.576280,2.165810,191.703610,0.241304,4.567653,-0.067707,198.657242,0.552387
946.000000,4.000000,4.131880,1.947699,0.000391,0.002117,480.339114,-2.547900,4.565770,2.198920,192.582245,0.240790,4.586216,-0.079934,197.739594,0.552387
947.000000,4.000000,4.078560,1.521916,0.000392,0.002114,480.069448,-2.523600,4.577570,2.202870,192.792489,0.240672,4.585415,-0.028387,199.311707,0.631735
948.000000,4.000000,4.107450,1.897676,0.000393,0.002115,479.393367,-2.488400,4.580530,2.230510,193.048076,0.240838,4.593085,-0.053089,201.022598,0.659202
949.000000,4.000000,4.113370,1.419620,0.000393,0.002116,478.758271,-2.460300,4.587350,2.224780,192.561414,0.241185,4.588353,-0.059094,201.247910,0.633261
950.000000,4.000000,4.212840,1.770356,0.000392,0.002121,480.101698,-2.501500,4.586870,2.217950,192.303592,0.241627,4.591038,-0.207138,199.972504,0.558490
951.000000,4.000000,4.124180,2.283061,0.000392,0.002122,481.403269,-2.548000,4.587880,2.173980,192.236330,0.241169,4.579260,-0.070886,198.805130,0.558490
952.000000,4.000000,4.016050,1.433419,0.000392,0.002118,481.204263,-2.541200,4.573500,2.204110,193.234964,0.240724,4.581200,-0.001185,199.162094,0.608846
953.000000,4.000000,4.173450,2.101993,0.000392,0.002126,482.567673,-2.562800,4.579690,2.245860,193.403262,0.242016,4.598764,-0.138024,199.903305,0.653098
954.000000,4.000000,4.157710,1.428894,0.000392,0.002125,482.462371,-2.558800,4.590670,2.186380,192.387413,0.242223,4.581825,-0.114206,201.266846,0.668357
955.000000,4.000000,4.138080,2.053695,0.000392,0.002121,482.283043,-2.560500,4.577310,2.187350,192.664471,0.241828,4.586173,-0.087611,201.607407,0.570698
956.000000,4.000000,4.120170,1.537090,0.000392,0.002118,482.016834,-2.546200,4.578340,2.197620,192.894902,0.241658,4.582690,-0.066387,202.424744,0.570698
957.000000,4.000000,4.145860,1.423220,0.000392,0.002117,481.320547,-2.519800,4.578710,2.208790,193.063483,0.241535,4.588866,-0.097736,203.674408,0.616476
958.000000,4.000000,4.182740,1.533315,0.000392,0.002117,480.651818,-2.495600,4.584120,2.204740,193.006607,0.241300,4.587734,-0.153111,203.803207,0.648520
959.000000,4.000000,4.214590,1.426569,0.000392,0.002115,479.995339,-2.481100,4.583590,2.193430,193.205656,0.240545,4.583102,-0.210517,203.730026,0.602742
960.000000,4.000000,4.179080,1.615137,0.000392,0.002112,479.337682,-2.471800,4.579720,2.183010,193.830081,0.239258,4.580385,-0.147077,203.688217,0.555439
961.000000,4.000000,4.220460,1.620837,0.000391,0.002110,478.685755,-2.453500,4.576510,2.201130,194.885469,0.238068,4.581510,-0.222035,204.921890,0.555439
962.000000,4.000000,4.106260,2.034546,0.000391,0.002108,478.053795,-2.440000,4.577480,2.189590,195.669330,0.236629,4.577974,-0.051920,206.393845,0.631735
963.000000,4.000000,4.063650,1.422920,0.000392,0.002108,477.407310,-2.408400,4.573130,2.239720,196.742953,0.236032,4.583795,-0.018635,207.970947,0.651572
964.000000,4.000000,4.150570,2.169990,0.000392,0.002119,478.814508,-2.448000,4.582650,2.256280,196.593103,0.236907,4.594061,-0.104131,209.331360,0.614950
965.000000,4.000000,4.198760,2.075494,0.000391,0.002124,480.191717,-2.493900,4.590430,2.218870,195.826312,0.237386,4.581006,-0.180898,210.017227,0.567646
966.000000,4.000000,4.122690,1.816904,0.000391,0.002120,480.128439,-2.505600,4.576410,2.192340,195.725969,0.236783,4.575277,-0.069197,210.585449,0.567646
967.000000,4.000000,4.030570,1.417495,0.000391,0.002117,479.966121,-2.491200,4.569720,2.222080,196.117231,0.236655,4.583894,-0.004299,210.839798,0.622579
968.000000,4.000000,4.087080,2.505002,0.000391,0.002127,481.363496,-2.516900,4.581530,2.260250,195.977366,0.238001,4.595932,-0.034876,210.439133,0.669883
969.000000,4.000000,4.072250,1.763506,0.000392,0.002127,481.322337,-2.500900,4.588190,2.238250,194.760760,0.239200,4.584051,-0.024010,208.168961,0.627157
970.000000,4.000000,4.093190,2.379507,0.000392,0.002125,481.253681,-2.490100,4.579120,2.238570,193.759062,0.240320,4.590775,-0.039939,204.390762,0.576802
971.000000,4.000000,4.172920,1.419620,0.000392,0.002124,481.167415,-2.477000,4.583420,2.230850,192.674552,0.241451,4.584655,-0.137186,201.650116,0.576802
972.000000,4.000000,4.137300,1.542565,0.000392,0.002120,481.057648,-2.480600,4.579570,2.195590,192.097278,0.241512,4.586013,-0.086626,200.015259,0.637839
973.000000,4.000000,4.115820,2.031296,0.000392,0.002118,480.857682,-2.468700,4.579010,2.210960,192.564736,0.241399,4.587027,-0.061673,199.913559,0.654624
974.000000,4.000000,4.085130,2.842614,0.000392,0.002118,480.196711,-2.443800,4.581880,2.222820,192.950453,0.241460,4.585482,-0.033332,200.697571,0.622579
975.000000,4.000000,4.197970,1.412945,0.000392,0.002124,481.547569,-2.484500,4.582390,2.229330,193.106034,0.242153,4.581166,-0.179476,201.266846,0.585957
976.000000,4.000000,4.119280,1.439644,0.000391,0.002119,481.406548,-2.492800,4.576620,2.179010,192.817967,0.241799,4.584317,-0.065409,200.302429,0.585957
977.000000,4.000000,4.126530,2.247462,0.000392,0.002116,481.147042,-2.473300,4.576890,2.214200,193.646688,0.241566,4.588939,-0.073590,200.769974,0.637839
978.000000,4.000000,4.147830,1.402820,0.000392,0.002117,480.491039,-2.447600,4.583220,2.217130,193.876608,0.241491,4.582840,-0.100386,201.344116,0.659202
979.000000,4.000000,4.138210,2.348009,0.000392,0.002115,479.824110,-2.430300,4.579330,2.209620,193.974912,0.241142,4.587975,-0.087775,201.797943,0.599690
980.000000,4.000000,4.083410,1.432169,0.000392,0.002115,479.189773,-2.408800,4.582370,2.218880,194.192857,0.240876,4.580021,-0.031999,201.338943,0.579853
981.000000,4.000000,4.201320,1.434644,0.000392,0.002121,480.547942,-2.449900,4.579460,2.235210,194.413575,0.241346,4.592822,-0.185543,202.275955,0.579853
982.000000,4.000000,4.158030,2.092343,0.000391,0.002124,481.862788,-2.491100,4.589220,2.187860,194.111384,0.241154,4.583685,-0.114668,204.166718,0.631735
983.000000,4.000000,4.118680,1.960024,0.000391,0.002120,481.698375,-2.490800,4.577570,2.201250,194.953787,0.240457,4.579240,-0.064753,206.229980,0.675987
984.000000,4.000000,4.138550,2.227138,0.000391,0.002117,481.449245,-2.475700,4.572510,2.215750,195.287558,0.240371,4.584578,-0.088207,208.247345,0.685143
985.000000,4.000000,4.108660,2.032696,0.000392,0.002117,480.786919,-2.450900,4.579230,2.214560,195.182406,0.240268,4.580769,-0.054290,208.696548,0.666831
986.000000,4.000000,4.123620,1.431169,0.000392,0.002117,480.117398,-2.426400,4.576360,2.229130,195.188413,0.240251,4.584684,-0.070249,206.784561,0.666831
987.000000,4.000000,4.233130,2.116893,0.000392,0.002117,479.454689,-2.401000,4.580040,2.228090,194.807283,0.240360,4.589013,-0.247864,204.457230,0.648520
988.000000,4.000000,4.113100,1.470893,0.000391,0.002113,479.278053,-2.409600,4.580990,2.185520,194.677156,0.239401,4.572645,-0.058813,202.993958,0.674461
989.000000,4.000000,4.236090,1.561264,0.000391,0.002112,478.609024,-2.386000,4.569650,2.233710,195.738640,0.238796,4.588119,-0.254085,202.903275,0.607320
990.000000,4.000000,4.231190,2.895837,0.000391,0.002110,478.004627,-2.372100,4.582790,2.193330,195.818485,0.237743,4.578482,-0.243824,204.181168,0.595113
991.000000,4.000000,4.222160,1.431169,0.000391,0.002107,477.415497,-2.370100,4.573980,2.196270,197.161465,0.235886,4.562318,-0.225424,205.294327,0.595113
992.000000,4.000000,4.216130,1.415020,0.000390,0.002103,476.778366,-2.362000,4.560940,2.198560,198.403933,0.234080,4.578500,-0.213511,206.446793,0.640891
993.000000,4.000000,4.167620,1.831654,0.000390,0.002102,476.166945,-2.335000,4.572920,2.214560,199.592811,0.232488,4.579198,-0.128945,207.856781,0.668357
994.000000,4.000000,4.126200,2.267687,0.000391,0.002101,475.569616,-2.307000,4.573750,2.241600,200.718865,0.231248,4.579964,-0.073207,208.687805,0.581379
995.000000,4.000000,4.284210,2.344259,0.000390,0.002113,476.989294,-2.364000,4.578910,2.256510,201.066627,0.231222,4.580480,-0.364615,208.974991,0.595113
996.000000,4.000000,3.973470,1.767306,0.000389,0.002115,478.336214,-2.432600,4.578280,2.187370,200.820137,0.230059,4.563953,-0.003238,209.390472,0.595113
997.000000,4.000000,4.113220,1.412120,0.000389,0.002124,479.743946,-2.457600,4.564850,2.304370,201.894972,0.231099,4.595449,-0.058938,210.310913,0.653098
998.000000,4.000000,4.101120,2.115593,0.000390,0.002126,479.733654,-2.432100,4.587590,2.255660,199.786291,0.232618,4.591895,-0.047022,208.885635,0.672935
999.000000,4.000000,4.142570,1.949099,0.000391,0.002125,479.731866,-2.420000,4.585210,2.260240,198.699660,0.233528,4.584944,-0.093387,206.293472,0.587483
1000.000000,4.000000,4.189670,1.551115,0.000391,0.002123,479.716753,-2.417400,4.579490,2.239220,197.458466,0.234223,4.583343,-0.164858,203.047760,0.589009
1001.000000,4.000000,4.144150,1.432794,0.000391,0.002120,479.652795,-2.417400,4.577710,2.219260,196.865352,0.234227,4.582310,-0.095463,200.530823,0.589009
1002.000000,4.025126,4.218480,1.421645,0.000391,0.002117,479.492176,-2.396500,4.578570,2.240140,197.131369,0.234234,4.612145,-0.171273,199.537582,0.602742
1003.000000,4.050251,4.191000,1.615587,0.000392,0.002116,479.290454,-2.366200,4.605940,2.226310,197.311169,0.233844,4.634052,-0.091022,201.258224,0.651572
1004.000000,4.075377,4.293760,1.808630,0.000392,0.002126,480.693962,-2.390100,4.633630,2.249840,198.481191,0.233539,4.660461,-0.217927,204.104370,0.592061
1005.000000,4.100503,4.184650,2.263012,0.000393,0.002126,480.630283,-2.367100,4.656010,2.221600,199.281950,0.232452,4.676312,-0.032567,205.828415,0.607320
1006.000000,4.125628,4.248130,1.430394,0.000394,0.002134,482.034199,-2.375200,4.675940,2.275160,200.806861,0.232397,4.707410,-0.068985,206.674271,0.607320
1007.000000,4.150754,4.377410,2.147316,0.000395,0.002142,483.432162,-2.376300,4.706660,2.261700,201.082671,0.232737,4.738193,-0.234503,207.825974,0.648520
1008.000000,4.175879,4.264060,1.910151,0.000396,0.002143,483.541979,-2.354000,4.734400,2.226390,201.670961,0.231798,4.744752,-0.035762,209.023254,0.677513
1009.000000,4.201005,4.340240,1.585638,0.000397,0.002148,484.934795,-2.347400,4.745630,2.279350,203.352210,0.231621,4.782918,-0.089079,211.882126,0.596639
1010.000000,4.226131,4.295620,1.723808,0.000398,0.002155,486.340837,-2.338900,4.780840,2.264820,203.748207,0.231981,4.807970,-0.022211,214.164795,0.607320
1011.000000,4.251256,4.208140,2.281386,0.000399,0.002162,486.505085,-2.293800,4.805540,2.298350,204.685093,0.232508,4.836033,-0.008551,215.558060,0.607320
1012.000000,4.276382,4.420890,2.190565,0.000401,0.002172,487.913253,-2.268800,4.833760,2.343650,204.799705,0.234838,4.866348,-0.095937,216.896149,0.653098
1013.000000,4.301508,4.464350,2.169416,0.000402,0.002176,489.315221,-2.262300,4.862710,2.269170,203.485453,0.236461,4.876726,-0.121730,215.154755,0.666831
1014.000000,4.326633,4.341250,2.019246,0.000403,0.002178,489.509746,-2.247900,4.876000,2.258940,204.344512,0.236687,4.895842,-0.000983,213.478607,0.692772
1015.000000,4.351759,4.353630,1.514141,0.000404,0.002184,490.910388,-2.231600,4.895560,2.314040,205.945007,0.238055,4.935593,-0.000016,215.122421,0.730920
1016.000000,4.376884,4.448930,2.448730,0.000406,0.002194,491.261656,-2.179700,4.932740,2.325350,206.129726,0.240426,4.968141,-0.023875,216.727493,0.730920
1017.000000,4.402010,4.348980,1.914925,0.000407,0.002201,491.583684,-2.140500,4.963630,2.301640,206.097735,0.242237,4.977998,-0.012936,218.431961,0.689720
1018.000000,4.427136,4.448940,2.131817,0.000409,0.002208,492.971735,-2.122300,4.977840,2.342350,206.766748,0.245003,5.016844,-0.002187,219.746475,0.697350
1019.000000,4.452261,4.605620,1.950974,0.000410,0.002215,493.325164,-2.081700,5.012710,2.315300,206.147075,0.247912,5.034944,-0.108012,220.718109,0.587483
1020.000000,4.477387,4.400440,2.220863,0.000411,0.002217,493.595621,-2.069600,5.032770,2.262280,206.634194,0.248998,5.047102,-0.027233,222.598389,0.604268
1021.000000,4.502513,4.410160,2.608898,0.000412,0.002224,494.976389,-2.044500,5.047090,2.347170,208.894417,0.251363,5.087600,-0.039225,225.907089,0.604268
1022.000000,4.527638,4.555310,1.554839,0.000415,0.002234,495.386706,-1.989300,5.082620,2.359000,208.862852,0.255090,5.113741,-0.003522,227.489655,0.645468
1023.000000,4.552764,4.515350,2.512077,0.000416,0.002239,495.725198,-1.958800,5.110740,2.314990,208.560193,0.257772,5.136933,-0.006439,227.952911,0.672935
1024.000000,4.577889,4.475610,1.503641,0.000418,0.002245,496.079946,-1.923600,5.133290,2.341510,209.722032,0.260395,5.156176,-0.048106,229.065369,0.587483
1025.000000,4.603015,4.607560,2.658771,0.000419,0.002251,497.445567,-1.894500,5.154820,2.373090,210.574842,0.264700,5.196211,-0.000095,231.046280,0.627157
1026.000000,4.628141,4.582360,2.156391,0.000421,0.002257,498.816515,-1.866000,5.189430,2.338050,210.892775,0.267819,5.201758,-0.009641,231.973465,0.627157
1027.000000,4.653266,4.673650,1.866452,0.000422,0.002259,500.185606,-1.853200,5.201200,2.358920,212.706917,0.273540,5.233361,-0.001911,231.129333,0.660728
1028.000000,4.678392,4.582130,1.842378,0.000423,0.002263,500.406574,-1.827900,5.229890,2.340520,214.255149,0.277309,5.255384,-0.042615,229.621094,0.686669
1029.000000,4.703518,4.643030,1.799830,0.000425,0.002269,501.766591,-1.792700,5.253100,2.407190,216.996314,0.283267,5.289577,-0.016830,227.954361,0.584431
1030.000000,4.728643,4.592200,2.783642,0.000426,0.002274,502.006221,-1.750900,5.284810,2.410090,218.502565,0.288291,5.313653,-0.085550,228.194702,0.625631
1031.000000,4.753769,4.731630,1.424094,0.000428,0.002280,503.361470,-1.706400,5.308980,2.468760,220.766046,0.301102,5.335467,-0.002255,229.784073,0.625631
1032.000000,4.778894,4.758720,1.923025,0.000429,0.002282,503.451035,-1.680500,5.332720,2.435660,221.969085,0.306849,5.363171,-0.001872,230.591003,0.651572
1033.000000,4.804020,4.610930,1.669835,0.000431,0.002285,503.553688,-1.651200,5.358710,2.454640,224.810046,0.312689,5.380547,-0.170809,233.231857,0.666831
1034.000000,4.829146,4.747330,1.891176,0.000432,0.002291,504.911690,-1.597400,5.379360,2.563700,228.493232,0.328472,5.422278,-0.030787,237.912476,0.570698
1035.000000,4.854271,4.696310,1.742982,0.000434,0.002296,505.042930,-1.545600,5.416100,2.549200,229.882492,0.334743,5.437585,-0.114569,241.380493,0.636313
1036.000000,4.879397,4.785300,2.749218,0.000436,0.002301,506.407541,-1.501400,5.435590,2.614190,232.874124,0.347801,5.467592,-0.040720,241.614166,0.636313
1037.000000,4.904523,4.760740,2.226488,0.000437,0.002304,507.779249,-1.460500,5.462670,2.614010,235.026924,0.355259,5.478239,-0.094979,241.523026,0.671409
1038.000000,4.929648,4.867210,2.830690,0.000438,0.002306,509.141786,-1.428700,5.477440,2.657060,238.334930,0.366337,5.511111,-0.017932,241.494110,0.680565
1039.000000,4.954774,4.700670,3.372869,0.000439,0.002308,509.213929,-1.401800,5.505940,2.641770,241.164306,0.370131,5.522962,-0.293436,241.510635,0.581379
1040.000000,4.979899,4.871190,2.170340,0.000441,0.002312,509.398227,-1.362400,5.520940,2.753840,245.675691,0.386101,5.559308,-0.054339,242.965668,0.624105
1041.000000,5.005025,4.901670,2.707620,0.000443,0.002316,509.545666,-1.328600,5.554780,2.715570,247.656338,0.389601,5.584692,-0.049122,244.868942,0.624105
1042.000000,5.030151,4.842250,2.826490,0.000444,0.002317,509.668136,-1.303300,5.580210,2.736290,251.537625,0.394348,5.600469,-0.161819,246.309799,0.660728
1043.000000,5.055276,5.022800,2.676321,0.000445,0.002320,509.839913,-1.273600,5.598060,2.794760,255.885974,0.403583,5.631661,-0.004852,248.077103,0.700402
1044.000000,5.080402,4.903150,1.683684,0.000446,0.002320,509.924505,-1.257600,5.626880,2.739930,258.984765,0.401130,5.643431,-0.144107,250.460114,0.692772
1045.000000,5.105528,4.981190,2.475254,0.000448,0.002322,510.077451,-1.231700,5.643480,2.823780,264.353974,0.408922,5.689698,-0.071065,252.451202,0.692772
1046.000000,5.130653,5.020510,2.129867,0.000449,0.002326,510.304225,-1.189400,5.682520,2.832770,267.969621,0.410223,5.702930,-0.055781,253.488159,0.686669
1047.000000,5.155779,5.064660,3.309421,0.000451,0.002327,510.427118,-1.171300,5.700570,2.841560,272.097375,0.412202,5.728669,-0.038184,253.901947,0.714135
1048.000000,5.180905,4.891560,2.760392,0.000452,0.002328,510.560113,-1.150200,5.723530,2.849740,276.208783,0.412380,5.737774,-0.377386,254.604309,0.695824
1049.000000,5.206030,5.032020,2.186690,0.000454,0.002332,510.822257,-1.112100,5.737300,2.963460,280.877724,0.424605,5.787649,-0.138912,255.768951,0.595113
1050.000000,5.231156,5.134190,2.744518,0.000456,0.002337,511.115742,-1.064100,5.780650,2.951810,282.823577,0.426300,5.810721,-0.043240,255.450134,0.595113
1051.000000,5.256281,5.074340,1.683159,0.000457,0.002338,511.276562,-1.044100,5.805270,2.938110,286.070174,0.425727,5.819234,-0.151785,253.980164,0.665305
1052.000000,5.281407,5.191470,2.172390,0.000458,0.002340,511.452923,-1.022900,5.819160,2.991240,290.501460,0.430867,5.863648,-0.037201,254.796082,0.691246
1053.000000,5.306533,5.180950,1.920000,0.000459,0.002343,511.661048,-0.989900,5.856790,2.976410,294.011012,0.427622,5.875190,-0.072494,255.312866,0.679039
1054.000000,5.331658,5.259090,3.447991,0.000460,0.002343,511.801550,-0.971700,5.873190,3.003810,298.791813,0.427370,5.904665,-0.024222,258.085571,0.578327
1055.000000,5.356784,5.111690,3.146252,0.000461,0.002344,511.938659,-0.951200,5.897950,2.992720,303.038356,0.422742,5.904448,-0.273438,262.546753,0.578327
1056.000000,5.381910,5.282360,2.817965,0.000463,0.002346,512.131209,-0.925300,5.904610,3.082360,308.124535,0.429998,5.950336,-0.045573,267.937622,0.662254
1057.000000,5.407035,5.268280,2.445005,0.000464,0.002350,512.338769,-0.890000,5.943780,3.044040,310.679155,0.424353,5.965785,-0.088468,272.433502,0.703454
1058.000000,5.432161,5.276490,2.555650,0.000465,0.002351,512.483642,-0.867700,5.963520,3.079630,315.083645,0.423787,5.995953,-0.111282,277.572449,0.669883
1059.000000,5.457286,5.236100,2.915436,0.000466,0.002354,512.687352,-0.833100,5.991640,3.112090,319.035035,0.423025,6.020864,-0.223480,282.076050,0.581379
1060.000000,5.482412,5.295290,1.951474,0.000468,0.002359,512.938805,-0.792900,6.016700,3.170450,322.903986,0.426190,6.047450,-0.160490,285.198730,0.581379
1061.000000,5.507538,5.387730,1.652886,0.000470,0.002362,513.173390,-0.756100,6.044040,3.181980,325.817164,0.426547,6.080089,-0.065988,287.419067,0.663780
1062.000000,5.532663,5.477430,2.215214,0.000471,0.002365,513.373145,-0.723300,6.075020,3.176870,329.101843,0.422965,6.098828,-0.014033,288.350098,0.691246
1063.000000,5.557789,5.498510,1.904051,0.000471,0.002365,513.457454,-0.708500,6.094330,3.155490,333.388592,0.416168,6.107769,-0.016164,289.733917,0.685143
1064.000000,5.582915,5.497590,2.467929,0.000471,0.002365,513.482890,-0.700700,6.106380,3.156300,338.642005,0.409781,6.133593,-0.033484,291.431396,0.598165
1065.000000,5.608040,5.461200,3.679482,0.000472,0.002367,513.593360,-0.676100,6.130080,3.179450,344.013075,0.403520,6.155508,-0.099050,292.675568,0.598165
1066.000000,5.633166,5.532090,2.731644,0.000473,0.002370,513.753192,-0.643900,6.151210,3.223870,349.112966,0.400644,6.172393,-0.046981,294.679840,0.668357
1067.000000,5.658291,5.407880,3.284422,0.000474,0.002374,515.151197,-0.611600,6.171770,3.218760,352.995150,0.395027,6.204709,-0.285165,295.614563,0.688194
1068.000000,5.683417,5.549930,2.858714,0.000475,0.002383,516.563048,-0.549000,6.202460,3.329150,357.390582,0.399201,6.239313,-0.081890,297.047241,0.685143
1069.000000,5.708543,5.565480,2.781467,0.000476,0.002388,516.680316,-0.506400,6.233750,3.305300,359.639907,0.395088,6.257897,-0.094032,298.579865,0.605794
1070.000000,5.733668,5.571010,2.807991,0.000477,0.002393,518.106264,-0.464300,6.255650,3.336450,363.230225,0.393995,6.281181,-0.121456,298.993866,0.605794
1071.000000,5.758794,5.835000,2.849489,0.000478,0.002398,518.108084,-0.426400,6.277440,3.367940,366.934627,0.393606,6.307739,-0.026711,300.723175,0.694298
1072.000000,5.783920,5.781970,3.313646,0.000477,0.002398,519.518789,-0.407900,6.301570,3.265880,370.276213,0.378587,6.294813,-0.000017,302.147369,0.741602
1073.000000,5.809045,5.733330,2.467479,0.000476,0.002396,520.701103,-0.403000,6.296810,3.282020,376.723606,0.370222,6.318226,-0.026368,305.136292,0.650046
1074.000000,5.834171,5.781720,4.114140,0.000477,0.002402,522.071919,-0.363600,6.319550,3.323600,382.460630,0.363139,6.364712,-0.012655,309.761658,0.590535
1075.000000,5.859296,5.772330,3.396343,0.000477,0.002409,523.504914,-0.308400,6.358420,3.341760,387.155267,0.354042,6.367136,-0.034785,312.513458,0.590535
1076.000000,5.884422,5.820940,3.192376,0.000478,0.002409,523.491463,-0.291400,6.367020,3.360530,391.688549,0.349708,6.404392,-0.018537,314.691040,0.668357
1077.000000,5.909548,5.969940,2.140342,0.000479,0.002415,524.741154,-0.252900,6.400580,3.378360,395.253740,0.343561,6.426928,-0.016777,315.867218,0.701928
1078.000000,5.934673,5.822100,2.908087,0.000479,0.002418,525.570075,-0.232100,6.423310,3.336040,398.899014,0.331521,6.439428,-0.058267,318.297577,0.685143
1079.000000,5.959799,5.883790,4.403778,0.000480,0.002424,526.332034,-0.202400,6.438830,3.420810,404.278439,0.330712,6.478964,-0.026573,322.530304,0.627157
1080.000000,5.984925,6.000140,3.202500,0.000481,0.002436,527.173707,-0.151700,6.471420,3.431360,407.416907,0.326795,6.484413,-0.001065,327.422668,0.627157
1081.000000,6.010050,5.926560,2.459604,0.000481,0.002439,527.311009,-0.135500,6.482660,3.394140,410.591764,0.319618,6.503638,-0.032060,332.882599,0.697350
1082.000000,6.035176,5.901530,3.443791,0.000481,0.002449,528.079690,-0.092200,6.503850,3.454460,414.952788,0.319213,6.547489,-0.082085,339.813721,0.708032
1083.000000,6.060302,6.038110,2.559500,0.000484,0.002455,527.384686,-0.044500,6.538010,3.501600,418.397120,0.320499,6.570947,-0.002265,345.467773,0.651572
1084.000000,6.085427,6.228620,2.927761,0.000485,0.002460,526.446128,-0.016800,6.565020,3.467810,421.028597,0.317713,6.584786,-0.094203,349.298096,0.619528
1085.000000,6.110553,6.057160,2.752393,0.000485,0.002458,524.838239,-0.036600,6.579160,3.381560,424.707306,0.308664,6.565897,-0.013113,354.841797,0.619528
1086.000000,6.135678,6.053480,2.650747,0.000485,0.002459,524.018379,-0.040200,6.570120,3.445720,430.994199,0.307768,6.621109,-0.031076,361.935028,0.695824
1087.000000,6.160804,6.281980,2.667746,0.000487,0.002468,523.289537,0.012900,6.615090,3.484290,434.974447,0.305904,6.655910,-0.067502,368.954590,0.711083
1088.000000,6.185930,6.281430,2.616923,0.000487,0.002473,522.191350,0.046700,6.646810,3.410190,438.690940,0.303776,6.638525,-0.041943,372.403107,0.642417
1089.000000,6.211055,6.139810,3.708106,0.000488,0.002467,522.244851,0.008000,6.643660,3.395550,444.331240,0.301476,6.655582,-0.023347,376.560455,0.633261
1090.000000,6.236181,6.210350,3.413067,0.000489,0.002471,520.899687,0.027700,6.654230,3.466220,449.442614,0.299961,6.701316,-0.003069,381.255951,0.633261
1091.000000,6.261307,6.296840,2.316510,0.000491,0.002477,519.304717,0.077000,6.692770,3.471590,452.572567,0.300113,6.725003,-0.005808,385.663025,0.686669
1092.000000,6.286432,6.226360,3.176326,0.000492,0.002480,517.890723,0.083700,6.720230,3.455970,455.945828,0.299686,6.740648,-0.016599,385.813477,0.709557
1093.000000,6.311558,6.379150,3.504313,0.000494,0.002483,515.768051,0.088300,6.739350,3.508850,459.533254,0.299320,6.772253,-0.021015,385.063995,0.663780
1094.000000,6.336683,6.437070,3.219825,0.000494,0.002490,513.798998,0.132200,6.764800,3.476240,462.055173,0.299386,6.769578,-0.046343,387.916779,0.645468
1095.000000,6.361809,6.381050,2.852389,0.000494,0.002489,511.797044,0.123600,6.765510,3.454070,465.998110,0.297895,6.779872,-0.001703,391.478424,0.645468
1096.000000,6.386935,6.530440,2.297011,0.000495,0.002491,509.310737,0.143700,6.781310,3.492720,470.486758,0.296439,6.820739,-0.094614,396.739410,0.701928
1097.000000,6.412060,6.465970,2.775067,0.000495,0.002494,507.282111,0.157000,6.811160,3.452070,474.331760,0.295486,6.829966,-0.013368,400.058044,0.738550
1098.000000,6.437186,6.437340,3.709930,0.000495,0.002504,505.064759,0.224200,6.827160,3.510340,479.623571,0.293236,6.856149,-0.000000,404.218933,0.624105
1099.000000,6.462312,6.611050,2.174840,0.000496,0.002511,503.796741,0.268700,6.851350,3.553010,483.620913,0.292030,6.880223,-0.101620,408.711670,0.799587
1100.000000,6.487437,6.456160,4.573772,0.000497,0.002514,502.602229,0.280400,6.872430,3.516810,486.802556,0.292335,6.897014,-0.004500,410.708466,0.799587
1101.000000,6.512563,6.761820,2.434055,0.000498,0.002523,501.090548,0.335000,6.889000,3.603720,491.483402,0.289994,6.910207,-0.282601,414.443115,0.819424
1102.000000,6.537688,6.617200,2.845614,0.000497,0.002518,499.417574,0.301500,6.901390,3.502740,494.047866,0.291661,6.918609,-0.029078,418.293121,0.758387
1103.000000,6.562814,6.620520,3.776803,0.000498,0.002522,497.908944,0.320700,6.914890,3.577960,499.988697,0.288774,6.956582,-0.015317,423.634857,0.630209
1104.000000,6.587940,6.647350,2.308260,0.000499,0.002531,496.770814,0.364100,6.946110,3.612090,504.317869,0.287795,6.968580,-0.016235,427.757324,0.659202
1105.000000,6.613065,6.739510,2.299835,0.000499,0.002540,495.444906,0.421800,6.965470,3.635060,507.900405,0.286863,7.019821,-0.073491,430.449951,0.659202
1106.000000,6.638191,6.746150,3.482714,0.000499,0.002553,494.873194,0.485200,7.002740,3.647820,510.929411,0.287089,7.030731,-0.053592,433.287140,0.715661
1107.000000,6.663317,6.686830,3.176551,0.000499,0.002561,493.670501,0.506200,7.014810,3.670370,514.651133,0.286210,7.027644,-0.002543,436.790894,0.758387
1108.000000,6.688442,6.990650,2.509127,0.000499,0.002571,492.614015,0.539300,7.022300,3.714460,518.040072,0.285257,7.072532,-0.410131,439.808594,0.643942
1109.000000,6.713568,6.650640,3.358219,0.000494,0.002574,490.676591,0.561500,7.046670,3.606010,519.329880,0.289318,7.065044,-0.018215,440.326294,0.663780
1110.000000,6.738693,6.812950,2.413031,0.000496,0.002603,491.444755,0.716200,7.053260,3.814360,525.143404,0.283974,7.122330,-0.025362,447.722229,0.663780
1111.000000,6.763819,6.805800,4.931258,0.000497,0.002620,491.417869,0.793200,7.103510,3.827260,527.949282,0.285096,7.152469,-0.008107,458.519775,0.720239
1112.000000,6.788945,6.931540,3.566186,0.000499,0.002628,490.944850,0.799500,7.127590,3.855130,531.493619,0.285836,7.113802,-0.093420,467.465820,0.738550
1113.000000,6.814070,6.850720,3.336870,0.000498,0.002623,488.994317,0.752200,7.111510,3.783320,534.947817,0.287567,7.151064,-0.006179,474.664551,0.624105
1114.000000,6.839196,6.772670,3.606485,0.000499,0.002635,487.715524,0.797200,7.144120,3.854730,540.112775,0.287549,7.192839,-0.020357,480.703735,0.671409
1115.000000,6.864322,6.901270,4.409703,0.000499,0.002661,487.296241,0.923300,7.175130,3.944160,544.414263,0.287539,7.227012,-0.006280,488.418945,0.671409
1116.000000,6.889447,6.971300,3.903523,0.000499,0.002676,486.575035,0.956200,7.204810,3.938510,547.373494,0.289766,7.212433,-0.030815,495.391235,0.729395
1117.000000,6.914573,6.964820,3.152277,0.000499,0.002676,485.415347,0.937800,7.203990,3.908670,551.248416,0.291626,7.236045,-0.011614,500.279480,0.758387
1118.000000,6.939698,6.969920,4.621595,0.000499,0.002686,484.928371,0.977400,7.226880,3.942640,556.151753,0.292687,7.283273,-0.004201,508.859253,0.616476
1119.000000,6.964824,6.938190,3.266173,0.000499,0.002703,483.835676,1.045700,7.257030,3.986610,561.268960,0.293564,7.267475,-0.003263,511.874329,0.685143
1120.000000,6.989950,6.984480,2.934761,0.000499,0.002714,482.851380,1.104500,7.266480,4.024350,566.047167,0.294091,7.337104,-0.000138,509.636047,0.685143
1121.000000,7.015075,7.058650,3.026282,0.000499,0.002739,482.610314,1.241800,7.314600,4.088560,569.709020,0.295983,7.367499,-0.008734,505.822693,0.721765
1122.000000,7.040201,6.875140,3.257248,0.000499,0.002757,482.367365,1.296200,7.346990,4.107100,573.882463,0.298282,7.381138,-0.125055,503.728271,0.718713
1123.000000,7.065327,7.066640,2.930186,0.000499,0.002784,482.111460,1.548400,7.363950,4.290340,578.723877,0.299675,7.430452,-0.000008,506.856567,0.607320
1124.000000,7.090452,7.124190,4.251459,0.000499,0.002803,481.724484,1.616800,7.411370,4.282380,581.167563,0.305321,7.441821,-0.005236,511.019165,0.679039
1125.000000,7.115578,7.107750,3.429466,0.000499,0.002811,482.037494,1.597100,7.421940,4.268810,586.556558,0.308989,7.417144,-0.000282,517.403076,0.679039
1126.000000,7.140704,7.166310,2.968434,0.000499,0.002815,480.286782,1.617300,7.422460,4.279930,593.459134,0.311499,7.469381,-0.003016,529.717346,0.711083
1127.000000,7.165829,7.019830,4.325057,0.000499,0.002828,480.015475,1.657500,7.457280,4.296250,600.667059,0.314488,7.500176,-0.097922,545.916626,0.824002
1128.000000,7.190955,7.164740,2.984459,0.000499,0.002852,479.711912,1.780700,7.481990,4.424680,608.656389,0.316348,7.506682,-0.003161,559.889404,0.660728
1129.000000,7.216080,7.253190,3.932822,0.000499,0.002865,478.573768,1.848000,7.503860,4.408440,613.926374,0.320860,7.551486,-0.006335,564.675293,0.688194
1130.000000,7.241206,7.283600,3.816601,0.000499,0.002877,478.551596,1.850300,7.530900,4.402590,620.246240,0.324792,7.533522,-0.008267,564.267639,0.688194
1131.000000,7.266332,7.186390,3.368719,0.000499,0.002878,477.282903,1.832200,7.530740,4.383770,627.920855,0.327460,7.558954,-0.029394,564.933777,0.714135
1132.000000,7.291457,7.247310,3.434316,0.000499,0.002896,476.246943,1.944400,7.559130,4.489050,635.542989,0.329105,7.615710,-0.008965,571.191772,0.712609
1133.000000,7.316583,7.219330,4.473151,0.000499,0.002918,475.937691,2.046100,7.599670,4.541200,641.721926,0.332573,7.633114,-0.043496,579.958008,0.614950
1134.000000,7.341709,7.342750,4.028068,0.000499,0.002936,475.581737,2.107600,7.617740,4.602730,647.633528,0.335737,7.630426,-0.000005,589.821594,0.704980
1135.000000,7.366834,7.388060,3.386268,0.000499,0.002941,474.557883,2.106300,7.624600,4.563410,652.678234,0.340090,7.652054,-0.002072,597.776001,0.704980
1136.000000,7.391960,7.286660,4.467776,0.000499,0.002953,473.799926,2.147000,7.646960,4.583080,659.201708,0.343223,7.692306,-0.050987,604.584961,0.724817
1137.000000,7.417085,7.368690,4.249859,0.000498,0.002978,474.248376,2.299300,7.674140,4.720400,666.396083,0.344849,7.698412,-0.010774,616.390930,0.724817
1138.000000,7.442211,7.340900,3.500714,0.000499,0.002986,473.444963,2.311600,7.696070,4.720190,672.002223,0.348684,7.720833,-0.047199,629.593750,0.619528
1139.000000,7.467337,7.407580,4.363755,0.000499,0.003004,472.475783,2.404700,7.725560,4.808560,678.007933,0.351640,7.775379,-0.016425,637.522705,0.619528
1140.000000,7.492462,7.386810,4.918408,0.000499,0.003026,472.759138,2.469600,7.757640,4.856960,683.678896,0.355317,7.763712,-0.051328,638.876709,0.688194
1141.000000,7.517588,7.458680,3.333720,0.000498,0.003038,472.452647,2.468400,7.757460,4.904200,690.048050,0.358357,7.775329,-0.015962,637.938538,0.750758
1142.000000,7.542714,7.350870,4.237585,0.000498,0.003055,472.234540,2.421800,7.773850,4.887610,696.170838,0.362670,7.846062,-0.168628,638.964294,0.750758
1143.000000,7.567839,7.417290,4.593271,0.000498,0.003083,473.101119,2.488000,7.810420,5.060210,703.478732,0.368808,7.859946,-0.104102,641.587036,0.625631
1144.000000,7.592965,7.534660,3.570986,0.000498,0.003109,473.534255,2.484900,7.835560,5.105780,709.240815,0.377031,7.866872,-0.015637,646.001770,0.625631
1145.000000,7.618090,7.477980,4.796488,0.000498,0.003124,473.686707,2.397000,7.860390,5.057980,715.152530,0.383483,7.910650,-0.090200,654.861572,0.700402
1146.000000,7.643216,7.489290,3.179176,0.000497,0.003150,474.222888,2.377300,7.887200,5.141560,722.827162,0.391332,7.906680,-0.108810,671.592407,0.733972
1147.000000,7.668342,7.621890,3.926972,0.000496,0.003175,474.743929,2.358900,7.904120,5.186700,729.680628,0.399946,7.984206,-0.009926,686.508423,0.723291
1148.000000,7.693467,7.461450,4.545448,0.000497,0.003200,475.581455,2.323400,7.960110,5.198830,735.474943,0.405572,7.968510,-0.245543,693.786743,0.619528
1149.000000,7.718593,7.756880,2.983509,0.000497,0.003224,476.165532,2.299400,7.954180,5.331280,742.757849,0.417142,8.000824,-0.006743,704.325317,0.619528
1150.000000,7.743719,7.607220,3.589160,0.000496,0.003241,476.352439,2.206400,7.996220,5.172340,746.567978,0.422078,8.035826,-0.085619,716.886353,0.709557
1151.000000,7.768844,7.667690,4.007694,0.000497,0.003264,477.280284,2.208000,8.019270,5.324680,753.914536,0.429506,8.067289,-0.047054,728.961670,0.755335
1152.000000,7.793970,7.705820,4.561322,0.000497,0.003284,477.967319,2.189300,8.047930,5.347300,759.185839,0.436517,8.072383,-0.035737,740.990845,0.726343
1153.000000,7.819095,7.744060,3.231899,0.000496,0.003297,478.268514,2.129500,8.059490,5.327040,764.245756,0.443399,8.078908,-0.025897,748.253845,0.805691
1154.000000,7.844221,7.790440,4.263884,0.000497,0.003302,477.644600,2.036700,8.078370,5.266920,769.499564,0.448539,8.150278,-0.013305,747.315613,0.805691
1155.000000,7.869347,7.748630,4.910984,0.000497,0.003324,478.243478,2.048200,8.121920,5.323810,775.109083,0.452368,8.135059,-0.066992,742.921143,0.743128
1156.000000,7.894472,7.767110,3.524138,0.000498,0.003328,477.787502,1.951600,8.126100,5.297640,780.910619,0.457830,8.151909,-0.074560,738.589417,0.796535
1157.000000,7.919598,7.851930,3.465015,0.000499,0.003344,477.678228,1.906500,8.147920,5.311160,785.132381,0.463286,8.222139,-0.021062,734.982422,0.741602
1158.000000,7.944724,7.747580,4.078816,0.000499,0.003367,477.898004,1.895700,8.201060,5.355430,788.832471,0.467298,8.240136,-0.177994,730.878540,0.650046
1159.000000,7.969849,7.891830,4.701867,0.000499,0.003393,478.109841,1.945900,8.206570,5.509400,792.705701,0.475413,8.263515,-0.027997,733.417114,0.650046
1160.000000,7.994975,7.916180,3.649283,0.000499,0.003407,477.548123,1.890700,8.244860,5.482830,794.446032,0.481534,8.251300,-0.028556,740.732422,0.718713
1161.000000,8.020101,7.864440,3.291472,0.000499,0.003416,477.027402,1.817700,8.252640,5.449060,797.777090,0.486525,8.310473,-0.111267,751.132080,0.740076
1162.000000,8.045226,7.946360,3.883399,0.000499,0.003444,477.630158,1.890700,8.278350,5.587420,801.852324,0.491602,8.362303,-0.044950,770.056519,0.726343
1163.000000,8.070352,7.989590,5.093227,0.000499,0.003468,477.701388,1.931100,8.322870,5.665770,805.515780,0.496097,8.358798,-0.030000,784.883728,0.653098
1164.000000,8.095477,7.950010,4.993280,0.000499,0.003478,477.122023,1.875300,8.340760,5.648600,809.745944,0.500024,8.352159,-0.097212,790.930298,0.653098
1165.000000,8.120603,8.044510,4.758365,0.000499,0.003492,476.459908,1.832600,8.342370,5.656380,814.966952,0.503314,8.393394,-0.026632,788.772583,0.735498
1166.000000,8.145729,8.017250,4.962907,0.000499,0.003504,476.163615,1.788800,8.375810,5.629720,820.625751,0.504446,8.414953,-0.075870,784.514343,0.801113
1167.000000,8.170854,8.061760,3.964471,0.000499,0.003525,475.824839,1.782100,8.390050,5.673940,826.869415,0.505661,8.445024,-0.054724,785.995605,0.727869
1168.000000,8.195980,8.063290,5.395490,0.000499,0.003549,475.726480,1.779600,8.421770,5.718990,832.448883,0.506525,8.497221,-0.080917,795.989014,0.677513
1169.000000,8.221106,8.146980,3.729780,0.000499,0.003566,476.142412,1.811300,8.441270,5.789100,837.747735,0.507663,8.487519,-0.025273,806.912476,0.677513
1170.000000,8.246231,8.173670,4.994880,0.000499,0.003580,476.479952,1.856400,8.473670,5.841460,842.792172,0.507769,8.557166,-0.024218,815.622070,0.756861
1171.000000,8.271357,8.187760,5.713727,0.000499,0.003596,476.990695,1.935900,8.496060,5.938410,848.322281,0.507221,8.550002,-0.032142,820.129578,0.798061
1172.000000,8.296482,8.140180,6.084763,0.000499,0.003608,477.430692,1.968100,8.509190,5.991750,854.432063,0.505971,8.564779,-0.112184,818.418945,0.735498
1173.000000,8.321608,8.199680,4.120364,0.000499,0.003626,477.901386,2.059500,8.509470,6.101300,860.782456,0.504341,8.594021,-0.068341,817.109375,0.692772
1174.000000,8.346734,8.197910,3.880399,0.000499,0.003648,478.463854,2.239500,8.544510,6.259330,867.052775,0.501078,8.661819,-0.101737,819.004578,0.692772
1175.000000,8.371859,8.286570,4.704617,0.000499,0.003675,479.581231,2.508000,8.568930,6.508370,873.726418,0.497323,8.699521,-0.033456,829.274170,0.767543
1176.000000,8.396985,8.304130,5.146775,0.000499,0.003697,480.344527,2.642800,8.610120,6.621850,881.066339,0.492823,8.697132,-0.039653,842.756897,0.811795
1177.000000,8.422111,8.384530,6.879207,0.000499,0.003714,480.872908,2.754800,8.629720,6.704890,890.614191,0.486553,8.721746,-0.006497,856.969055,0.726343
1178.000000,8.447236,8.347320,4.162663,0.000499,0.003724,481.682836,2.728600,8.660940,6.650530,902.898471,0.477024,8.710794,-0.045909,873.420288,0.839261
1179.000000,8.472362,8.425600,5.472037,0.000499,0.003746,482.118679,2.975400,8.673670,6.818240,916.922735,0.466755,8.816012,-0.010059,887.314453,0.839261
1180.000000,8.497487,8.321900,6.849583,0.000499,0.003771,483.118618,3.192900,8.717490,6.967380,931.172241,0.455781,8.809575,-0.141428,906.200012,0.828580
1181.000000,8.522613,8.538360,6.442949,0.000499,0.003796,484.232750,3.424600,8.707580,7.168870,945.527648,0.445668,8.830122,-0.001141,937.132507,0.834684
1182.000000,8.547739,8.589190,4.912909,0.000499,0.003807,484.568182,3.495600,8.780500,7.173650,960.681308,0.433616,8.852780,-0.007904,964.739380,0.718713
1183.000000,8.572864,8.491350,7.326365,0.000499,0.003827,484.855775,3.665400,8.821120,7.316660,978.800492,0.429689,8.934424,-0.030561,987.513916,0.718713
1184.000000,8.597990,8.600770,6.713713,0.000499,0.003849,485.459787,3.764500,8.809300,7.287900,998.190246,0.423109,8.937444,-0.000036,1014.916748,0.718713
1185.000000,8.623116,8.575990,5.757801,0.000499,0.003875,486.609182,3.993400,8.860100,7.657560,1018.673757,0.418289,8.976333,-0.010216,1041.256836,0.791958
1186.000000,8.648241,8.415800,5.632031,0.000499,0.003899,487.287635,3.969800,8.859620,7.903500,1039.991071,0.413246,9.043271,-0.246426,1068.470093,0.828580
1187.000000,8.673367,8.620190,7.588154,0.000499,0.003929,488.684286,4.313500,8.836320,8.748300,1059.920168,0.405267,9.102349,-0.013007,1101.258545,0.708032
1188.000000,8.698492,8.669290,7.590354,0.000499,0.003957,489.888815,4.589700,8.913410,9.550690,1079.361521,0.401724,9.087490,-0.003923,1128.000732,0.706506
1189.000000,8.723618,8.792450,6.040240,0.000499,0.003977,491.002560,4.548600,8.938900,9.794090,1100.355847,0.398315,9.131496,-0.021793,1150.585327,0.706506
1190.000000,8.748744,8.747340,7.437360,0.000498,0.003973,491.739279,4.622400,8.971150,9.922670,1124.067171,0.394605,9.186055,-0.000009,1183.800659,0.785854
1191.000000,8.773869,8.608120,6.337503,0.000499,0.003988,492.939425,4.612100,8.991740,9.958770,1149.678926,0.390462,9.211779,-0.126096,1231.267212,0.822476
1192.000000,8.798995,8.706130,6.577794,0.000499,0.003992,494.298249,3.942300,8.930720,8.547670,1175.039430,0.390406,9.283237,-0.039661,1277.803589,0.706506
1193.000000,8.824121,8.615260,7.989139,0.000499,0.003991,495.586292,4.237800,8.965040,8.748410,1197.669372,0.386681,9.314213,-0.199552,1303.975830,0.704980
1194.000000,8.849246,8.865820,7.059700,0.000499,0.003998,496.865749,4.610900,8.945940,9.149460,1215.650055,0.381508,9.346462,-0.001264,1311.674194,0.704980
1195.000000,8.874372,8.710030,6.878357,0.000499,0.003997,497.911352,4.224800,9.000720,8.614430,1228.817866,0.381786,9.370423,-0.123973,1315.237915,0.791958
1196.000000,8.899497,8.668560,7.005502,0.000499,0.003999,499.299781,4.597800,8.970960,9.181300,1240.075445,0.376880,9.420289,-0.243301,1331.126587,0.834684
1197.000000,8.924623,8.822550,8.177539,0.000499,0.003998,500.709838,4.298400,8.963930,9.085080,1249.358799,0.374199,9.449515,-0.047912,1361.780273,0.715661
1198.000000,8.949749,8.629460,6.651766,0.000499,0.003999,502.074356,4.549000,9.001460,9.602560,1257.727040,0.371605,9.456138,-0.457848,1385.857178,0.737024
1199.000000,8.974874,8.518040,6.549070,0.000499,0.003998,503.552345,4.619000,8.957620,10.084360,1265.390778,0.367234,9.526193,-0.853904,1403.625732,0.737024
1200.000000,9.000000,8.554120,6.534095,0.000499,0.003999,504.942415,4.688300,8.918600,10.429310,1270.553970,0.363265,9.563396,-0.821634,1423.631104,0.798061
1201.000000,9.000000,8.879940,8.283877,0.000499,0.003999,506.436961,4.725900,8.925180,10.617550,1275.865142,0.360850,9.566316,-0.066266,1450.220459,0.804165
1202.000000,9.000000,8.649220,6.964604,0.000499,0.003997,507.112206,4.788200,9.005280,10.572150,1283.858136,0.360645,9.533182,-0.542163,1470.662720,0.836210
1203.000000,9.000000,8.603810,5.922494,0.000499,0.003996,508.142498,4.877500,8.960050,11.066740,1293.044188,0.355689,9.570792,-0.674085,1471.465698,0.836210
1204.000000,9.000000,8.715490,8.430772,0.000499,0.003997,509.468315,4.987300,8.950190,11.464800,1301.077779,0.352527,9.580222,-0.365356,1462.470093,0.836210
1205.000000,9.000000,8.686360,8.636014,0.000499,0.003998,510.728386,4.985300,8.986630,11.456290,1309.417620,0.351852,9.552657,-0.440084,1452.118652,0.817898
1206.000000,9.000000,8.733870,7.402987,0.000499,0.003997,511.940601,4.990500,8.988250,11.476190,1318.493664,0.350128,9.551522,-0.321085,1453.037964,0.811795
1207.000000,9.000000,8.783930,7.631353,0.000499,0.003999,513.361487,5.075900,9.012060,11.674130,1327.991028,0.348800,9.559737,-0.213394,1466.460083,0.695824
1208.000000,9.000000,8.683300,9.117945,0.000499,0.003999,514.781147,5.065700,9.032410,11.605170,1337.829143,0.347891,9.555770,-0.448229,1490.931274,0.743128
1209.000000,9.000000,8.635090,6.379252,0.000499,0.003999,516.201142,5.065700,9.019060,11.673360,1346.736389,0.345934,9.549318,-0.582569,1510.232056,0.743128
1210.000000,9.000000,8.540330,6.095195,0.000499,0.003997,517.423864,5.007100,9.005380,11.479430,1354.602889,0.344567,9.579310,-0.862217,1515.641235,0.811795
1211.000000,9.000000,8.679090,7.478434,0.000499,0.003999,518.845185,5.163400,8.982550,11.932560,1360.547393,0.341935,9.585352,-0.459520,1509.028809,0.825528
1212.000000,9.000000,8.718450,6.017516,0.000499,0.003997,520.125848,5.156800,9.019660,11.895020,1366.003086,0.341932,9.572272,-0.358068,1490.723633,0.674461
1213.000000,9.000000,9.122290,6.220858,0.000499,0.003999,521.569398,5.190700,9.035090,11.998190,1371.379982,0.340980,9.580784,-0.068747,1481.237915,0.752283
1214.000000,9.000000,8.677580,8.277703,0.000499,0.003999,522.961366,5.315800,9.137120,11.996150,1379.252055,0.342515,9.554633,-0.463593,1491.386719,0.752283
1215.000000,9.000000,8.468570,6.625117,0.000499,0.003999,524.379722,5.154600,9.052550,11.998020,1387.019382,0.338197,9.564895,-1.062690,1513.732422,0.836210
1216.000000,9.000000,8.559500,6.937905,0.000499,0.003997,525.741404,5.147600,8.984630,11.982370,1391.703578,0.334723,9.582633,-0.805712,1532.018799,0.842313
1217.000000,9.000000,8.584700,6.692439,0.000499,0.003998,527.119229,5.181000,8.999650,11.978500,1395.023743,0.334468,9.579011,-0.730810,1529.493286,0.694298
1218.000000,9.000000,8.497910,7.796229,0.000499,0.003997,528.506725,5.185100,9.003360,11.980900,1397.626122,0.333937,9.582350,-0.983533,1510.886719,0.747706
1219.000000,9.000000,8.597780,7.335339,0.000499,0.003999,529.990495,5.165400,8.977950,11.998040,1399.268083,0.332483,9.577749,-0.691946,1498.641968,0.747706
1220.000000,9.000000,8.484550,7.414261,0.000499,0.003999,531.424640,5.181800,9.002700,11.997980,1400.533495,0.332833,9.575082,-1.020159,1483.925659,0.802639
1221.000000,9.000000,8.522400,5.646330,0.000499,0.003997,532.793316,5.157000,8.970050,11.983640,1401.666315,0.331258,9.577081,-0.914277,1468.938110,0.837736
1222.000000,9.000000,8.465980,7.776972,0.000499,0.003999,534.266871,5.164000,8.978770,11.997010,1402.255951,0.331178,9.584288,-1.069441,1466.327515,0.704980
1223.000000,9.000000,8.624090,6.610743,0.000499,0.003999,535.751487,5.149900,8.961880,11.997700,1402.707020,0.330330,9.569855,-0.614479,1466.697754,0.756861
1224.000000,9.000000,8.444950,7.148972,0.000499,0.003999,537.197986,5.187200,9.001600,11.998330,1403.410680,0.331346,9.573454,-1.122655,1469.793823,0.756861
1225.000000,9.000000,8.629660,6.790811,0.000499,0.003999,538.686732,5.134300,8.959240,11.998830,1404.116860,0.329657,9.575962,-0.598276,1485.090576,0.828580
1226.000000,9.000000,8.419870,6.891932,0.000499,0.003999,540.119331,5.187000,9.003390,11.997860,1404.794184,0.330841,9.572508,-1.182082,1506.457764,0.859099
1227.000000,9.000000,8.687420,7.812546,0.000499,0.003999,541.608050,5.124200,8.954210,11.998740,1405.442462,0.329005,9.581354,-0.437275,1516.979614,0.816373
1228.000000,9.000000,8.747750,7.226568,0.000499,0.003999,543.079520,5.205100,9.017300,11.999200,1406.205040,0.330803,9.566528,-0.289270,1511.564697,0.788906
1229.000000,9.000000,8.626500,8.403698,0.000499,0.003999,544.494328,5.209900,9.040780,11.998030,1408.546927,0.331272,9.572755,-0.607458,1509.479980,0.788906
1230.000000,9.000000,8.692800,8.008888,0.000499,0.003999,545.946483,5.164300,9.020000,11.999020,1410.642977,0.330302,9.567609,-0.423116,1526.690186,0.824002
1231.000000,9.000000,8.612530,7.190927,0.000499,0.003999,547.392732,5.192600,9.035930,11.998830,1412.569793,0.330652,9.567149,-0.648354,1552.530029,0.840787
1232.000000,9.000000,8.683160,7.334239,0.000499,0.003999,548.846395,5.164500,9.020170,11.999020,1414.255567,0.329933,9.579000,-0.448603,1566.707520,0.694298
1233.000000,9.000000,8.450110,6.925830,0.000499,0.003999,550.297652,5.190800,9.035710,11.998930,1415.578088,0.330309,9.578105,-1.109871,1567.542725,0.778224
1234.000000,9.000000,8.564050,7.519582,0.000499,0.003999,551.763274,5.111900,8.982130,11.999250,1415.807561,0.328277,9.588876,-0.792217,1569.569458,0.778224
1235.000000,9.000000,8.699530,7.507158,0.000499,0.003999,553.231203,5.160200,9.000100,11.999290,1415.173134,0.328812,9.580519,-0.405647,1563.369019,0.830106
1236.000000,9.000000,8.868690,5.456187,0.000499,0.003999,554.684802,5.195000,9.032910,11.998960,1415.594793,0.329916,9.577896,-0.079246,1555.712158,0.813321
1237.000000,9.000000,8.662630,7.868943,0.000499,0.003999,556.130490,5.235600,9.080250,11.998770,1417.468591,0.331412,9.586030,-0.504546,1554.638428,0.701928
1238.000000,9.000000,8.637410,8.472470,0.000499,0.003999,557.577622,5.156300,9.042770,11.998910,1419.369865,0.329831,9.577425,-0.575887,1556.247559,0.793484
1239.000000,9.000000,8.602060,6.800560,0.000499,0.003999,559.029919,5.159800,9.034540,11.998970,1420.280851,0.329304,9.572106,-0.679264,1556.860718,0.793484
1240.000000,9.000000,8.469790,8.643288,0.000499,0.003999,560.483495,5.152300,9.024080,11.999010,1420.762517,0.328823,9.584348,-1.059495,1573.573486,0.830106
1241.000000,9.000000,8.603810,8.428947,0.000499,0.003999,561.944818,5.111500,8.989110,11.999180,1420.003805,0.327520,9.574779,-0.674085,1593.888550,0.846891
1242.000000,9.000000,8.805150,6.831484,0.000499,0.003999,563.402586,5.159800,9.013470,11.999060,1418.986995,0.328356,9.573416,-0.173911,1609.680298,0.695824
1243.000000,9.000000,8.620150,8.326808,0.000499,0.003999,564.851169,5.212500,9.063960,11.998820,1419.549658,0.330096,9.582060,-0.625989,1619.454224,0.782802
1244.000000,9.000000,8.539830,8.387223,0.000499,0.003999,566.303164,5.136400,9.029890,11.999000,1420.283403,0.328751,9.580556,-0.863680,1628.558716,0.782802
1245.000000,9.000000,8.631800,7.841795,0.000499,0.003999,567.764948,5.119100,9.008210,11.999200,1419.948258,0.327844,9.580352,-0.592075,1636.072876,0.836210
1246.000000,9.000000,8.729030,5.901845,0.000499,0.003999,569.222912,5.154000,9.025780,11.999050,1419.754357,0.328447,9.583238,-0.332512,1637.586792,0.837736
1247.000000,9.000000,8.759160,8.047587,0.000499,0.003999,570.675698,5.177700,9.050990,11.998920,1420.338301,0.329319,9.593747,-0.264215,1630.248047,0.697350
1248.000000,9.000000,8.706530,5.700053,0.000499,0.003999,572.118448,5.177700,9.064150,11.998760,1421.538850,0.329684,9.580776,-0.387773,1614.996826,0.697350
1249.000000,9.000000,8.631980,7.166821,0.000499,0.003999,573.564796,5.156600,9.056800,11.998840,1422.767848,0.329280,9.595859,-0.591554,1608.477905,0.788906
1250.000000,9.000000,8.674080,7.175828,0.000499,0.003999,575.018601,5.135400,9.039880,11.999020,1423.421662,0.328564,9.587415,-0.473080,1611.077026,0.820950
1251.000000,9.000000,8.772330,7.011452,0.000499,0.003999,576.468053,5.153200,9.047470,11.998890,1423.793480,0.328766,9.585081,-0.236573,1611.952026,0.837736
1252.000000,9.000000,8.895340,6.119294,0.000499,0.003999,577.914840,5.180600,9.071980,11.998770,1424.662544,0.329569,9.584023,-0.050369,1610.141846,0.711083
1253.000000,9.000000,8.781900,7.028051,0.000499,0.003996,579.310593,5.224400,9.105350,12.004460,1426.543459,0.330574,9.587079,-0.217370,1603.129517,0.711083
1254.000000,9.000000,8.767590,6.990828,0.000499,0.003999,580.744060,5.164000,9.089470,11.998610,1428.501282,0.329804,9.585163,-0.246361,1601.459351,0.799587
1255.000000,9.000000,8.538740,7.736324,0.000499,0.003999,582.183380,5.165600,9.086510,11.998680,1429.902133,0.329487,9.584284,-0.866869,1609.583008,0.868254
1256.000000,9.000000,8.709340,7.256292,0.000499,0.003999,583.642351,5.095000,9.031240,11.999190,1429.902641,0.327412,9.585483,-0.380686,1622.723999,0.833158
1257.000000,9.000000,8.906910,7.765448,0.000499,0.003999,585.095552,5.162400,9.061530,11.998890,1429.238315,0.328432,9.583020,-0.039854,1639.482544,0.711083
1258.000000,9.000000,8.669940,6.176209,0.000499,0.003996,586.485954,5.225400,9.109410,12.001270,1430.141998,0.330057,9.576492,-0.484383,1655.960571,0.711083
1259.000000,9.000000,8.404900,8.262053,0.000499,0.003999,587.932387,5.120200,9.064630,11.998890,1430.736778,0.328301,9.595831,-1.215304,1663.761108,0.822476
1260.000000,9.000000,8.791910,6.191309,0.000499,0.003999,589.398569,5.047400,8.995370,11.999250,1429.025012,0.325728,9.587320,-0.198098,1664.981689,0.874358
1261.000000,9.000000,8.735090,6.689514,0.000499,0.003999,590.861084,5.187500,9.073620,11.999060,1427.900844,0.328546,9.591347,-0.318231,1668.512939,0.842313
1262.000000,9.000000,8.532410,8.659213,0.000499,0.003999,592.309097,5.143900,9.069210,11.998860,1428.195456,0.328439,9.592776,-0.885328,1668.034424,0.715661
1263.000000,9.000000,8.813950,6.147711,0.000499,0.003999,593.771356,5.075900,9.022690,11.999250,1427.235306,0.326713,9.581830,-0.158670,1667.240845,0.715661
1264.000000,9.000000,8.636090,6.726488,0.000499,0.003999,595.228237,5.176200,9.083260,11.998960,1427.019400,0.328846,9.592366,-0.579687,1662.552490,0.814847
1265.000000,9.000000,8.600240,7.982739,0.000499,0.003999,596.685836,5.101800,9.049510,11.999100,1427.379930,0.327680,9.595335,-0.684654,1665.132812,0.842313
1266.000000,9.000000,8.730950,7.972247,0.000499,0.003999,598.147098,5.097200,9.037680,11.999140,1426.684055,0.327236,9.586351,-0.327958,1670.954346,0.833158
1267.000000,9.000000,8.805390,6.451299,0.000499,0.003999,599.597091,5.140600,9.066370,11.998850,1426.581535,0.328303,9.583268,-0.173486,1684.867065,0.706506
1268.000000,9.000000,8.107670,9.736271,0.000499,0.003999,601.039109,5.153900,9.089010,11.998700,1427.453937,0.329120,9.592488,-1.554585,1696.998169,0.706506
1269.000000,9.000000,8.660960,8.192838,0.000499,0.004000,602.512475,4.933400,8.923370,11.999690,1425.067049,0.323403,9.570423,-0.509188,1707.205566,0.801113
1270.000000,9.000000,8.867500,7.576155,0.000499,0.003999,603.984302,5.139900,9.030890,11.999280,1422.244492,0.327244,9.577692,-0.080686,1723.167358,0.839261
1271.000000,9.000000,8.550680,7.498383,0.000499,0.003996,605.384140,5.187200,9.088690,12.004810,1422.978933,0.329494,9.587043,-0.831792,1735.085571,0.807217
1272.000000,9.000000,8.655830,7.251118,0.000499,0.003999,606.843762,5.050200,9.028710,11.999150,1423.161788,0.327347,9.597933,-0.523525,1729.167236,0.724817
1273.000000,9.000000,8.905870,8.911553,0.000499,0.003999,608.304952,5.100100,9.048420,11.999100,1422.930952,0.328022,9.595912,-0.040749,1712.594971,0.724817
1274.000000,9.000000,8.831390,6.176959,0.000499,0.003996,609.665577,5.186500,9.109660,12.000840,1424.704369,0.330238,9.569674,-0.130466,1697.156250,1.139870
1275.000000,9.000000,8.656380,6.809710,0.000499,0.003999,611.090132,5.133800,9.107140,11.998430,1427.227184,0.330083,9.598287,-0.521982,1696.121826,0.975069
1276.000000,9.000000,8.494640,8.202405,0.000499,0.003999,612.540731,5.080500,9.069830,11.998980,1428.616695,0.328634,9.597063,-0.992581,1706.012939,0.849943
1277.000000,9.000000,8.611800,9.121745,0.000499,0.003999,614.002688,5.041500,9.025940,11.999180,1428.237866,0.327065,9.587985,-0.650503,1706.059204,0.744654
1278.000000,9.000000,8.193660,10.338647,0.000499,0.003999,615.455472,5.089500,9.043790,11.998950,1427.211370,0.327795,9.571505,-1.505562,1699.073120,0.744654
1279.000000,9.000000,8.602110,8.161032,0.000499,0.004000,616.924631,4.953100,8.939650,11.999520,1424.106032,0.324354,9.547632,-0.679116,1690.492554,0.828580
1280.000000,9.000000,8.716030,6.815585,0.000499,0.003997,618.296617,5.105500,9.018160,11.999730,1420.948717,0.327223,9.581188,-0.364022,1691.349854,0.842313
1281.000000,9.000000,8.628810,6.259081,0.000499,0.003999,619.747452,5.104800,9.054710,11.998870,1420.413522,0.328703,9.593405,-0.600743,1697.617310,0.793484
1282.000000,9.000000,8.825640,7.903992,0.000499,0.003999,621.207534,5.061300,9.042800,11.999130,1420.371508,0.328293,9.599426,-0.139468,1711.386353,0.740076
1283.000000,9.000000,8.792000,7.874518,0.000499,0.003996,622.595746,5.138000,9.090990,12.003760,1421.555799,0.329945,9.583578,-0.197928,1731.806030,0.740076
1284.000000,9.000000,8.498070,8.643238,0.000499,0.003999,624.025001,5.103200,9.096050,11.998540,1423.908112,0.330102,9.587527,-0.983089,1759.359619,0.811795
1285.000000,9.000000,8.966710,7.228843,0.000499,0.003999,625.481778,5.011300,9.030410,11.999120,1424.706418,0.327726,9.585273,-0.005098,1774.057617,0.852995
1286.000000,9.000000,8.646820,6.985503,0.000499,0.003996,626.830799,5.188300,9.131650,11.992380,1426.324881,0.331320,9.589701,-0.548974,1771.132690,0.785854
1287.000000,9.000000,8.772290,5.915970,0.000499,0.003999,628.280489,5.050600,9.073660,11.999030,1428.322611,0.329214,9.603591,-0.236654,1755.937500,0.712609
1288.000000,9.000000,8.894520,7.552806,0.000499,0.003999,629.726612,5.104600,9.098460,11.998790,1429.158309,0.329958,9.604075,-0.051161,1740.834839,0.712609
1289.000000,9.000000,8.418690,10.214177,0.000499,0.003996,631.026791,5.150100,9.130040,12.003080,1431.200555,0.330973,9.591766,-1.184764,1733.658325,0.807217
1290.000000,9.000000,8.586010,7.821170,0.000499,0.004000,632.488361,4.975800,9.025020,11.999290,1431.158988,0.327134,9.553736,-0.726913,1733.124390,0.871306
1291.000000,9.000000,8.463250,7.989014,0.000499,0.003999,633.942526,5.056900,9.047320,11.998950,1429.438933,0.327900,9.589648,-1.076511,1734.895142,0.791958
1292.000000,9.000000,8.600160,10.323048,0.000499,0.003999,635.405454,5.008900,9.015150,11.999190,1427.608825,0.326902,9.592275,-0.684891,1739.445557,0.715661
1293.000000,9.000000,8.762080,8.281302,0.000499,0.003997,636.701207,5.063300,9.038770,12.000950,1425.540287,0.327808,9.536135,-0.257967,1755.550171,0.715661
1294.000000,9.000000,8.732700,7.465259,0.000499,0.003995,638.060958,5.106800,9.079480,12.004090,1425.137878,0.329270,9.581397,-0.323831,1772.276489,0.804165
1295.000000,9.000000,8.537470,7.366313,0.000499,0.003999,639.495576,5.067100,9.083480,11.998630,1425.742343,0.329377,9.595001,-0.870581,1785.657349,0.863676
1296.000000,9.000000,8.806050,6.959479,0.000499,0.003999,640.960039,5.004200,9.040380,11.999270,1425.682179,0.327805,9.600339,-0.172321,1794.176025,0.935395
1297.000000,9.000000,8.487400,7.681551,0.000499,0.003996,642.344692,5.113400,9.097420,12.003340,1426.204495,0.329819,9.597850,-1.012423,1798.383423,0.822476
1298.000000,9.000000,8.167160,8.315676,0.000499,0.003999,643.802414,4.984100,9.031640,11.999130,1426.364572,0.327553,9.600329,-1.523338,1792.777954,0.822476
1299.000000,9.000000,8.266350,9.256214,0.000499,0.004000,645.274751,4.904100,8.942230,11.999430,1423.098692,0.324557,9.596208,-1.439608,1772.434937,0.849943
1300.000000,9.000000,8.663660,9.379910,0.000499,0.003999,646.750740,4.952800,8.946020,11.999550,1418.662557,0.324991,9.569588,-0.501690,1750.042969,0.843839
1301.000000,9.000000,8.539700,9.136144,0.000499,0.003997,648.123767,5.076200,9.033710,11.999450,1416.455318,0.328414,9.561514,-0.864061,1738.797241,0.766017
1302.000000,8.974874,8.762950,6.790735,0.000499,0.003996,649.461428,5.007900,9.017490,12.002850,1415.722110,0.327993,9.551808,-0.205381,1743.289673,0.711083
1303.000000,8.949749,8.674600,6.966629,0.000499,0.003996,650.734973,5.077800,9.073930,12.002480,1416.240635,0.329998,9.544104,-0.342512,1755.073242,0.711083
1304.000000,8.924623,8.756990,9.827067,0.000499,0.003996,651.789963,5.035900,9.065830,12.001030,1418.154478,0.329738,9.520557,-0.128965,1770.490845,0.804165
1305.000000,8.899497,8.680680,7.768147,0.000499,0.003996,651.975945,5.061700,9.089320,11.986210,1420.319712,0.330590,9.446173,-0.218783,1792.978882,0.830106
1306.000000,8.874372,8.215770,7.040326,0.000499,0.003994,651.828496,5.041500,9.076600,11.977250,1422.569085,0.330150,9.460414,-1.336450,1807.037842,0.762965
1307.000000,8.849246,8.094100,7.540606,0.000499,0.003994,652.841367,4.913200,8.964560,12.005540,1421.704350,0.326094,9.451984,-1.462132,1808.682617,0.709557
1308.000000,8.824121,8.510150,9.042848,0.000499,0.003999,654.285315,4.889100,8.913210,11.999270,1417.346873,0.324638,9.419035,-0.440962,1826.154419,0.709557
1309.000000,8.798995,8.609850,6.620892,0.000499,0.003995,653.863831,5.021100,8.994810,11.964590,1414.250786,0.327921,9.353711,-0.163953,1834.997803,0.791958
1310.000000,8.773869,8.344620,6.449174,0.000499,0.003998,652.955201,5.027000,9.028210,11.991310,1413.191010,0.329222,9.368585,-0.772310,1814.357300,0.837736
1311.000000,8.748744,8.406500,7.780622,0.000499,0.003999,653.770927,4.927400,8.973130,11.999000,1411.808615,0.327329,9.351140,-0.518128,1777.636230,0.764491
1312.000000,8.723618,8.262340,10.511041,0.000499,0.003998,652.255389,4.962100,8.979690,11.990540,1410.095207,0.327727,9.306002,-0.866922,1767.142578,0.718713
1313.000000,8.698492,7.959170,11.141366,0.000499,0.003997,644.625072,4.923200,8.938180,11.966150,1408.187176,0.326931,9.208125,-1.445825,1767.253906,0.718713
1314.000000,8.673367,8.575650,8.744234,0.000499,0.003996,636.822180,4.866900,8.847390,11.976510,1403.792032,0.325355,9.156479,-0.043912,1754.170654,0.814847
1315.000000,8.648241,8.533350,7.676076,0.000499,0.003996,623.615074,5.039200,8.976410,11.862110,1401.452699,0.329807,9.194536,-0.060689,1774.278687,0.834684
1316.000000,8.623116,8.397310,8.351150,0.000499,0.003996,610.818090,5.041400,8.979740,11.938960,1401.590497,0.330063,9.193037,-0.232773,1800.767334,0.753809
1317.000000,8.597990,8.488010,7.712975,0.000499,0.003996,597.909856,5.014000,8.949530,11.954260,1401.226050,0.329231,9.159964,-0.055616,1801.486206,0.730920
1318.000000,8.572864,8.563790,7.291073,0.000499,0.003995,584.389712,5.062300,8.963830,11.919100,1401.143808,0.329797,9.140518,-0.000379,1782.799072,0.730920
1319.000000,8.547739,8.319780,9.483131,0.000499,0.003995,570.348626,5.096200,8.980230,11.886790,1402.002304,0.330287,9.119479,-0.237164,1766.961182,0.788906
1320.000000,8.522613,8.377110,6.939130,0.000499,0.003995,556.090955,5.060700,8.920530,11.941760,1401.744326,0.328545,9.056645,-0.097259,1755.072632,0.816373
1321.000000,8.497487,8.205930,6.835009,0.000499,0.003995,552.961915,5.036200,8.919580,11.750890,1400.839857,0.328931,9.071034,-0.382944,1742.091675,0.819424
1322.000000,8.472362,8.042940,8.124234,0.000499,0.003998,552.691630,5.043300,8.868500,11.826670,1399.080952,0.327617,9.049539,-0.772823,1738.398804,0.750758
1323.000000,8.447236,7.685250,9.945588,0.000499,0.003998,552.794939,5.036900,8.809530,11.862790,1395.610256,0.326445,9.006952,-1.468727,1738.191772,0.750758
1324.000000,8.422111,8.182590,7.839845,0.000499,0.003997,553.387258,5.017500,8.686890,11.935300,1389.500792,0.323618,8.929044,-0.261383,1736.985840,0.793484
1325.000000,8.396985,7.584330,13.543947,0.000499,0.003998,545.199415,4.971900,8.807360,11.576150,1384.376751,0.328646,8.944051,-2.545003,1733.605469,0.814847
1326.000000,8.371859,7.887470,10.696158,0.000497,0.003999,545.992012,5.005100,8.613650,11.894020,1378.441307,0.323279,8.691720,-0.933718,1725.482544,0.711083
1327.000000,8.346734,8.073970,8.491019,0.000493,0.003989,534.504526,5.007700,8.633870,11.591810,1372.303506,0.325105,8.792870,-0.336789,1756.583740,0.692772
1328.000000,8.321608,8.175780,7.247893,0.000493,0.003995,525.219267,5.007900,8.698110,11.530490,1368.457389,0.327124,8.853761,-0.097693,1790.726685,0.692772
1329.000000,8.296482,7.992830,7.479709,0.000493,0.003997,517.146148,5.027800,8.733720,11.527580,1367.234026,0.328129,8.849094,-0.413874,1794.388794,0.766017
1330.000000,8.271357,8.475640,7.079774,0.000496,0.003999,509.742047,4.988700,8.700400,11.463960,1366.268493,0.327231,8.829510,-0.190990,1787.335693,0.801113
1331.000000,8.246231,7.514220,8.992475,0.000491,0.003988,501.284058,5.052800,8.791610,11.240110,1366.921460,0.330008,8.789707,-1.437773,1773.235107,0.688194
1332.000000,8.221106,8.037730,5.567083,0.000497,0.003997,502.017593,5.054400,8.575610,11.721900,1364.551955,0.322826,8.759073,-0.154171,1757.701172,0.695824
1333.000000,8.195980,7.537400,16.697675,0.000492,0.003993,500.368931,5.060100,8.660500,11.454170,1361.359138,0.326461,8.758425,-5.525088,1754.123901,0.695824
1334.000000,8.170854,7.757020,13.767839,0.000494,0.003994,501.784870,4.311200,8.500670,9.425440,1359.024612,0.325026,8.270589,-1.985288,1748.683838,0.767543
1335.000000,8.145729,8.112690,8.123184,0.000489,0.003976,487.083914,4.684100,8.466220,8.377710,1353.752416,0.325258,8.393470,-0.005021,1761.492554,0.781276
1336.000000,8.120603,7.903040,9.831842,0.000484,0.003971,481.731484,4.519600,8.537310,8.985340,1349.073188,0.327400,8.638780,-0.216315,1780.792969,0.672935
1337.000000,8.095477,7.797220,10.389120,0.000482,0.003993,483.144085,4.753000,8.499560,9.960790,1340.211339,0.323439,8.569267,-0.399964,1778.420532,0.685143
1338.000000,8.070352,7.308620,6.739138,0.000481,0.003996,484.589011,4.498700,8.447660,9.470850,1330.853693,0.324529,8.511692,-1.468486,1765.238037,0.685143
1339.000000,8.045226,7.894660,13.395078,0.000485,0.003996,486.022653,4.865700,8.352100,10.421090,1317.339863,0.318820,8.607360,-0.990200,1755.182617,0.770595
1340.000000,8.020101,7.812530,6.618817,0.000480,0.003977,487.386624,4.118300,8.358400,8.525750,1307.077651,0.327040,8.263112,-0.197121,1754.809937,0.799587
1341.000000,7.994975,7.145340,9.006899,0.000475,0.003988,472.714548,4.492500,8.355650,8.290230,1300.563673,0.322473,8.540455,-1.533248,1759.988647,0.714135
1342.000000,7.969849,7.385280,8.386398,0.000484,0.003997,474.068025,4.863900,8.271610,10.405820,1289.944742,0.318062,8.470720,-1.192114,1747.336426,0.694298
1343.000000,7.944724,7.830520,7.787847,0.000490,0.003989,475.406971,4.117800,8.319690,8.949930,1280.215926,0.327223,8.445320,-0.059965,1752.735107,0.694298
1344.000000,7.919598,8.020580,6.668498,0.000485,0.003996,461.209914,4.489600,8.392160,8.357140,1271.094985,0.324698,8.426112,-0.046894,1772.197266,0.741602
1345.000000,7.894472,7.788680,5.928944,0.000481,0.003963,455.628774,3.751700,8.336830,6.816890,1268.283144,0.333593,8.418193,-0.051464,1771.977539,0.807217
1346.000000,7.869347,7.338660,12.563586,0.000477,0.003989,456.024136,4.125800,8.336350,8.000060,1264.116306,0.330290,8.415679,-1.060745,1753.349731,0.784328
1347.000000,7.844221,7.186150,7.921166,0.000472,0.003999,441.066243,3.382100,8.083110,5.655950,1256.460472,0.330015,8.144138,-1.335571,1720.732910,0.718713
1348.000000,7.819095,7.269480,12.611884,0.000470,0.003995,438.870297,3.753300,8.060320,7.592840,1240.853933,0.330651,8.333805,-1.109186,1695.986816,0.718713
1349.000000,7.793970,7.073490,7.590104,0.000465,0.003997,440.362908,4.103000,8.110870,7.818290,1222.676345,0.334995,8.057224,-1.424376,1672.709229,0.738550
1350.000000,7.768844,7.331970,11.569557,0.000463,0.003983,437.860495,4.255300,8.046590,7.941100,1203.386152,0.333934,8.286046,-0.794960,1663.711426,0.759913
1351.000000,7.743719,7.397020,7.253617,0.000461,0.003960,439.350159,3.883500,8.077600,7.701830,1187.581289,0.339758,8.055850,-0.530633,1679.639893,0.668357
1352.000000,7.718593,7.770830,7.998239,0.000459,0.003928,436.463148,3.511100,8.060410,7.381810,1176.591344,0.344360,8.223370,-0.012552,1686.568481,0.674461
1353.000000,7.693467,7.842400,8.367456,0.000456,0.003901,432.875285,3.312100,8.160880,7.075320,1170.485622,0.350595,8.165928,-0.101885,1676.022949,0.674461
1354.000000,7.668342,7.538570,8.716435,0.000454,0.003844,432.752106,3.079300,8.151080,6.702220,1165.862715,0.354398,8.138504,-0.077403,1657.832031,0.741602
1355.000000,7.643216,7.558430,6.730670,0.000454,0.003840,432.311763,2.961500,8.091370,6.571810,1156.639604,0.353413,8.115670,-0.033063,1628.296875,0.764491
1356.000000,7.618090,7.333340,7.191695,0.000453,0.003828,431.391136,2.995600,8.073480,6.496990,1143.295171,0.354568,8.120236,-0.365951,1585.033447,0.682091
1357.000000,7.592965,7.257510,7.376938,0.000453,0.003819,430.694747,3.211100,8.019910,6.625370,1124.747941,0.352122,8.093850,-0.499239,1541.311646,0.671409
1358.000000,7.567839,7.284680,10.044866,0.000453,0.003808,430.698555,3.405600,7.997410,6.763670,1103.698054,0.351279,8.057075,-0.362023,1496.647339,0.671409
1359.000000,7.542714,7.296690,8.803957,0.000453,0.003788,430.670792,3.269700,7.965900,6.706370,1083.543444,0.353099,7.926957,-0.275472,1454.342285,0.721765
1360.000000,7.517588,7.109010,7.367763,0.000451,0.003757,430.609622,3.025300,7.909470,6.505970,1066.603958,0.355777,7.958411,-0.710822,1413.548706,0.733972
1361.000000,7.492462,7.031060,5.798049,0.000454,0.003755,430.518613,2.981200,7.893740,6.527870,1051.414503,0.356389,7.965505,-0.867286,1380.449219,0.659202
1362.000000,7.467337,7.181040,6.383776,0.000459,0.003743,430.405540,2.776200,7.873450,6.410050,1037.601609,0.359541,7.949652,-0.369784,1353.232910,0.672935
1363.000000,7.442211,7.263600,7.595454,0.000458,0.003719,430.352598,2.583000,7.882920,6.183280,1024.505524,0.365049,7.898984,-0.146312,1325.569946,0.672935
1364.000000,7.417085,7.281990,8.214930,0.000455,0.003697,430.322006,2.404400,7.857290,5.973030,1012.193683,0.369359,7.845794,-0.083872,1304.143311,0.740076
1365.000000,7.391960,7.396770,7.747673,0.000453,0.003673,431.731172,2.216800,7.815640,5.752420,1000.177388,0.373152,7.798458,-0.000106,1288.592651,0.778224
1366.000000,7.366834,7.157650,7.665526,0.000449,0.003642,430.920756,2.021300,7.787480,5.492140,988.111348,0.377535,7.756287,-0.200164,1273.286499,0.694298
1367.000000,7.341709,7.270310,5.430688,0.000449,0.003629,430.455341,1.878300,7.730340,5.383230,974.357235,0.379193,7.752671,-0.023448,1254.606079,0.717187
1368.000000,7.316583,7.182860,6.203783,0.000449,0.003615,430.306493,1.726300,7.734930,5.231200,959.446432,0.383363,7.736289,-0.082179,1235.489990,0.717187
1369.000000,7.291457,7.134510,6.359077,0.000449,0.003606,430.300118,1.599400,7.708740,5.143900,942.666864,0.386478,7.701213,-0.113108,1211.643433,0.772121
1370.000000,7.266332,7.259760,6.139786,0.000449,0.003596,430.297519,1.478700,7.675490,5.045390,924.434394,0.390162,7.664546,-0.000199,1195.942383,0.798061
1371.000000,7.241206,7.107580,5.383465,0.000447,0.003577,430.280974,1.333100,7.654310,4.877240,906.141145,0.395131,7.615536,-0.082060,1178.647339,0.796535
1372.000000,7.216080,7.080010,8.559742,0.000447,0.003567,430.284487,1.232500,7.603440,4.819050,888.497604,0.410882,7.615332,-0.085084,1151.345093,0.795010
1373.000000,7.190955,6.973660,5.314568,0.000447,0.003557,430.319348,1.107100,7.578340,4.727680,870.979435,0.427435,7.511459,-0.215788,1122.646606,0.795010
1374.000000,7.165829,7.122160,6.554802,0.000446,0.003544,430.279638,1.014500,7.509660,4.722680,852.986176,0.445434,7.545424,-0.008772,1102.036743,0.782802
1375.000000,7.140704,7.026240,5.151749,0.000445,0.003533,430.304594,0.958200,7.520180,4.735530,835.287390,0.458729,7.458192,-0.060238,1083.455811,0.779750
1376.000000,7.115578,7.189190,5.855172,0.000444,0.003517,430.282561,0.852300,7.457620,4.726420,819.188015,0.473860,7.467252,-0.024924,1061.371704,0.680565
1377.000000,7.090452,7.106770,6.103412,0.000442,0.003500,430.286482,0.758000,7.454460,4.677350,804.165754,0.481499,7.388682,-0.001225,1041.046143,0.708032
1378.000000,7.065327,7.048520,5.587057,0.000440,0.003481,430.278455,0.625800,7.390950,4.605830,791.175861,0.490919,7.358077,-0.001299,1022.965210,0.708032
1379.000000,7.040201,6.975070,6.761162,0.000438,0.003468,430.282618,0.538500,7.355900,4.565430,778.713361,0.500642,7.337285,-0.019512,1004.127808,0.764491
1380.000000,7.015075,6.921510,5.082352,0.000438,0.003456,430.296226,0.481300,7.324380,4.540170,766.411846,0.514304,7.270595,-0.040262,988.567993,0.793484
1381.000000,6.989950,6.835320,8.922427,0.000436,0.003444,430.279319,0.380600,7.276280,4.493420,754.139719,0.528042,7.291029,-0.109803,974.777222,0.663780
1382.000000,6.964824,6.915600,4.586846,0.000437,0.003435,430.325400,0.404100,7.257520,4.532170,741.641790,0.542040,7.147037,-0.011146,956.671997,0.706506
1383.000000,6.939698,6.872140,4.896384,0.000434,0.003408,430.260206,0.213500,7.171590,4.362810,729.330180,0.554434,7.236800,-0.020994,933.291565,0.706506
1384.000000,6.914573,6.837850,6.064339,0.000435,0.003409,431.669986,0.222200,7.221090,4.420550,716.982244,0.562950,7.198878,-0.027075,909.305847,0.778224
1385.000000,6.889447,6.862610,4.291108,0.000435,0.003395,430.816735,0.165200,7.185980,4.368860,706.663620,0.573090,7.118951,-0.003313,886.835144,0.781276
1386.000000,6.864322,6.837330,5.550409,0.000433,0.003378,432.222650,0.049100,7.127300,4.254760,695.765616,0.582515,7.150980,-0.003351,867.421692,0.659202
1387.000000,6.839196,6.740720,4.865935,0.000433,0.003373,433.627027,0.023200,7.134640,4.252790,685.884672,0.587664,7.071205,-0.044596,854.475220,0.682091
1388.000000,6.814070,6.797180,6.111987,0.000432,0.003360,435.018470,-0.070600,7.076050,4.200820,677.340937,0.597908,7.084330,-0.001312,839.810242,0.682091
1389.000000,6.788945,6.775870,4.987481,0.000431,0.003352,436.379161,-0.108900,7.068190,4.147570,667.457445,0.601203,6.991796,-0.000786,821.441101,0.762965
1390.000000,6.763819,6.706590,4.838412,0.000429,0.003331,432.796106,-0.232400,7.001090,4.035100,659.369532,0.605213,7.013249,-0.015065,804.030396,0.805691
1391.000000,6.738693,6.769110,4.179687,0.000429,0.003326,432.293511,-0.253400,7.006930,4.050850,651.306081,0.607003,7.000718,-0.004256,789.420166,0.689720
1392.000000,6.713568,6.701490,4.955132,0.000429,0.003318,433.696848,-0.305700,6.996360,3.987610,643.490375,0.604961,6.986462,-0.000671,771.600830,0.697350
1393.000000,6.688442,6.766160,3.369194,0.000429,0.003300,434.826295,-0.359600,6.976310,3.955700,636.412391,0.604810,6.937687,-0.027781,753.436035,0.697350
1394.000000,6.663317,6.704520,3.868524,0.000428,0.003282,434.508259,-0.445900,6.942700,3.852260,628.668682,0.600141,6.961198,-0.007809,738.338867,0.746180
1395.000000,6.638191,6.694950,4.684418,0.000428,0.003278,435.886032,-0.459100,6.951960,3.872580,622.050242,0.595725,6.923651,-0.014819,727.290100,0.778224
1396.000000,6.613065,6.683720,4.923108,0.000428,0.003265,432.722526,-0.510700,6.916550,3.818750,615.350206,0.592977,6.868634,-0.022962,718.297485,0.869780
1397.000000,6.587940,6.542800,4.480650,0.000426,0.003251,434.122553,-0.592300,6.867180,3.748820,608.355420,0.590813,6.836136,-0.009373,709.669861,0.749232
1398.000000,6.562814,6.633010,3.335470,0.000425,0.003242,434.213137,-0.632300,6.837210,3.769960,601.594543,0.593231,6.849775,-0.022665,701.306458,0.749232
1399.000000,6.537688,6.504810,5.365241,0.000425,0.003237,435.596183,-0.652500,6.845800,3.719420,593.257865,0.586768,6.849251,-0.004973,693.917175,0.766017
1400.000000,6.512563,6.631790,3.257223,0.000426,0.003231,433.148683,-0.654700,6.835300,3.762360,586.687187,0.588494,6.775697,-0.065351,684.308228,0.779750
1401.000000,6.487437,6.575200,5.122450,0.000423,0.003216,434.543505,-0.751300,6.782060,3.621750,578.635150,0.584487,6.797506,-0.035424,671.497253,0.663780
1402.000000,6.462312,6.630110,4.942057,0.000423,0.003210,435.921433,-0.766100,6.783530,3.633700,572.475156,0.580002,6.719709,-0.129219,657.167969,0.703454
1403.000000,6.437186,6.554170,4.684842,0.000421,0.003186,432.689118,-0.876300,6.721890,3.503750,567.003503,0.572980,6.691870,-0.062918,645.373169,0.703454
1404.000000,6.412060,6.547660,2.696770,0.000420,0.003174,432.078415,-0.933900,6.692150,3.482020,562.246272,0.567002,6.687753,-0.084498,637.317444,0.772121
1405.000000,6.386935,6.544600,2.607298,0.000419,0.003167,433.481602,-0.971600,6.690100,3.459870,557.133163,0.557756,6.723629,-0.114142,632.107544,0.805691
1406.000000,6.361809,6.585440,3.390718,0.000421,0.003156,434.459266,-0.983500,6.712480,3.459950,551.986562,0.546915,6.699455,-0.228376,623.084900,0.680565
1407.000000,6.336683,6.495070,4.094290,0.000420,0.003144,433.499550,-1.045200,6.685810,3.390920,546.839804,0.536398,6.641659,-0.115184,613.101624,0.704980
1408.000000,6.311558,6.446620,4.247135,0.000420,0.003122,434.565834,-1.117600,6.639700,3.361200,541.988643,0.532289,6.610627,-0.083830,608.725525,0.704980
1409.000000,6.286432,6.532490,5.721077,0.000419,0.003112,435.939521,-1.165800,6.608330,3.340690,536.062297,0.528202,6.589304,-0.275547,605.465027,0.769069
1410.000000,6.261307,6.444480,4.114165,0.000417,0.003093,432.668408,-1.286200,6.566950,3.214830,529.730472,0.515939,6.504079,-0.153834,601.187012,0.773647
1411.000000,6.236181,6.370410,3.802402,0.000415,0.003078,432.031289,-1.374000,6.512300,3.186910,524.740225,0.509224,6.537510,-0.082801,597.027100,0.646994
1412.000000,6.211055,6.382000,4.678143,0.000416,0.003071,432.327706,-1.372100,6.531060,3.226310,518.762480,0.500559,6.532994,-0.134086,595.082031,0.691246
1413.000000,6.185930,6.327560,4.285533,0.000416,0.003064,431.378441,-1.390200,6.518460,3.210570,512.084251,0.492373,6.481802,-0.092163,589.289551,0.691246
1414.000000,6.160804,6.324500,4.484050,0.000415,0.003054,432.783441,-1.434100,6.481650,3.206950,505.116455,0.489759,6.474808,-0.123004,576.369934,0.746180
1415.000000,6.135678,6.412110,2.545951,0.000414,0.003046,434.183649,-1.461400,6.466550,3.197880,497.530502,0.484563,6.447525,-0.345607,563.820007,0.758387
1416.000000,6.110553,6.278830,4.548548,0.000413,0.003035,434.081978,-1.513600,6.445120,3.129990,490.509151,0.471702,6.454920,-0.129954,553.790955,0.656150
1417.000000,6.085427,6.301130,3.332920,0.000413,0.003029,434.451338,-1.520300,6.438240,3.170170,485.601387,0.466220,6.405150,-0.212678,546.514832,0.712609
1418.000000,6.060302,6.369220,3.192276,0.000411,0.003019,435.830981,-1.573400,6.402320,3.118290,479.876088,0.458343,6.404810,-0.427621,536.567383,0.712609
1419.000000,6.035176,6.214420,4.406628,0.000410,0.003003,432.728510,-1.622100,6.386840,3.051970,474.247697,0.442877,6.368162,-0.147345,526.859985,0.750758
1420.000000,6.010050,6.224830,4.339006,0.000409,0.002997,432.084190,-1.627500,6.356940,3.082310,470.866618,0.436921,6.346471,-0.210884,524.007385,0.784328
1421.000000,5.984925,6.186850,3.893748,0.000409,0.002987,432.214191,-1.649900,6.333890,3.043870,465.929485,0.427016,6.323473,-0.186650,520.150696,0.666831
1422.000000,5.959799,6.212970,3.555661,0.000408,0.002979,433.617322,-1.670200,6.314250,3.032640,461.180838,0.419431,6.312947,-0.291337,514.019287,0.822476
1423.000000,5.934673,6.125330,2.520877,0.000408,0.002961,434.621655,-1.706200,6.295580,2.986510,456.316127,0.407345,6.288340,-0.166564,505.561920,0.822476
1424.000000,5.909548,6.189930,2.725669,0.000408,0.002954,433.689814,-1.703300,6.283780,3.004520,452.311110,0.401470,6.298448,-0.355209,499.599884,0.854521
1425.000000,5.884422,6.103420,3.323171,0.000409,0.002937,434.691571,-1.728400,6.273810,2.951360,447.566973,0.387720,6.258281,-0.219139,494.997467,0.819424
1426.000000,5.859296,6.061490,3.767003,0.000408,0.002929,436.067068,-1.747200,6.245450,2.955670,444.101370,0.382149,6.234974,-0.187141,493.561188,0.671409
1427.000000,5.834171,6.114890,3.567686,0.000407,0.002922,437.400621,-1.760000,6.221980,2.947150,439.805875,0.377080,6.209868,-0.356033,491.481323,0.711083
1428.000000,5.809045,6.109670,2.527276,0.000406,0.002910,438.697549,-1.799300,6.191520,2.888950,435.167390,0.365851,6.174878,-0.406046,485.265167,0.711083
1429.000000,5.783920,6.048280,3.670857,0.000405,0.002898,439.969271,-1.843900,6.162470,2.851410,431.693349,0.353376,6.167243,-0.316949,475.025726,0.749232
1430.000000,5.758794,6.048110,2.912362,0.000404,0.002889,437.014115,-1.848600,6.146040,2.848940,428.845326,0.342954,6.130155,-0.377315,468.092896,0.798061
1431.000000,5.733668,6.053300,3.015133,0.000403,0.002877,433.391526,-1.875800,6.116600,2.808380,425.598354,0.330709,6.122122,-0.456082,464.921631,0.682091
1432.000000,5.708543,5.952930,3.002258,0.000403,0.002854,434.315249,-1.928400,6.099070,2.760900,422.255734,0.316567,6.091794,-0.271896,459.031006,0.712609
1433.000000,5.683417,6.000340,3.524663,0.000403,0.002849,433.989575,-1.913500,6.076590,2.779530,419.852057,0.307677,6.083804,-0.448825,452.472565,0.712609
1434.000000,5.658291,5.908000,1.980273,0.000401,0.002834,434.442519,-1.903100,6.057900,2.744150,416.139935,0.297664,6.039929,-0.283602,445.371582,0.773647
1435.000000,5.633166,5.845110,2.877713,0.000401,0.002827,433.652593,-1.888600,6.031690,2.765920,413.301083,0.293116,6.058280,-0.205419,441.116577,0.784328
1436.000000,5.608040,5.966940,3.170951,0.000403,0.002816,434.697499,-1.885400,6.036970,2.786850,409.603912,0.290388,6.034133,-0.565295,440.468872,0.674461
1437.000000,5.582915,5.853680,2.648472,0.000402,0.002792,435.324967,-1.965600,6.008540,2.707620,405.120321,0.288988,5.973554,-0.332025,441.027405,0.700402
1438.000000,5.557789,5.794090,2.974934,0.000402,0.002781,433.388369,-1.970500,5.961870,2.721250,402.642323,0.284646,5.974050,-0.254531,440.452698,0.700402
1439.000000,5.532663,5.877130,1.975748,0.000403,0.002768,434.178178,-1.980300,5.957290,2.731310,399.459156,0.282068,5.957806,-0.524357,435.186096,0.750758
1440.000000,5.507538,5.728310,2.691220,0.000401,0.002757,434.102496,-1.994400,5.937040,2.686000,395.593023,0.279963,5.929434,-0.222656,425.958008,0.770595
1441.000000,5.482412,5.699760,2.968334,0.000403,0.002744,434.685792,-2.018700,5.916540,2.716110,393.054683,0.276905,5.919725,-0.215893,418.674561,0.656150
1442.000000,5.457286,5.708380,3.458865,0.000403,0.002741,436.059485,-2.007700,5.907590,2.720760,388.893091,0.275362,5.901104,-0.286685,413.354980,0.682091
1443.000000,5.432161,5.730520,3.381968,0.000403,0.002735,437.391488,-2.012600,5.884940,2.696350,383.956700,0.274039,5.864897,-0.400225,408.550354,0.682091
1444.000000,5.407035,5.648510,4.423903,0.000401,0.002724,438.686343,-2.042900,5.849070,2.658240,379.468389,0.272379,5.832123,-0.265582,406.052643,0.737024
1445.000000,5.381910,5.702470,3.409592,0.000401,0.002715,439.956955,-2.066400,5.818740,2.655820,375.789654,0.270449,5.800733,-0.458579,404.394440,0.755335
1446.000000,5.356784,5.651390,3.983095,0.000399,0.002704,441.212494,-2.102500,5.787080,2.607310,371.888334,0.268844,5.781566,-0.390653,400.631622,0.651572
1447.000000,5.331658,5.587940,2.186515,0.000399,0.002694,442.461863,-2.126700,5.764750,2.601520,369.283955,0.266500,5.751127,-0.298363,395.486267,0.852995
1448.000000,5.306533,5.649070,3.568661,0.000398,0.002688,443.709623,-2.141700,5.748640,2.603950,366.578532,0.264376,5.769110,-0.518949,389.626556,0.852995
1449.000000,5.281407,5.709470,3.054731,0.000398,0.002681,444.958441,-2.148600,5.740030,2.576090,363.407871,0.262725,5.707226,-0.768782,384.158142,0.769069
1450.000000,5.256281,5.589820,3.538712,0.000394,0.002650,442.982048,-2.292300,5.706790,2.482370,360.377230,0.261765,5.671729,-0.493946,377.565338,0.769069
1451.000000,5.231156,5.728660,2.770967,0.000394,0.002642,444.227389,-2.305500,5.650750,2.496400,359.330727,0.256269,5.659772,-0.970759,371.639038,0.651572
1452.000000,5.206030,5.496180,2.658596,0.000390,0.002600,441.967121,-2.513600,5.672740,2.376240,356.165348,0.257972,5.619118,-0.379405,368.058350,0.688194
1453.000000,5.180905,5.555550,2.062570,0.000391,0.002605,439.510110,-2.439900,5.593640,2.450040,356.125104,0.248894,5.639419,-0.610793,367.441101,0.688194
1454.000000,5.155779,5.409470,4.569072,0.000391,0.002596,436.435748,-2.452100,5.618220,2.420030,353.059163,0.247412,5.615180,-0.292506,368.009277,0.737024
1455.000000,5.130653,5.531800,2.883063,0.000392,0.002598,432.872350,-2.392700,5.581510,2.453410,349.546509,0.242629,5.569028,-0.688764,368.984619,0.747706
1456.000000,5.105528,5.247580,2.657171,0.000391,0.002564,432.738469,-2.506200,5.567430,2.366480,344.289586,0.241482,5.551076,-0.092712,369.315948,0.633261
1457.000000,5.080402,5.417920,3.820951,0.000393,0.002574,432.062722,-2.417700,5.541650,2.461240,339.589451,0.237962,5.574760,-0.504957,366.647003,0.695824
1458.000000,5.055276,5.322400,2.786066,0.000394,0.002571,432.247953,-2.406400,5.538390,2.429570,334.161826,0.235639,5.505199,-0.323417,362.533173,0.695824
1459.000000,5.030151,5.283220,2.111118,0.000393,0.002564,431.350322,-2.413200,5.497430,2.431220,329.218692,0.233173,5.506709,-0.291108,357.532532,0.733972
1460.000000,5.005025,5.287620,2.553776,0.000394,0.002563,432.754087,-2.393700,5.495010,2.449610,323.855379,0.232133,5.499665,-0.360634,350.380646,0.750758
1461.000000,4.979899,5.369540,3.212925,0.000394,0.002559,434.153941,-2.382100,5.482140,2.448130,319.098472,0.230874,5.466248,-0.654746,340.977814,0.628683
1462.000000,4.954774,5.282520,2.759592,0.000392,0.002548,434.044402,-2.427800,5.441940,2.400260,315.225606,0.228804,5.412887,-0.478055,330.703156,0.657676
1463.000000,4.929648,5.335790,2.305510,0.000391,0.002538,434.251761,-2.454300,5.404230,2.392610,312.469673,0.226907,5.407781,-0.703585,324.426605,0.657676
1464.000000,4.904523,5.139610,2.753618,0.000390,0.002526,433.847070,-2.500300,5.389030,2.354320,309.775163,0.225764,5.381416,-0.251970,323.291016,0.730920
1465.000000,4.879397,5.084610,2.234488,0.000391,0.002516,434.899102,-2.517800,5.372530,2.383660,307.785259,0.224552,5.378171,-0.192715,323.594360,0.730920
1466.000000,4.854271,5.165180,2.414356,0.000393,0.002512,434.744927,-2.513600,5.371520,2.385530,303.910773,0.224638,5.371508,-0.432858,322.034180,0.619528
1467.000000,4.829146,5.049850,3.429916,0.000393,0.002502,435.169220,-2.540500,5.354860,2.349070,299.488187,0.223974,5.329776,-0.222521,318.185944,0.671409
1468.000000,4.804020,5.020630,2.152991,0.000393,0.002494,433.539357,-2.555500,5.323590,2.353180,295.233661,0.223174,5.302025,-0.214448,314.429047,0.671409
1469.000000,4.778894,4.974420,1.456043,0.000393,0.002490,434.930641,-2.551100,5.302610,2.349020,290.236286,0.222768,5.300781,-0.175109,311.314392,0.715661
1470.000000,4.753769,5.022320,2.778092,0.000393,0.002489,436.297657,-2.526500,5.299610,2.363540,285.340865,0.222901,5.288978,-0.326780,306.948700,0.712609
1471.000000,4.728643,4.925260,2.176290,0.000393,0.002482,432.923761,-2.541200,5.278110,2.327460,280.401949,0.223164,5.238117,-0.177052,302.212463,0.634787
1472.000000,4.703518,4.838990,3.015758,0.000394,0.002468,432.940559,-2.581800,5.239850,2.317230,276.336247,0.223367,5.231990,-0.084339,299.815582,0.675987
1473.000000,4.678392,4.768680,2.749868,0.000395,0.002460,432.859087,-2.592900,5.226970,2.322980,271.827186,0.224932,5.208032,-0.037492,297.536591,0.675987
1474.000000,4.653266,4.878530,2.609148,0.000395,0.002458,432.637800,-2.566300,5.204870,2.327330,267.003265,0.226558,5.194724,-0.231673,292.898987,0.721765
1475.000000,4.628141,4.943840,1.925150,0.000394,0.002454,432.025715,-2.562700,5.190040,2.271740,261.550173,0.228958,5.156978,-0.445560,287.590485,0.761439
1476.000000,4.603015,4.758300,2.454779,0.000393,0.002443,432.063692,-2.594700,5.156140,2.218940,257.978745,0.229804,5.126405,-0.110733,283.898773,0.628683
1477.000000,4.577889,4.710290,3.329795,0.000392,0.002437,431.813359,-2.590900,5.125030,2.258520,256.157659,0.229221,5.115978,-0.080565,281.511749,0.646994
1478.000000,4.552764,4.739960,3.231449,0.000392,0.002436,430.880661,-2.570300,5.110970,2.260570,252.954436,0.230073,5.088215,-0.160617,278.684174,0.646994
1479.000000,4.527638,4.636760,3.565536,0.000392,0.002429,432.284869,-2.577700,5.085020,2.227580,249.391760,0.231156,5.059184,-0.054752,275.911072,0.695824
1480.000000,4.502513,4.670310,2.503352,0.000391,0.002425,431.356005,-2.570900,5.056120,2.241320,246.400097,0.231638,5.040083,-0.129217,275.551300,0.721765
1481.000000,4.477387,4.696470,3.345470,0.000391,0.002418,430.379957,-2.580600,5.037360,2.212130,242.739437,0.233084,5.023981,-0.219308,277.293945,0.610372
1482.000000,4.452261,4.629330,2.363433,0.000390,0.002411,430.284245,-2.586200,5.018590,2.191310,239.999900,0.233601,4.980395,-0.143811,276.082336,0.640891
1483.000000,4.427136,4.578420,3.407517,0.000389,0.002403,430.267749,-2.607300,4.980790,2.192070,238.184692,0.233224,4.973233,-0.105118,273.320129,0.640891
1484.000000,4.402010,4.658850,1.955199,0.000388,0.002399,430.275789,-2.599300,4.967570,2.203380,236.101165,0.233234,4.940519,-0.299632,270.319916,0.686669
1485.000000,4.376884,4.572470,2.994758,0.000387,0.002390,430.263297,-2.621500,4.939900,2.160740,233.814405,0.233140,4.922446,-0.175215,266.582947,0.711083
1486.000000,4.351759,4.625560,2.654597,0.000386,0.002383,431.670373,-2.627700,4.918240,2.182920,232.871081,0.231910,4.891020,-0.339274,263.272186,0.611898
1487.000000,4.326633,4.504040,1.561689,0.000385,0.002372,433.074033,-2.659100,4.889510,2.150490,231.427261,0.230989,4.863334,-0.144357,261.518890,0.651572
1488.000000,4.301508,4.457620,1.580738,0.000385,0.002360,433.473552,-2.696400,4.863100,2.176310,230.922956,0.229410,4.861995,-0.111912,259.517578,0.651572
1489.000000,4.276382,4.439790,2.705395,0.000386,0.002351,434.603648,-2.716700,4.856220,2.187620,229.487673,0.228765,4.842196,-0.122574,257.598663,0.680565
1490.000000,4.251256,4.430010,1.729283,0.000386,0.002346,435.980289,-2.711900,4.836800,2.189550,227.510118,0.228120,4.805729,-0.146544,254.612915,0.708032
1491.000000,4.226131,4.443690,2.786666,0.000385,0.002338,437.311651,-2.726400,4.804660,2.180120,225.081873,0.227605,4.790803,-0.216307,250.409027,0.604268
1492.000000,4.201005,4.406550,2.675996,0.000384,0.002331,438.607841,-2.738200,4.785750,2.170660,222.713751,0.227059,4.750432,-0.193333,247.843948,0.637839
1493.000000,4.175879,4.351290,1.621437,0.000383,0.002321,439.874363,-2.767800,4.749600,2.167040,220.931987,0.226043,4.728582,-0.141145,245.063080,0.637839
1494.000000,4.150754,4.338360,2.733169,0.000382,0.002313,441.127090,-2.780100,4.727360,2.177370,219.059873,0.225308,4.719812,-0.161316,242.302307,0.668357
1495.000000,4.125628,4.366710,2.932661,0.000382,0.002308,442.374816,-2.783700,4.714350,2.178750,217.029104,0.224751,4.683376,-0.264736,239.934021,0.691246
1496.000000,4.100503,4.353460,2.957010,0.000381,0.002297,443.613355,-2.816700,4.681610,2.153330,215.085271,0.223840,4.650612,-0.290857,237.971741,0.601216
1497.000000,4.075377,4.319440,2.339234,0.000379,0.002286,444.848884,-2.851700,4.649810,2.143850,213.645525,0.222470,4.623740,-0.271190,238.241653,0.642417
1498.000000,4.050251,4.240850,1.792055,0.000378,0.002276,446.080868,-2.879200,4.623560,2.145110,212.576705,0.220938,4.607583,-0.166464,238.863312,0.642417
1499.000000,4.025126,4.274840,2.117968,0.000378,0.002272,444.616271,-2.874300,4.605490,2.169510,211.515798,0.220031,4.594987,-0.283615,240.179108,0.669883
1500.000000,4.000000,4.211910,2.631023,0.000377,0.002266,442.823853,-2.885600,4.590970,2.152130,209.822068,0.218903,4.561728,-0.205353,240.172913,0.680565
1501.000000,4.000000,4.247670,1.553340,0.000376,0.002260,440.567269,-2.889100,4.561330,2.164250,208.517436,0.217767,4.559836,-0.279092,238.286682,0.573750
1502.000000,4.000000,4.157000,1.797830,0.000376,0.002254,441.811455,-2.893400,4.558960,2.156100,206.938744,0.216594,4.568670,-0.113184,237.116318,0.560016
1503.000000,4.000000,4.190220,1.439894,0.000377,0.002253,443.055826,-2.875600,4.565020,2.199220,206.138322,0.215914,4.575118,-0.165808,235.186020,0.560016
1504.000000,4.000000,4.223770,2.854914,0.000377,0.002251,444.298208,-2.863500,4.571680,2.194030,204.603970,0.215443,4.577204,-0.228656,233.996643,0.498979
1505.000000,4.000000,4.247210,1.933700,0.000377,0.002248,445.538192,-2.863800,4.572510,2.185970,203.311413,0.214679,4.558959,-0.278078,231.496155,0.616476
1506.000000,4.000000,4.260980,1.849103,0.000376,0.002242,446.761667,-2.872700,4.558850,2.174220,202.465898,0.213495,4.566040,-0.309113,229.021088,0.558490
1507.000000,4.000000,4.169550,1.704734,0.000376,0.002238,447.970847,-2.875100,4.563330,2.175950,202.149435,0.212203,4.565421,-0.131917,227.385468,0.627157
1508.000000,4.000000,4.242160,1.962398,0.000377,0.002236,449.164499,-2.865300,4.562940,2.212150,202.290790,0.211577,4.576308,-0.267062,227.116364,0.627157
1509.000000,4.000000,4.250930,2.254137,0.000377,0.002233,450.341910,-2.868800,4.572170,2.190580,201.542652,0.210985,4.568387,-0.286320,225.594696,0.663780
1510.000000,4.000000,4.167030,2.090894,0.000377,0.002228,451.501462,-2.883000,4.566100,2.186100,201.429607,0.209956,4.563038,-0.128043,224.730698,0.675987
1511.000000,4.000000,4.171580,2.302860,0.000378,0.002225,452.646282,-2.882900,4.561140,2.214990,201.363883,0.209795,4.573815,-0.135079,225.186401,0.585957
1512.000000,4.000000,4.114700,2.049195,0.000379,0.002223,453.777210,-2.882400,4.569600,2.216050,200.496487,0.210220,4.572815,-0.060487,225.021011,0.628683
1513.000000,4.000000,4.223030,1.782781,0.000380,0.002222,454.891665,-2.879000,4.569660,2.234590,199.542085,0.211233,4.580519,-0.227168,223.356094,0.628683
1514.000000,4.000000,4.252510,2.816590,0.000380,0.002218,455.985372,-2.893400,4.576990,2.195390,197.984983,0.211757,4.573808,-0.289853,220.603760,0.645468
1515.000000,4.000000,4.214950,2.114868,0.000380,0.002210,456.878783,-2.950500,4.571500,2.174830,197.665658,0.211536,4.557819,-0.211215,218.939392,0.659202
1516.000000,4.000000,4.203460,1.750982,0.000381,0.002201,457.902964,-3.002100,4.559550,2.175110,197.918625,0.211344,4.569452,-0.189470,218.483932,0.581379
1517.000000,4.000000,4.148910,3.517663,0.000381,0.002200,458.946920,-3.016300,4.567490,2.181050,198.004114,0.211288,4.575185,-0.101854,218.913132,0.622579
1518.000000,4.000000,4.133450,3.133303,0.000382,0.002199,459.976995,-3.028900,4.570710,2.199310,197.931846,0.211711,4.562644,-0.081845,219.719193,0.622579
1519.000000,4.000000,4.139120,1.574714,0.000382,0.002196,460.988611,-3.045800,4.561910,2.195720,196.907569,0.212639,4.569470,-0.088932,220.514313,0.663780
1520.000000,4.000000,4.124780,2.376882,0.000383,0.002196,461.989691,-3.053200,4.568420,2.193940,195.453376,0.213850,4.583898,-0.071571,219.072433,0.688194
1521.000000,4.000000,4.223240,1.700309,0.000384,0.002196,462.985479,-3.056600,4.579710,2.201760,194.186884,0.215176,4.578265,-0.227590,217.326355,0.575276
1522.000000,4.000000,4.118480,1.445019,0.000384,0.002192,463.969337,-3.078600,4.577410,2.161160,192.845572,0.215580,4.575499,-0.064535,215.785141,0.634787
1523.000000,4.000000,4.152790,1.434294,0.000384,0.002189,465.394505,-3.105700,4.575220,2.192090,192.523316,0.216649,4.585842,-0.107215,215.663010,0.634787
1524.000000,4.000000,4.121160,1.406695,0.000385,0.002190,466.397838,-3.098900,4.583210,2.180590,191.421695,0.217747,4.584923,-0.067484,215.463333,0.662254
1525.000000,4.000000,4.135320,1.708858,0.000386,0.002187,467.826410,-3.132100,4.583650,2.183590,190.585094,0.219215,4.587293,-0.084150,215.130447,0.675987
1526.000000,4.000000,4.123560,1.447594,0.000386,0.002188,468.791094,-3.123000,4.584990,2.176600,189.417236,0.220546,4.584208,-0.070181,213.758362,0.567646
1527.000000,4.000000,4.115400,1.615237,0.000386,0.002185,470.218718,-3.158300,4.583510,2.170880,188.384378,0.222164,4.587278,-0.061227,212.470749,0.604268
1528.000000,4.000000,4.187670,2.548626,0.000387,0.002183,471.645820,-3.189100,4.585660,2.165520,187.323342,0.223972,4.587048,-0.161425,211.076035,0.604268
1529.000000,4.000000,4.209850,1.429344,0.000387,0.002181,472.350100,-3.188700,4.584350,2.136620,186.272013,0.224832,4.571941,-0.201425,209.642395,0.642417
1530.000000,4.000000,4.104680,1.430294,0.000386,0.002178,472.993609,-3.205000,4.573490,2.121460,186.065646,0.224878,4.579584,-0.050389,209.157608,0.675987
1531.000000,4.000000,4.021340,2.482203,0.000387,0.002179,473.643854,-3.188800,4.578230,2.161680,186.330609,0.225609,4.588570,-0.002095,209.508865,0.735498
1532.000000,4.000000,4.194070,2.451880,0.000388,0.002181,475.066564,-3.200300,4.585520,2.191100,185.541416,0.228038,4.588783,-0.172533,209.378937,0.639365
1533.000000,4.000000,4.107060,2.542201,0.000387,0.002179,475.623621,-3.200500,4.586350,2.120470,183.531401,0.229129,4.574521,-0.052704,207.319336,0.639365
1534.000000,4.000000,4.187800,1.425470,0.000387,0.002178,476.141601,-3.202800,4.574920,2.145560,183.353861,0.229973,4.579257,-0.161647,205.356689,0.645468
1535.000000,4.000000,4.201200,1.505341,0.000387,0.002177,476.654755,-3.202300,4.578910,2.116870,182.514707,0.230583,4.583835,-0.185324,203.918030,0.666831
1536.000000,4.000000,4.092790,1.481617,0.000387,0.002175,477.155489,-3.201100,4.582670,2.114890,182.836346,0.230362,4.580775,-0.039597,203.874649,0.567646
1537.000000,4.000000,4.182600,2.257912,0.000387,0.002175,478.571888,-3.224900,4.581040,2.151110,183.495888,0.231202,4.590220,-0.152878,205.010483,0.608846
1538.000000,4.000000,4.114940,2.063495,0.000387,0.002175,479.018750,-3.217000,4.587360,2.117640,182.856685,0.231690,4.577062,-0.060740,206.223068,0.608846
1539.000000,4.000000,4.101740,1.649111,0.000387,0.002174,479.430476,-3.218000,4.577860,2.138800,183.035226,0.232250,4.583485,-0.047600,205.972870,0.653098
1540.000000,4.000000,4.193610,1.939000,0.000388,0.002175,479.845509,-3.205000,4.582470,2.145340,182.422224,0.233410,4.589248,-0.171723,206.480347,0.685143
1541.000000,4.000000,4.257380,2.508127,0.000388,0.002174,480.259704,-3.202500,4.587220,2.111780,181.683160,0.233710,4.578729,-0.300861,206.045090,0.569172
1542.000000,4.000000,4.117370,2.472279,0.000387,0.002169,481.675970,-3.248200,4.578390,2.079690,182.027601,0.232930,4.564152,-0.063333,207.396759,0.624105
1543.000000,4.000000,4.232920,1.917400,0.000387,0.002166,483.087562,-3.279700,4.566820,2.124150,183.285855,0.233060,4.577844,-0.247425,209.415558,0.624105
1544.000000,4.000000,4.140250,1.613937,0.000387,0.002165,484.499000,-3.305200,4.576630,2.080280,183.089003,0.232803,4.574222,-0.090380,211.081680,0.671409
1545.000000,4.000000,4.104060,1.594863,0.000387,0.002164,485.910252,-3.326900,4.575530,2.115450,184.108449,0.232761,4.583420,-0.049794,211.845337,0.669883
1546.000000,4.000000,4.141260,1.922850,0.000388,0.002166,486.095310,-3.307000,4.582140,2.133760,183.855475,0.233550,4.588124,-0.091683,212.161362,0.563068
1547.000000,4.000000,4.165570,1.447094,0.000388,0.002167,486.289964,-3.294600,4.586310,2.122200,182.854242,0.234283,4.582779,-0.125824,211.041946,0.602742
1548.000000,4.000000,4.118840,1.429969,0.000388,0.002165,486.463700,-3.295100,4.582940,2.111440,182.055224,0.234665,4.584046,-0.064928,208.791199,0.602742
1549.000000,4.000000,4.137760,2.280961,0.000388,0.002166,486.635045,-3.284500,4.583570,2.130860,181.618018,0.235388,4.588089,-0.087206,205.780884,0.640891
1550.000000,4.000000,4.068570,1.692109,0.000389,0.002166,486.819605,-3.274000,4.586100,2.124210,180.832429,0.236145,4.580498,-0.021627,203.792480,0.660728
1551.000000,4.000000,4.200670,2.457054,0.000389,0.002166,486.981066,-3.264600,4.581090,2.146940,180.285800,0.237449,4.591530,-0.184358,202.825607,0.572224
1552.000000,4.000000,4.109690,2.017546,0.000389,0.002165,487.172775,-3.260000,4.588410,2.097360,179.028285,0.237955,4.573922,-0.055323,201.937103,0.616476
1553.000000,4.000000,4.195790,1.431394,0.000389,0.002163,487.308248,-3.264800,4.575760,2.125280,179.418762,0.238393,4.584605,-0.175579,201.985474,0.616476
1554.000000,4.000000,4.165100,1.713833,0.000389,0.002162,487.455806,-3.260900,4.583460,2.093950,178.994374,0.238553,4.583767,-0.125114,202.185165,0.643942
1555.000000,4.000000,4.262230,1.442844,0.000389,0.002161,487.585491,-3.257600,4.583050,2.106760,179.718444,0.238317,4.582525,-0.312001,201.411270,0.668357
1556.000000,4.000000,4.049700,1.431019,0.000388,0.002158,488.944884,-3.287200,4.581930,2.065320,180.193127,0.237182,4.576238,-0.011362,199.690521,0.572224
1557.000000,4.000000,4.225860,1.962949,0.000389,0.002159,490.321777,-3.286100,4.577840,2.148140,181.771961,0.237797,4.593707,-0.232883,201.548813,0.572224
1558.000000,4.000000,4.161650,1.544315,0.000389,0.002159,491.631091,-3.295400,4.590500,2.082160,180.812040,0.237875,4.577128,-0.119961,204.131790,0.624105
1559.000000,4.000000,4.123740,1.622112,0.000389,0.002156,492.856523,-3.321600,4.579640,2.101870,181.536880,0.237726,4.583536,-0.070385,205.763260,0.642417
1560.000000,4.000000,4.155250,1.447419,0.000389,0.002156,492.805731,-3.306000,4.582320,2.118600,181.449254,0.238286,4.586959,-0.110683,206.493454,0.648520
1561.000000,4.000000,4.175340,2.956460,0.000389,0.002155,492.756559,-3.295300,4.585490,2.108600,180.894814,0.238701,4.586158,-0.141032,205.659439,0.701928
1562.000000,4.000000,4.155240,1.867252,0.000389,0.002153,492.706379,-3.290900,4.583290,2.100880,180.593616,0.238737,4.569131,-0.110669,203.898834,0.701928
1563.000000,4.000000,4.180740,1.445444,0.000389,0.002150,492.573392,-3.299400,4.570900,2.101330,180.527036,0.238790,4.582012,-0.149799,202.912399,0.628683
1564.000000,4.000000,4.113230,2.062970,0.000389,0.002149,492.430058,-3.287000,4.580130,2.097850,180.385120,0.238737,4.583924,-0.058948,202.630569,0.656150
1565.000000,4.000000,4.133390,1.591063,0.000390,0.002149,492.278579,-3.269300,4.581830,2.127100,180.750989,0.238980,4.584179,-0.081771,203.200958,0.663780
1566.000000,4.000000,4.093730,1.521266,0.000390,0.002148,492.118405,-3.257400,4.582700,2.118970,180.246981,0.239493,4.587597,-0.040403,203.516006,0.560016
1567.000000,4.000000,4.155370,2.568400,0.000391,0.002148,491.956500,-3.237700,4.585480,2.136550,179.855513,0.240365,4.591056,-0.110854,202.438599,0.560016
1568.000000,4.000000,4.240830,1.423420,0.000391,0.002146,491.812271,-3.227500,4.587300,2.112840,179.059364,0.240871,4.576976,-0.264193,201.094757,0.622579
1569.000000,4.000000,4.121370,1.612437,0.000390,0.002141,492.595711,-3.258500,4.577660,2.071850,178.998984,0.240202,4.578750,-0.067718,200.114410,0.656150
1570.000000,4.000000,4.162240,2.038071,0.000390,0.002140,493.143632,-3.258800,4.577950,2.119450,180.183672,0.240195,4.586665,-0.120835,201.793259,0.639365
1571.000000,4.000000,4.059410,2.073169,0.000391,0.002137,492.760234,-3.241200,4.582510,2.105700,180.229731,0.240218,4.581279,-0.016235,204.273254,0.566120
1572.000000,4.000000,4.181360,1.496017,0.000392,0.002136,493.057600,-3.224500,4.579290,2.144830,180.506287,0.241033,4.588966,-0.150822,205.770325,0.566120
1573.000000,4.000000,4.151570,2.122242,0.000392,0.002133,493.128642,-3.224900,4.585500,2.098190,179.477711,0.241438,4.584813,-0.105515,204.413498,0.639365
1574.000000,4.000000,4.179680,1.433669,0.000392,0.002131,492.390938,-3.195800,4.582580,2.114050,179.792551,0.241176,4.579792,-0.148058,204.472961,0.648520
1575.000000,4.000000,4.160160,1.558239,0.000392,0.002128,491.351333,-3.168000,4.578550,2.105120,179.896747,0.240672,4.583974,-0.117768,205.391830,0.651572
1576.000000,4.000000,4.071940,1.629662,0.000392,0.002126,490.371365,-3.128000,4.581220,2.120690,180.406061,0.240128,4.584041,-0.023805,205.974533,0.563068
1577.000000,4.000000,4.230610,1.449944,0.000392,0.002126,491.068843,-3.107300,4.580830,2.157360,180.811479,0.240659,4.591163,-0.242622,207.230042,0.563068
1578.000000,4.000000,4.118780,2.598799,0.000392,0.002121,491.015986,-3.103800,4.586510,2.097580,180.231703,0.240231,4.580072,-0.064862,207.136032,0.616476
1579.000000,4.000000,4.137490,1.692134,0.000392,0.002120,490.476918,-3.077800,4.577770,2.142910,181.384545,0.239808,4.576928,-0.086865,205.814117,0.640891
1580.000000,4.000000,4.136210,1.460418,0.000392,0.002117,489.500485,-3.043200,4.574810,2.136820,181.413159,0.239754,4.585759,-0.085258,205.560883,0.640891
1581.000000,4.000000,4.076540,1.782531,0.000393,0.002115,488.552590,-3.001600,4.581660,2.146120,181.615940,0.239661,4.587535,-0.026946,205.208817,0.563068
1582.000000,4.000000,4.127180,2.055145,0.000394,0.002113,487.607250,-2.954100,4.582790,2.175120,181.877115,0.240094,4.590055,-0.074347,204.951691,0.563068
1583.000000,4.000000,4.214580,2.013597,0.000394,0.002110,486.675726,-2.918700,4.585300,2.158420,181.471671,0.240399,4.584571,-0.210497,204.893829,0.616476
1584.000000,4.000000,4.126170,2.083569,0.000394,0.002106,487.187152,-2.931800,4.579780,2.120840,181.555343,0.239858,4.575588,-0.073172,204.606842,0.634787
1585.000000,4.000000,4.152730,1.585088,0.000393,0.002105,487.716885,-2.937100,4.571840,2.153240,182.845332,0.239476,4.581887,-0.107131,205.520340,0.639365
1586.000000,4.000000,4.121410,2.104668,0.000394,0.002102,486.483712,-2.898200,4.577630,2.148390,183.385779,0.239165,4.585388,-0.067763,207.559525,0.575276
1587.000000,4.000000,4.142630,2.978959,0.000395,0.002098,485.264645,-2.856000,4.579910,2.166950,184.108993,0.238928,4.582926,-0.093466,208.035263,0.575276
1588.000000,4.000000,4.026680,1.741707,0.000395,0.002093,484.049031,-2.825000,4.577570,2.160390,184.375225,0.238659,4.572687,-0.003274,206.951935,0.621054
1589.000000,4.000000,4.104830,2.860739,0.000394,0.002104,485.012420,-2.845900,4.573860,2.204240,184.752854,0.239580,4.594009,-0.050533,206.044754,0.645468
1590.000000,4.000000,4.061320,2.449930,0.000395,0.002101,484.025407,-2.802900,4.586490,2.179920,183.920834,0.240403,4.579859,-0.017296,205.369095,0.646994
1591.000000,4.000000,4.054740,3.087030,0.000395,0.002107,485.005364,-2.827200,4.578510,2.191070,183.814888,0.241277,4.586230,-0.013783,204.139847,0.697350
1592.000000,4.000000,4.136030,2.216414,0.000396,0.002102,484.154006,-2.782600,4.579520,2.194710,183.214425,0.242454,4.582198,-0.085034,202.625793,0.697350
1593.000000,4.000000,4.157950,1.478542,0.000396,0.002096,483.145250,-2.755000,4.577920,2.162110,182.653091,0.242777,4.583064,-0.114553,201.926743,0.625631
1594.000000,4.000000,4.101930,2.929511,0.000395,0.002103,484.131990,-2.791500,4.581780,2.153700,183.198471,0.242559,4.586154,-0.047778,200.947006,0.646994
1595.000000,4.000000,4.141770,1.772531,0.000395,0.002098,483.179502,-2.754700,4.579870,2.177950,184.211816,0.242426,4.577718,-0.092345,200.788849,0.642417
1596.000000,4.000000,4.133880,1.786155,0.000394,0.002103,484.162372,-2.789300,4.577020,2.156960,184.662305,0.242315,4.585975,-0.082372,200.329834,0.564594
1597.000000,4.000000,4.099320,1.689209,0.000395,0.002098,483.229081,-2.751300,4.580420,2.165790,185.363511,0.241988,4.585897,-0.045364,200.646103,0.564594
1598.000000,4.000000,4.097290,2.141142,0.000394,0.002108,484.324328,-2.782500,4.584900,2.180140,186.065687,0.242136,4.589742,-0.043529,201.779465,0.621054
1599.000000,4.000000,4.031870,1.560739,0.000395,0.002104,483.493489,-2.744100,4.584060,2.182960,186.184645,0.242371,4.586589,-0.004672,202.878998,0.650046
1600.000000,4.000000,4.076210,1.427344,0.000395,0.002113,484.643344,-2.767000,4.585620,2.207100,186.086702,0.243541,4.596479,-0.026714,202.792282,0.625631
1601.000000,5.000000,4.251480,1.436344,0.000410,0.002142,485.983750,-2.611800,4.908160,2.354850,186.515650,0.248257,5.598199,-1.455485,201.639771,0.555439
1602.000000,5.000000,4.324790,2.953110,0.000427,0.002172,487.389516,-2.240700,5.209480,2.495390,189.122717,0.249965,5.641152,-1.362850,200.783707,0.555439
1603.000000,5.000000,4.602930,2.084844,0.000443,0.002201,488.536119,-1.895800,5.461640,2.667900,191.388001,0.252090,5.627813,-0.676689,201.296082,0.624105
1604.000000,5.000000,4.781050,2.089694,0.000453,0.002226,489.952367,-1.729900,5.596140,2.655420,191.908107,0.255455,5.615138,-0.219045,203.592545,0.659202
1605.000000,5.000000,4.784030,3.119528,0.000455,0.002237,491.346634,-1.683800,5.605980,2.600010,193.885183,0.260043,5.597671,-0.213199,206.951660,0.624105
1606.000000,5.000000,4.953440,1.426169,0.000456,0.002241,492.736290,-1.661700,5.592830,2.592590,198.096801,0.265328,5.585366,-0.009972,211.418686,0.575276
1607.000000,5.000000,4.712140,3.511013,0.000456,0.002240,494.122463,-1.676000,5.583100,2.496300,203.713556,0.269682,5.585138,-0.373676,217.354172,0.575276
1608.000000,5.000000,4.834050,2.799516,0.000457,0.002246,495.509899,-1.645200,5.580630,2.603620,212.398110,0.273902,5.583700,-0.126400,223.694244,0.659202
1609.000000,5.000000,4.952220,3.254473,0.000457,0.002247,496.897356,-1.635900,5.579880,2.549480,218.419405,0.280548,5.582331,-0.010501,227.750671,0.686669
1610.000000,5.000000,5.023190,2.316385,0.000456,0.002244,498.278673,-1.651500,5.577250,2.497110,224.946451,0.285223,5.563143,-0.002474,230.428085,0.640891
1611.000000,5.000000,4.968980,2.468854,0.000455,0.002237,499.663418,-1.691800,5.562580,2.448010,232.267440,0.287439,5.562542,-0.004426,233.619019,0.589009
1612.000000,5.000000,4.820440,2.514002,0.000455,0.002234,499.777175,-1.706500,5.560850,2.467010,239.824831,0.289393,5.564391,-0.147861,238.641846,0.589009
1613.000000,5.000000,4.911860,2.768867,0.000456,0.002237,499.987505,-1.692800,5.562480,2.541590,245.998279,0.293915,5.578872,-0.035730,242.854553,0.662254
1614.000000,5.000000,4.909550,2.790366,0.000456,0.002238,500.150810,-1.680900,5.573160,2.527150,249.236356,0.299957,5.569631,-0.037626,245.773270,0.686669
1615.000000,5.000000,4.885270,2.709294,0.000456,0.002236,500.249853,-1.687600,5.567140,2.538630,252.425487,0.307338,5.567197,-0.060519,247.092880,0.656150
1616.000000,5.000000,4.866910,2.867788,0.000456,0.002236,501.639903,-1.690900,5.564580,2.562550,254.957356,0.315438,5.570150,-0.081405,247.968033,0.593587
1617.000000,5.000000,4.789940,2.549326,0.000456,0.002237,501.694674,-1.682500,5.566530,2.588040,256.809340,0.323567,5.570713,-0.201824,248.239151,0.593587
1618.000000,5.000000,4.817190,2.489378,0.000457,0.002240,503.085517,-1.662000,5.568310,2.646870,258.266565,0.336041,5.581342,-0.153228,249.058151,0.650046
1619.000000,5.000000,4.830920,2.880188,0.000457,0.002243,503.135622,-1.635900,5.576590,2.661030,258.391912,0.345832,5.580674,-0.131191,249.943756,0.688194
1620.000000,5.000000,4.839360,3.129153,0.000457,0.002244,503.158106,-1.622500,5.576550,2.671580,258.650453,0.355422,5.575081,-0.118473,249.552948,0.709557
1621.000000,5.000000,5.037790,2.913086,0.000457,0.002244,503.164647,-1.617900,5.572020,2.675630,259.079263,0.364168,5.571588,-0.006569,248.940094,0.553913
1622.000000,5.000000,4.958970,1.937175,0.000456,0.002238,504.552245,-1.647000,5.567440,2.572880,259.381592,0.360339,5.552909,-0.007744,248.993210,0.553913
1623.000000,5.000000,4.886450,1.966973,0.000456,0.002233,504.362143,-1.676400,5.554640,2.590550,262.550690,0.361735,5.568020,-0.059282,249.305008,0.646994
1624.000000,5.000000,4.866950,2.089594,0.000456,0.002235,504.392820,-1.666700,5.564640,2.631410,265.121647,0.364186,5.576195,-0.081356,252.034637,0.695824
1625.000000,5.000000,4.856340,3.452691,0.000457,0.002237,504.447101,-1.655000,5.572000,2.651780,266.558358,0.367459,5.577762,-0.094817,254.943909,0.628683
1626.000000,5.000000,4.865710,2.244688,0.000457,0.002238,504.493423,-1.648100,5.572420,2.665490,267.121296,0.372188,5.565143,-0.082876,257.242523,0.601216
1627.000000,5.000000,4.907870,2.655522,0.000457,0.002237,504.480174,-1.657000,5.564440,2.660120,267.061092,0.376756,5.575913,-0.039036,259.097534,0.601216
1628.000000,5.000000,4.983350,2.514352,0.000457,0.002237,504.500658,-1.655800,5.570970,2.649320,266.914711,0.377966,5.567094,-0.001275,259.458557,0.656150
1629.000000,5.000000,4.907880,3.565061,0.000457,0.002233,504.370819,-1.678600,5.564770,2.603810,267.297685,0.375145,5.559698,-0.039028,258.376892,0.694298
1630.000000,5.000000,4.742440,2.727294,0.000456,0.002231,504.314348,-1.690100,5.557120,2.629940,268.787459,0.376721,5.555035,-0.301271,257.900269,0.621054
1631.000000,5.000000,4.998410,1.873127,0.000457,0.002234,505.706736,-1.669900,5.554980,2.716400,269.694654,0.386846,5.581676,-0.000012,259.403503,0.605794
1632.000000,5.000000,4.729140,2.715119,0.000457,0.002235,507.105141,-1.668000,5.575070,2.612210,267.771469,0.379958,5.568836,-0.332250,257.823364,0.605794
1633.000000,5.000000,4.837800,2.698170,0.000457,0.002238,508.502878,-1.647800,5.567520,2.749180,269.431048,0.393677,5.581306,-0.120775,254.621735,0.660728
1634.000000,5.000000,4.893570,3.664632,0.000458,0.002241,508.503142,-1.633300,5.576080,2.713230,267.475403,0.397357,5.576742,-0.052086,251.765778,0.689720
1635.000000,5.000000,4.810860,2.872413,0.000457,0.002240,509.911728,-1.641600,5.571930,2.688350,266.642636,0.400063,5.559856,-0.163945,248.494644,0.618002
1636.000000,5.000000,4.862940,3.072030,0.000457,0.002239,509.811025,-1.654500,5.560070,2.719090,266.880475,0.407658,5.575631,-0.086324,247.566452,0.613424
1637.000000,5.000000,5.014930,1.909151,0.000458,0.002240,509.786661,-1.650900,5.570350,2.703130,266.280018,0.409594,5.570530,-0.001025,247.802551,0.613424
1638.000000,5.000000,4.833650,2.668521,0.000457,0.002235,509.546646,-1.682900,5.568690,2.618530,266.232380,0.403303,5.566430,-0.127007,247.718658,0.680565
1639.000000,5.000000,4.969260,1.663085,0.000457,0.002235,509.477515,-1.686700,5.564430,2.698040,268.582079,0.408431,5.573378,-0.004347,247.632507,0.695824
1640.000000,5.000000,4.772300,3.011058,0.000457,0.002234,509.320447,-1.699600,5.570270,2.630240,268.439517,0.402914,5.574149,-0.236634,246.800491,0.610372
1641.000000,5.000000,4.948540,2.051420,0.000458,0.002237,509.351364,-1.688000,5.570310,2.729440,270.093435,0.410950,5.577020,-0.012181,247.105835,0.604268
1642.000000,5.000000,4.798700,2.390357,0.000458,0.002235,509.214101,-1.700800,5.573500,2.645550,268.734950,0.406589,5.573261,-0.185507,248.299683,0.604268
1643.000000,5.000000,4.869190,3.187026,0.000458,0.002237,509.209544,-1.697700,5.570740,2.720360,269.533446,0.413609,5.580532,-0.078644,248.455521,0.665305
1644.000000,5.000000,4.985390,2.486203,0.000458,0.002238,509.181188,-1.697000,5.574970,2.692900,268.458427,0.414324,5.568917,-0.000982,248.461868,0.682091
1645.000000,5.000000,4.932120,2.190315,0.000458,0.002232,508.983552,-1.729900,5.567220,2.623410,267.883693,0.409454,5.562634,-0.021194,247.629868,0.595113
1646.000000,5.000000,4.913640,2.136317,0.000457,0.002230,510.393094,-1.746400,5.561730,2.637940,269.073375,0.408050,5.569124,-0.034301,247.562790,0.628683
1647.000000,5.000000,4.947310,2.220514,0.000457,0.002230,510.250839,-1.750700,5.565850,2.644050,269.834840,0.406078,5.572591,-0.012770,250.161530,0.628683
1648.000000,5.000000,4.909460,1.614212,0.000457,0.002230,510.072450,-1.759600,5.568750,2.626030,270.150910,0.402244,5.568460,-0.037701,254.669983,0.674461
1649.000000,5.000000,4.843870,1.871952,0.000457,0.002229,509.900963,-1.767000,5.566790,2.639750,270.706295,0.401353,5.577290,-0.111937,257.819092,0.727869
1650.000000,5.000000,4.882510,2.799466,0.000458,0.002233,509.873203,-1.755400,5.572730,2.677340,270.766288,0.403707,5.580760,-0.063462,258.965698,0.683617
1651.000000,5.000000,4.858230,2.773967,0.000458,0.002234,509.797801,-1.753800,5.575280,2.666290,269.763851,0.404119,5.568643,-0.092345,258.334015,0.654624
1652.000000,5.000000,4.924810,2.889062,0.000458,0.002233,509.673935,-1.763200,5.566550,2.673090,269.074242,0.407068,5.570563,-0.026004,256.322784,0.654624
1653.000000,5.000000,4.786940,1.934075,0.000458,0.002232,509.521779,-1.774200,5.566680,2.638910,268.010472,0.405166,5.563396,-0.207561,254.904022,0.682091
1654.000000,5.000000,4.821010,2.402256,0.000458,0.002233,509.491310,-1.771700,5.562810,2.704510,268.308885,0.411886,5.585142,-0.146930,254.255646,0.706506
1655.000000,5.000000,4.965780,2.648947,0.000459,0.002238,509.550069,-1.751900,5.578490,2.707460,266.965499,0.414597,5.580201,-0.005387,252.364075,0.593587
1656.000000,5.000000,4.853850,1.969123,0.000459,0.002234,509.354480,-1.772900,5.575900,2.632390,265.800993,0.410201,5.563127,-0.098124,249.428452,0.622579
1657.000000,5.000000,5.065730,1.981273,0.000459,0.002233,509.216438,-1.789000,5.563690,2.672000,266.672535,0.413969,5.578852,-0.019873,248.100235,0.622579
1658.000000,5.000000,4.921490,2.339959,0.000458,0.002229,510.620744,-1.809600,5.573250,2.568980,266.094432,0.402631,5.560410,-0.028350,248.285797,0.656150
1659.000000,5.000000,4.837940,1.878827,0.000457,0.002226,510.353817,-1.831000,5.560480,2.618010,268.542292,0.402333,5.566909,-0.120568,249.873016,0.691246
1660.000000,5.000000,4.826230,1.943849,0.000458,0.002229,510.286343,-1.821600,5.564280,2.657400,269.307681,0.404211,5.582207,-0.138531,252.521179,0.595113
1661.000000,5.000000,4.908070,2.857939,0.000459,0.002234,510.302328,-1.801400,5.576250,2.676700,268.707795,0.406527,5.583706,-0.038867,254.578674,0.598165
1662.000000,5.000000,4.916820,1.627437,0.000459,0.002234,510.181303,-1.805000,5.577950,2.644520,267.463266,0.405513,5.566695,-0.031823,254.099396,0.598165
1663.000000,5.000000,4.847950,3.130453,0.000458,0.002231,511.566651,-1.822900,5.566900,2.631910,267.026773,0.405742,5.576963,-0.106182,252.935394,0.651572
1664.000000,5.000000,4.959140,3.004233,0.000459,0.002233,511.492255,-1.815900,5.571020,2.667970,267.032484,0.408693,5.568347,-0.007680,252.179840,0.669883
1665.000000,5.000000,4.977800,2.068219,0.000458,0.002230,511.251256,-1.838500,5.565340,2.604470,266.171260,0.404615,5.559672,-0.002267,252.058350,0.593587
1666.000000,5.000000,5.020800,2.296510,0.000458,0.002226,510.964757,-1.866400,5.559520,2.585530,266.558760,0.400615,5.565689,-0.001990,252.334961,0.621054
1667.000000,5.000000,4.990220,2.693770,0.000457,0.002223,510.689435,-1.886400,5.562400,2.556940,267.405016,0.392825,5.558208,-0.000440,253.251801,0.621054
1668.000000,5.000000,4.786650,2.476429,0.000457,0.002220,510.422638,-1.908100,5.556500,2.556600,268.923080,0.387204,5.555816,-0.208120,254.663055,0.653098
1669.000000,5.000000,4.970730,1.600363,0.000457,0.002224,510.352510,-1.892900,5.554490,2.650950,270.228372,0.392844,5.579021,-0.003941,256.615479,0.689720
1670.000000,5.000000,4.886360,2.755343,0.000458,0.002226,510.229458,-1.885600,5.572980,2.580030,268.303635,0.385778,5.574138,-0.059376,255.863861,0.584431
1671.000000,5.000000,4.794810,1.795555,0.000458,0.002227,510.089386,-1.884200,5.569700,2.620600,268.450797,0.387650,5.566598,-0.192672,254.943909,0.622579
1672.000000,5.000000,4.801940,3.013283,0.000458,0.002230,510.022225,-1.874100,5.565220,2.665300,267.717864,0.394046,5.586482,-0.179637,255.306091,0.622579
1673.000000,5.000000,4.950940,3.604610,0.000459,0.002235,511.425745,-1.845600,5.579320,2.685280,265.772917,0.399348,5.576053,-0.011071,253.594330,0.656150
1674.000000,5.000000,4.866150,3.327545,0.000459,0.002232,511.160208,-1.866300,5.571390,2.606960,263.726114,0.397132,5.554765,-0.082335,249.582794,0.680565
1675.000000,5.000000,4.878720,1.723108,0.000458,0.002229,510.876926,-1.886700,5.555270,2.633070,263.798334,0.401398,5.564236,-0.067618,246.697266,0.589009
1676.000000,5.000000,4.909490,2.732369,0.000459,0.002230,510.743989,-1.885300,5.562240,2.629040,263.362887,0.401740,5.581316,-0.037676,245.062485,0.627157
1677.000000,5.000000,4.907430,2.934011,0.000459,0.002232,510.657866,-1.878700,5.574370,2.622080,263.378769,0.400124,5.568288,-0.039410,243.285980,0.627157
1678.000000,5.000000,4.758620,3.517263,0.000459,0.002230,510.429182,-1.893200,5.565980,2.612840,263.775310,0.400056,5.566176,-0.265378,245.288422,0.662254
1679.000000,5.000000,4.977310,2.081494,0.000459,0.002233,510.406184,-1.881000,5.562820,2.682260,264.260215,0.408244,5.575162,-0.002368,247.089081,0.840787
1680.000000,5.000000,4.876660,1.847703,0.000459,0.002232,510.206413,-1.892800,5.570990,2.581390,262.427422,0.401807,5.570514,-0.069931,245.155609,0.642417
1681.000000,5.000000,4.910740,2.069269,0.000459,0.002231,510.053637,-1.898600,5.568690,2.628170,263.505187,0.404144,5.578560,-0.036643,243.223755,0.650046
1682.000000,5.000000,4.985310,2.431180,0.000459,0.002232,509.936987,-1.898900,5.573970,2.613820,263.525699,0.402490,5.575242,-0.000993,242.939240,0.650046
1683.000000,5.000000,4.921320,3.421917,0.000459,0.002229,509.673853,-1.918600,5.571620,2.571350,263.730934,0.397346,5.563435,-0.028473,242.367935,0.669883
1684.000000,5.000000,4.895470,2.840189,0.000458,0.002226,509.427411,-1.935700,5.561280,2.587760,264.950502,0.396527,5.558298,-0.050244,244.081573,0.709557
1685.000000,5.000000,4.953770,1.609612,0.000458,0.002225,509.238023,-1.943800,5.557080,2.592620,265.382915,0.395816,5.568174,-0.009831,247.457657,0.596639
1686.000000,5.000000,4.881390,2.515302,0.000458,0.002225,509.069311,-1.947400,5.565380,2.568510,265.251843,0.391009,5.575285,-0.064677,249.185257,0.630209
1687.000000,5.000000,4.850480,3.067230,0.000459,0.002228,508.997157,-1.939100,5.570270,2.607200,265.949565,0.391394,5.571210,-0.102688,249.873016,0.630209
1688.000000,5.000000,4.849110,2.239013,0.000459,0.002229,508.915210,-1.935000,5.567310,2.622140,265.617730,0.393684,5.570107,-0.104573,249.772797,0.679039
1689.000000,5.000000,4.849580,3.099629,0.000459,0.002230,508.840366,-1.930500,5.567300,2.626610,264.581683,0.396194,5.578722,-0.103924,249.595810,0.697350
1690.000000,5.000000,4.871620,2.301735,0.000459,0.002233,508.816337,-1.920300,5.572700,2.635290,263.556573,0.398659,5.570512,-0.075754,248.471298,0.601216
1691.000000,5.000000,4.927920,2.751368,0.000459,0.002232,508.694495,-1.926500,5.568400,2.623560,262.624099,0.400366,5.576171,-0.023898,246.284821,0.634787
1692.000000,5.000000,4.852160,2.884013,0.000459,0.002231,508.563617,-1.933300,5.571390,2.597900,262.006785,0.398402,5.566100,-0.100400,247.232147,0.634787
1693.000000,5.000000,4.886360,2.928636,0.000459,0.002231,508.450595,-1.938800,5.564130,2.626070,262.514233,0.401481,5.571317,-0.059376,249.819702,0.680565
1694.000000,5.000000,4.953520,2.487453,0.000459,0.002231,508.366754,-1.939500,5.567020,2.610230,262.120673,0.401063,5.568590,-0.009938,251.795868,0.691246
1695.000000,5.000000,4.859770,2.479278,0.000459,0.002228,508.164231,-1.955900,5.565940,2.573400,262.070950,0.397149,5.565074,-0.090354,252.515442,0.598165
1696.000000,5.000000,4.968340,2.603074,0.000459,0.002229,508.070090,-1.957200,5.562940,2.612490,263.067110,0.399193,5.573028,-0.004611,252.197083,0.636313
1697.000000,5.000000,4.997500,1.967273,0.000459,0.002227,507.910848,-1.966300,5.568330,2.561280,262.752238,0.393391,5.562665,-0.000029,252.443542,0.636313
1698.000000,5.000000,4.895280,2.929961,0.000458,0.002223,507.685564,-1.992100,5.562010,2.534850,263.565927,0.387646,5.564575,-0.050427,251.764526,0.679039
1699.000000,5.000000,5.023990,3.000808,0.000459,0.002223,507.572856,-1.991600,5.561190,2.578280,264.997008,0.387259,5.564138,-0.002647,250.028992,0.679039
1700.000000,5.000000,4.994410,2.551951,0.000458,0.002220,507.351795,-2.012100,5.560600,2.510270,264.782209,0.378491,5.551943,-0.000144,248.445953,0.596639
1701.000000,5.000000,4.918630,2.159841,0.000458,0.002216,507.135512,-2.036100,5.552050,2.510010,265.940180,0.373044,5.557636,-0.030453,247.997177,0.625631
1702.000000,5.006012,4.800620,3.192251,0.000458,0.002218,507.006655,-2.030700,5.556500,2.545860,266.878014,0.370756,5.576608,-0.193048,249.302231,0.625631
1703.000000,5.012024,4.940710,2.085094,0.000459,0.002225,507.084262,-1.996200,5.571160,2.619100,266.983371,0.374789,5.585825,-0.023392,251.433167,0.651572
1704.000000,5.018036,4.835540,1.441719,0.000459,0.002227,507.014557,-1.986900,5.581920,2.567490,264.968094,0.371274,5.591675,-0.152705,252.268158,0.674461
1705.000000,5.024048,4.925990,2.360458,0.000460,0.002231,507.042961,-1.964600,5.589060,2.630850,264.633513,0.376534,5.611832,-0.044219,251.830292,0.587483
1706.000000,5.030060,5.038810,1.611687,0.000460,0.002235,508.442567,-1.946300,5.605000,2.607410,263.128230,0.375771,5.602396,-0.000352,250.340973,0.628683
1707.000000,5.036072,4.868520,2.572375,0.000460,0.002231,508.158490,-1.967100,5.601340,2.549170,262.645146,0.370642,5.604365,-0.128841,249.338394,0.628683
1708.000000,5.042084,5.096310,1.408495,0.000460,0.002234,508.129623,-1.953300,5.601470,2.628860,264.129204,0.376054,5.615491,-0.013526,249.119797,0.811795
1709.000000,5.048096,5.062470,2.011347,0.000460,0.002232,507.911831,-1.963800,5.612050,2.519760,263.466061,0.365504,5.615369,-0.000950,249.040146,0.714135
1710.000000,5.054108,4.918010,2.014697,0.000460,0.002230,507.674690,-1.975700,5.613030,2.532740,265.626816,0.360471,5.614186,-0.085119,248.116150,0.598165
1711.000000,5.060120,4.924450,1.654611,0.000460,0.002232,507.611648,-1.963300,5.613120,2.598390,267.836756,0.362770,5.636201,-0.084585,249.166519,0.653098
1712.000000,5.066132,4.962120,2.238763,0.000461,0.002238,507.661910,-1.933000,5.631130,2.613570,267.965565,0.363276,5.648291,-0.049748,250.514023,0.653098
1713.000000,5.072144,4.970970,2.849839,0.000462,0.002240,507.660421,-1.915000,5.642900,2.616180,267.757394,0.363631,5.644912,-0.047072,252.782959,0.677513
1714.000000,5.078156,4.982430,2.742793,0.000462,0.002241,507.590268,-1.911400,5.641420,2.616780,267.743517,0.365135,5.643007,-0.042142,254.255524,0.708032
1715.000000,5.084168,5.028910,1.437644,0.000462,0.002241,507.505054,-1.911000,5.640700,2.613440,267.820151,0.366007,5.648993,-0.014046,254.238129,0.581379
1716.000000,5.090180,5.018390,2.343709,0.000462,0.002241,507.417824,-1.910600,5.647510,2.596120,268.154783,0.363744,5.664944,-0.023706,253.240601,0.581379
1717.000000,5.096192,5.084970,1.506216,0.000462,0.002243,507.391552,-1.897600,5.659900,2.612460,269.355908,0.362340,5.661907,-0.000579,253.233490,0.639365
1718.000000,5.102204,5.012190,2.291536,0.000462,0.002241,507.231054,-1.905600,5.660580,2.577060,270.346056,0.357621,5.671289,-0.037265,252.337006,0.669883
1719.000000,5.108216,4.935110,2.522402,0.000462,0.002243,507.197328,-1.893500,5.667680,2.618600,272.166734,0.357774,5.675382,-0.137481,252.326263,0.674461
1720.000000,5.114228,5.137940,1.892676,0.000463,0.002247,508.595112,-1.866700,5.673090,2.669820,273.194231,0.362633,5.688424,-0.002586,252.264648,0.573750
1721.000000,5.120240,5.100750,2.187215,0.000463,0.002246,510.001728,-1.867600,5.684270,2.583140,272.548476,0.355403,5.683313,-0.001747,251.363434,0.573750
1722.000000,5.126253,5.066240,2.768592,0.000463,0.002244,509.780202,-1.876600,5.681580,2.596520,274.351046,0.353306,5.686455,-0.016566,250.875397,0.630209
1723.000000,5.132265,5.031670,2.524052,0.000463,0.002245,509.644445,-1.873500,5.683690,2.613130,275.908957,0.352151,5.690770,-0.046535,251.975739,0.679039
1724.000000,5.138277,5.090960,2.246737,0.000463,0.002247,511.049312,-1.856400,5.689320,2.639270,277.037479,0.353022,5.704386,-0.010299,253.164795,0.689720
1725.000000,5.144289,5.120010,3.133753,0.000463,0.002248,510.901446,-1.842400,5.700680,2.624330,277.367152,0.350510,5.708590,-0.002711,254.217957,0.579853
1726.000000,5.150301,5.137330,2.871288,0.000463,0.002248,510.691407,-1.837700,5.704380,2.615690,278.217572,0.347774,5.700090,-0.000774,254.578949,0.579853
1727.000000,5.156313,5.085070,2.244488,0.000463,0.002246,510.413370,-1.847600,5.699550,2.600610,279.309314,0.344623,5.707332,-0.023346,255.404358,0.643942
1728.000000,5.162325,5.103250,2.399332,0.000463,0.002248,510.277731,-1.836900,5.706290,2.632100,280.702817,0.344072,5.726882,-0.016053,258.244202,0.685143
1729.000000,5.168337,5.100880,1.450943,0.000464,0.002251,510.211072,-1.816000,5.722330,2.640950,281.469725,0.341949,5.730143,-0.020931,263.634735,0.680565
1730.000000,5.174349,5.072830,1.653161,0.000464,0.002253,510.095222,-1.803500,5.728630,2.652720,282.282960,0.341497,5.746924,-0.047393,268.382965,0.590535
1731.000000,5.180361,5.145570,3.126878,0.000464,0.002257,511.496541,-1.775500,5.743280,2.688500,282.974753,0.343295,5.753380,-0.005568,271.090973,0.590535
1732.000000,5.186373,5.042470,2.089319,0.000465,0.002258,511.348821,-1.767600,5.747330,2.662370,283.100641,0.341755,5.734453,-0.095137,271.781158,0.654624
1733.000000,5.192385,5.087340,2.109443,0.000465,0.002258,512.748459,-1.761100,5.736810,2.710800,284.179035,0.348155,5.763381,-0.050740,272.309021,0.711083
1734.000000,5.198397,4.882610,2.716869,0.000465,0.002262,512.735459,-1.731700,5.757620,2.714810,283.970813,0.349463,5.766760,-0.445793,270.692535,0.718713
1735.000000,5.204409,5.080620,2.080419,0.000467,0.002269,512.854635,-1.688000,5.762990,2.838110,284.840873,0.365043,5.785914,-0.070440,267.905579,0.596639
1736.000000,5.210421,5.152480,2.394507,0.000467,0.002272,512.860708,-1.663900,5.779620,2.771390,282.620431,0.367358,5.784153,-0.015442,263.678772,0.596639
1737.000000,5.216433,5.042830,3.043556,0.000467,0.002271,512.686666,-1.667500,5.780220,2.742540,282.860306,0.368271,5.776898,-0.138266,259.639435,0.689720
1738.000000,5.222445,5.182940,2.576400,0.000467,0.002271,512.609519,-1.660200,5.774820,2.794500,284.670560,0.375849,5.786535,-0.007179,258.246246,0.695824
1739.000000,5.228457,5.231010,2.043670,0.000467,0.002270,512.450840,-1.661200,5.782750,2.730890,285.200302,0.372596,5.786469,-0.000030,257.253387,0.694298
1740.000000,5.234469,5.307800,1.639136,0.000467,0.002267,512.189225,-1.673300,5.784800,2.702110,287.478918,0.367918,5.791928,-0.024734,255.963959,0.599690
1741.000000,5.240481,5.062100,1.887676,0.000466,0.002263,511.865657,-1.689300,5.789910,2.656200,290.351610,0.358219,5.793344,-0.145938,256.175110,0.599690
1742.000000,5.246493,5.138190,1.616662,0.000467,0.002267,513.264504,-1.661400,5.793640,2.781230,294.517414,0.363983,5.822890,-0.053934,257.361847,0.669883
1743.000000,5.252505,5.142110,2.066994,0.000468,0.002272,513.302925,-1.627000,5.816880,2.773150,295.011719,0.362869,5.828999,-0.056036,259.678619,0.708032
1744.000000,5.258517,5.158890,3.231224,0.000468,0.002274,513.267282,-1.608200,5.824170,2.789910,295.700492,0.364793,5.828611,-0.045644,260.257141,0.689720
1745.000000,5.264529,5.236230,2.021946,0.000468,0.002275,513.176171,-1.599700,5.823590,2.790710,296.054505,0.366699,5.818544,-0.003684,259.521790,0.610372
1746.000000,5.270541,5.195520,2.872613,0.000468,0.002272,512.912171,-1.611000,5.818270,2.749660,296.375732,0.364086,5.831733,-0.025887,258.175018,0.610372
1747.000000,5.276553,5.317440,1.682210,0.000468,0.002273,512.827609,-1.598700,5.827210,2.778440,297.956358,0.363603,5.830840,-0.007690,258.013947,0.682091
1748.000000,5.282565,5.140650,1.861603,0.000468,0.002270,512.537544,-1.610000,5.829470,2.715440,299.024236,0.355266,5.839059,-0.092533,259.693787,0.720239
1749.000000,5.288577,5.218800,1.918975,0.000469,0.002274,512.513003,-1.586300,5.836980,2.810820,301.843143,0.358941,5.860827,-0.022395,262.038635,0.688194
1750.000000,5.294589,5.195470,3.341020,0.000469,0.002277,512.503581,-1.560800,5.855010,2.794430,302.253613,0.356133,5.861551,-0.045180,266.105652,0.598165
1751.000000,5.300601,5.224460,2.999458,0.000469,0.002278,512.436156,-1.547100,5.856100,2.814970,303.243726,0.357616,5.850477,-0.026666,268.660400,0.598165
1752.000000,5.306613,5.291950,2.773217,0.000469,0.002277,512.251990,-1.549100,5.848960,2.798740,303.617958,0.357700,5.858368,-0.000989,269.050201,0.651572
1753.000000,5.312625,5.214050,2.488828,0.000469,0.002276,512.074491,-1.548100,5.854960,2.770510,304.193129,0.353173,5.859517,-0.044686,269.988068,0.709557
1754.000000,5.318637,5.204720,3.082030,0.000469,0.002277,511.972442,-1.536600,5.857940,2.812720,306.013930,0.354030,5.877452,-0.059665,273.292664,0.671409
1755.000000,5.324649,5.232740,2.124992,0.000470,0.002281,511.978112,-1.509900,5.871900,2.835280,306.894485,0.354470,5.878417,-0.038850,275.998596,0.611898
1756.000000,5.330661,5.213290,2.550001,0.000470,0.002282,511.892919,-1.497200,5.876180,2.831770,307.395568,0.354420,5.893837,-0.063334,276.929321,0.611898
1757.000000,5.336673,5.383250,2.427581,0.000471,0.002285,511.900528,-1.471700,5.888650,2.860380,308.118169,0.356106,5.896662,-0.009979,276.227264,0.679039
1758.000000,5.342685,5.312810,1.579114,0.000470,0.002282,513.299978,-1.475200,5.892720,2.781830,308.360695,0.348140,5.885133,-0.004106,274.707428,0.698876
1759.000000,5.348697,5.289070,2.733293,0.000470,0.002280,513.063764,-1.483300,5.885900,2.804350,310.788690,0.346418,5.906875,-0.016354,275.769073,0.680565
1760.000000,5.354709,5.316810,2.275361,0.000470,0.002283,513.040842,-1.462100,5.901050,2.830240,312.571663,0.344276,5.904320,-0.006607,278.700897,0.608846
1761.000000,5.360721,5.326330,2.513477,0.000470,0.002283,512.897627,-1.458300,5.902020,2.818500,313.881107,0.341341,5.913720,-0.005441,280.138275,0.608846
1762.000000,5.366733,5.180780,2.828840,0.000470,0.002284,512.801058,-1.447900,5.909580,2.822020,315.124248,0.338428,5.915307,-0.158506,281.012726,0.663780
1763.000000,5.372745,5.251560,2.505652,0.000471,0.002288,514.202601,-1.411600,5.913780,2.909650,316.687687,0.345396,5.934130,-0.067513,281.631500,0.718713
1764.000000,5.378758,5.263910,2.600374,0.000472,0.002292,514.230390,-1.380500,5.928810,2.901190,316.019659,0.346987,5.939798,-0.060643,280.992859,0.811795
1765.000000,5.384770,5.223370,2.400831,0.000472,0.002294,514.206397,-1.360000,5.935280,2.913490,316.008570,0.350052,5.942600,-0.119591,279.796661,0.740076
1766.000000,5.390782,5.303600,2.376232,0.000473,0.002297,514.207944,-1.337500,5.939480,2.949060,316.386604,0.355852,5.956110,-0.034957,278.419739,0.740076
1767.000000,5.396794,5.175840,4.045167,0.000473,0.002299,514.188301,-1.317700,5.950740,2.927330,316.311172,0.356161,5.955236,-0.223017,275.604614,0.712609
1768.000000,5.402806,5.278370,2.339359,0.000473,0.002301,514.241003,-1.292300,5.950410,3.001870,317.717723,0.365712,5.953244,-0.071177,274.509888,0.735498
1769.000000,5.408818,5.402360,3.477065,0.000473,0.002302,514.180545,-1.282300,5.951540,2.959470,317.391420,0.367594,5.973480,-0.000192,273.061005,0.665305
1770.000000,5.414830,5.390010,2.479728,0.000473,0.002301,514.107514,-1.273800,5.965320,2.910720,318.189096,0.362590,5.948217,-0.002834,271.092499,0.614950
1771.000000,5.420842,5.321230,1.482592,0.000472,0.002297,513.781382,-1.293500,5.949610,2.895860,320.931389,0.360112,5.968045,-0.045630,270.615417,0.614950
1772.000000,5.426854,5.358750,1.843328,0.000473,0.002299,513.774490,-1.271000,5.965750,2.941360,323.660023,0.359476,5.994341,-0.021334,272.613495,0.683617
1773.000000,5.432866,5.271670,3.164102,0.000474,0.002303,513.817046,-1.241300,5.987990,2.946210,325.507063,0.356192,5.994310,-0.119290,273.968170,0.695824
1774.000000,5.438878,5.456970,1.782181,0.000474,0.002305,513.845985,-1.217800,5.989660,3.001160,327.530947,0.360640,5.993774,-0.001506,275.019257,0.646994
1775.000000,5.444890,5.366600,2.113243,0.000474,0.002303,513.659329,-1.221200,5.990530,2.912960,327.514917,0.353911,5.996180,-0.028192,276.011261,0.619528
1776.000000,5.450902,5.370820,2.283286,0.000474,0.002304,513.582218,-1.210300,5.993600,2.960590,329.915144,0.354068,6.007028,-0.029497,278.216370,0.619528
1777.000000,5.456914,5.442690,2.497578,0.000474,0.002306,513.560555,-1.191200,6.002810,2.973020,331.363787,0.352960,6.012918,-0.000931,280.850250,0.672935
1778.000000,5.462926,5.400020,3.042082,0.000474,0.002305,513.454354,-1.183600,6.008050,2.944300,332.495575,0.348190,6.007304,-0.018202,282.285217,0.698876
1779.000000,5.468938,5.388520,2.610098,0.000474,0.002305,513.328946,-1.178700,6.004420,2.964020,334.414916,0.347305,6.010333,-0.029745,283.540649,0.656150
1780.000000,5.474950,5.509350,1.973498,0.000474,0.002306,513.255141,-1.165700,6.007970,2.975920,335.688134,0.346363,6.025141,-0.005443,285.474121,0.628683
1781.000000,5.480962,5.300860,2.949085,0.000473,0.002306,514.651223,-1.152100,6.021040,2.931530,336.495285,0.338448,6.022327,-0.148750,286.860046,0.628683
1782.000000,5.486974,5.530530,3.597135,0.000474,0.002309,516.058851,-1.118200,6.021720,3.044330,339.162104,0.345138,6.041528,-0.008727,288.929749,0.682091
1783.000000,5.492986,5.475400,2.764542,0.000473,0.002309,517.449399,-1.102800,6.033890,2.948880,338.481443,0.336721,6.013611,-0.001423,290.977997,0.715661
1784.000000,5.498998,5.256970,2.635497,0.000473,0.002305,517.086141,-1.121700,6.015110,2.956760,340.443664,0.335431,6.033958,-0.266776,291.274475,0.628683
1785.000000,5.505010,5.319140,3.449716,0.000474,0.002313,518.500491,-1.065200,6.033390,3.093340,342.295085,0.344624,6.070110,-0.158365,291.438873,0.622579
1786.000000,5.511022,5.618380,3.226649,0.000475,0.002321,518.706140,-1.011300,6.061530,3.107350,341.356902,0.348791,6.063443,-0.052998,291.863281,0.622579
1787.000000,5.517034,5.422350,2.274011,0.000474,0.002316,519.793699,-1.018500,6.057380,2.966410,340.204315,0.339327,6.031956,-0.041230,289.692871,0.691246
1788.000000,5.523046,5.464940,3.107404,0.000473,0.002314,520.774400,-1.015000,6.037410,3.044210,343.203280,0.344181,6.071632,-0.015531,287.410217,0.729395
1789.000000,5.529058,5.358470,3.524563,0.000474,0.002318,520.814087,-0.981000,6.064410,3.048170,344.204662,0.341533,6.067930,-0.133530,287.016693,0.653098
1790.000000,5.535070,5.522670,2.284111,0.000474,0.002322,520.746007,-0.957500,6.064950,3.110820,346.084142,0.347576,6.081250,-0.000707,286.894318,0.636313
1791.000000,5.541082,5.518260,2.694720,0.000474,0.002322,520.600227,-0.945400,6.076680,3.044510,345.893371,0.343007,6.085202,-0.002396,287.025452,0.636313
1792.000000,5.547094,5.573960,3.194701,0.000474,0.002322,520.414977,-0.938200,6.081040,3.052940,347.751902,0.340993,6.083935,-0.003320,289.497894,0.511187
1793.000000,5.553106,5.423450,2.609898,0.000474,0.002321,521.441899,-0.929800,6.080700,3.026730,349.597908,0.335878,6.075793,-0.077265,293.385529,0.630209
1794.000000,5.559118,5.461590,3.010158,0.000474,0.002323,522.635825,-0.902700,6.078140,3.103160,352.306087,0.340260,6.109202,-0.043742,298.093689,0.608846
1795.000000,5.565130,5.535110,3.328295,0.000475,0.002325,522.969273,-0.882800,6.101420,3.109210,352.853125,0.340119,6.108636,-0.004146,302.094513,0.637839
1796.000000,5.571142,5.528350,3.453341,0.000475,0.002326,524.019497,-0.859600,6.104570,3.086670,353.558813,0.338286,6.099027,-0.008423,303.023285,0.637839
1797.000000,5.577154,5.557350,2.056695,0.000475,0.002322,524.069470,-0.869000,6.097010,3.084390,354.846863,0.338232,6.102551,-0.001804,301.567017,0.692772
1798.000000,5.583166,5.609930,3.557686,0.000474,0.002323,524.373189,-0.851500,6.102150,3.078770,356.043254,0.335650,6.121912,-0.003295,300.219055,0.720239
1799.000000,5.589178,5.610850,2.477028,0.000475,0.002322,524.159110,-0.852200,6.114550,3.061210,357.608603,0.329728,6.102252,-0.002160,299.277313,0.619528
1800.000000,5.595190,5.530570,3.254898,0.000474,0.002317,523.890486,-0.873200,6.103370,3.044410,359.749767,0.325202,6.121375,-0.019208,299.313080,0.621054
1801.000000,5.601202,5.592670,2.872188,0.000475,0.002318,523.803058,-0.861700,6.117320,3.091290,361.786383,0.323945,6.131223,-0.000335,300.452362,0.621054
1802.000000,5.607214,5.576750,2.368683,0.000476,0.002318,523.707046,-0.858300,6.127190,3.071250,362.619994,0.319271,6.135519,-0.004269,301.246216,0.662254
1803.000000,5.613226,5.668000,2.750143,0.000476,0.002318,523.629291,-0.854600,6.133180,3.085680,363.811902,0.317052,6.148405,-0.013800,302.370667,0.711083
1804.000000,5.619238,5.484020,2.869138,0.000476,0.002320,524.108643,-0.833500,6.143570,3.056910,364.492447,0.310049,6.136923,-0.084024,304.117950,0.614950
1805.000000,5.625251,5.522220,3.675057,0.000476,0.002324,524.801164,-0.800900,6.138840,3.151320,366.493155,0.315808,6.167679,-0.048814,307.197693,0.637839
1806.000000,5.631263,5.568500,2.452654,0.000477,0.002327,524.669956,-0.773600,6.159960,3.160570,365.912620,0.317065,6.162161,-0.018119,308.801025,0.637839
1807.000000,5.637275,5.546920,2.333109,0.000477,0.002330,525.183626,-0.746400,6.161110,3.154730,365.688100,0.318261,6.176086,-0.037547,308.503998,0.675987
1808.000000,5.643287,5.513870,2.593524,0.000477,0.002334,525.877887,-0.706000,6.173140,3.189240,366.098373,0.321137,6.185738,-0.076980,306.574860,0.715661
1809.000000,5.649299,5.671490,2.709644,0.000478,0.002336,525.548341,-0.685000,6.181840,3.221730,366.600722,0.325935,6.195554,-0.002265,305.042542,0.616476
1810.000000,5.655311,5.794650,2.231363,0.000477,0.002337,525.828593,-0.665500,6.189960,3.162840,366.581557,0.321998,6.178951,-0.089212,303.865051,0.640891
1811.000000,5.661323,5.573990,2.714644,0.000476,0.002332,525.080656,-0.681600,6.176850,3.088400,368.442646,0.313117,6.165982,-0.035078,304.862762,0.640891
1812.000000,5.667335,5.625690,1.901876,0.000476,0.002333,525.203021,-0.662000,6.168860,3.181330,372.487747,0.316017,6.199705,-0.007978,312.233490,0.708032
1813.000000,5.673347,5.647660,3.580186,0.000476,0.002340,525.861013,-0.614900,6.195780,3.187250,373.797135,0.313449,6.211785,-0.003035,318.030090,0.733972
1814.000000,5.679359,5.571870,2.831190,0.000476,0.002343,526.065735,-0.584800,6.205800,3.195820,375.364745,0.312152,6.193723,-0.053127,319.162872,0.633261
1815.000000,5.685371,5.716840,1.803080,0.000476,0.002345,526.064400,-0.564000,6.195400,3.232960,376.840774,0.316561,6.219960,-0.004555,317.713043,0.650046
1816.000000,5.691383,5.624990,2.643197,0.000476,0.002348,526.167632,-0.536200,6.215190,3.192260,376.835675,0.312116,6.217055,-0.020276,316.697235,0.650046
1817.000000,5.697395,5.720470,2.965609,0.000476,0.002347,525.684337,-0.531100,6.214920,3.238440,379.029432,0.314228,6.225734,-0.002449,314.426117,0.694298
1818.000000,5.703407,5.683690,2.712394,0.000477,0.002346,525.259854,-0.531100,6.220860,3.199740,379.891220,0.310214,6.217156,-0.001788,313.624237,0.724817
1819.000000,5.709419,5.685400,2.783792,0.000477,0.002344,524.872556,-0.536500,6.216430,3.209580,381.857047,0.308643,6.230207,-0.002654,316.486511,0.651572
1820.000000,5.715431,5.583800,2.539951,0.000477,0.002344,524.611538,-0.528600,6.226530,3.216300,383.374069,0.306298,6.236854,-0.079633,321.608276,0.450149
1821.000000,5.721443,5.620920,2.980109,0.000478,0.002349,525.562542,-0.485500,6.235830,3.283550,385.101619,0.310336,6.260390,-0.046468,325.170197,0.450149
1822.000000,5.727455,5.741530,2.428230,0.000479,0.002352,525.274153,-0.459900,6.253720,3.292300,385.124614,0.312228,6.259296,-0.000911,325.131195,0.628683
1823.000000,5.733467,5.812770,2.851639,0.000479,0.002350,524.941693,-0.463200,6.254900,3.242240,385.136147,0.309132,6.251305,-0.028926,323.910400,0.685143
1824.000000,5.739479,5.727490,2.594699,0.000478,0.002348,524.783829,-0.465400,6.248170,3.201940,386.531205,0.303476,6.237564,-0.000661,324.504242,0.619528
1825.000000,5.745491,5.666500,2.581999,0.000477,0.002345,524.267948,-0.478300,6.238840,3.225610,389.198026,0.302044,6.259458,-0.028699,324.384460,0.654624
1826.000000,5.751503,5.675680,2.403456,0.000478,0.002351,525.104267,-0.436900,6.257070,3.274960,391.027722,0.302130,6.278980,-0.026443,324.331787,0.654624
1827.000000,5.757515,5.785010,3.113304,0.000479,0.002353,524.753178,-0.415900,6.274090,3.291500,391.876614,0.302330,6.288030,-0.003477,325.098602,0.709557
1828.000000,5.763527,5.715430,2.283936,0.000479,0.002355,525.138721,-0.394800,6.282150,3.255600,392.238822,0.299441,6.269277,-0.010641,327.595337,0.737024
1829.000000,5.769539,5.821780,2.771717,0.000478,0.002356,525.252318,-0.384300,6.270670,3.284660,393.884624,0.300431,6.292272,-0.012554,332.315918,0.625631
1830.000000,5.775551,5.765680,2.995983,0.000478,0.002358,525.385582,-0.360900,6.286380,3.251370,394.446128,0.296427,6.277602,-0.000448,337.673584,0.675987
1831.000000,5.781563,5.799930,2.667571,0.000478,0.002355,524.803667,-0.370500,6.276930,3.266650,396.588187,0.295392,6.286383,-0.001552,341.285004,0.675987
1832.000000,5.787575,5.756610,2.665846,0.000478,0.002354,524.366916,-0.371100,6.283240,3.251920,397.825970,0.292363,6.291754,-0.004411,343.411560,0.711083
1833.000000,5.793587,5.723640,2.214289,0.000479,0.002355,524.029606,-0.365600,6.289270,3.276380,399.558281,0.291241,6.304050,-0.022504,343.589661,0.721765
1834.000000,5.799599,5.725140,3.478289,0.000480,0.002357,523.795322,-0.349100,6.301100,3.305980,400.650225,0.291509,6.322192,-0.025501,344.721649,0.630209
1835.000000,5.805611,5.689380,3.368944,0.000481,0.002359,523.599737,-0.329400,6.315180,3.325350,401.095438,0.292211,6.316688,-0.062111,345.779846,0.665305
1836.000000,5.811623,5.889430,2.824265,0.000481,0.002363,524.633733,-0.298300,6.314890,3.357410,401.451590,0.295434,6.330246,-0.027845,343.058411,0.665305
1837.000000,5.817635,5.849120,2.364908,0.000480,0.002362,524.806068,-0.287900,6.324450,3.277690,400.846807,0.292131,6.310320,-0.004560,338.170502,0.737024
1838.000000,5.823647,5.758020,2.169966,0.000479,0.002359,524.339238,-0.309100,6.311450,3.279790,402.984680,0.290837,6.323295,-0.019811,336.471802,0.753809
1839.000000,5.829659,5.963640,2.117392,0.000480,0.002361,524.064504,-0.296000,6.322030,3.328450,404.957978,0.290357,6.349911,-0.082496,338.000549,0.631735
1840.000000,5.835671,5.826800,2.476953,0.000480,0.002362,524.230309,-0.288200,6.342570,3.250120,405.993881,0.290283,6.325131,-0.000362,340.212921,0.665305
1841.000000,5.841683,5.701440,2.320185,0.000479,0.002361,524.395548,-0.284100,6.326590,3.298790,409.107049,0.288080,6.344052,-0.090371,343.261261,0.665305
1842.000000,5.847695,5.836360,2.973934,0.000480,0.002368,525.053553,-0.236300,6.342360,3.377800,410.291811,0.288108,6.377225,-0.000591,344.090332,0.709557
1843.000000,5.853707,5.949690,3.137803,0.000481,0.002375,525.749419,-0.193000,6.369040,3.351780,409.791859,0.289304,6.359283,-0.042368,341.215851,0.729395
1844.000000,5.859719,5.907130,2.625223,0.000480,0.002370,525.008286,-0.206300,6.356060,3.294190,410.527795,0.288674,6.339013,-0.010340,340.075806,0.614950
1845.000000,5.865731,5.866930,2.440555,0.000479,0.002368,524.711410,-0.213200,6.340630,3.298660,412.519164,0.287314,6.355949,-0.000007,341.064423,0.660728
1846.000000,5.871743,5.994740,2.277511,0.000480,0.002368,524.271504,-0.206500,6.353190,3.320650,414.375436,0.286777,6.373739,-0.069543,342.824738,0.660728
1847.000000,5.877756,5.937050,3.421942,0.000479,0.002370,524.395192,-0.199500,6.367770,3.270720,415.948551,0.286103,6.360369,-0.016172,344.215515,0.837736
1848.000000,5.883768,5.892880,2.883913,0.000479,0.002368,524.172786,-0.205000,6.358270,3.285040,418.643607,0.284097,6.358957,-0.000382,346.640869,0.755335
1849.000000,5.889780,5.831800,3.134078,0.000479,0.002368,523.741175,-0.208700,6.358490,3.301320,420.267403,0.283058,6.382256,-0.015463,349.440002,0.628683
1850.000000,5.895792,5.742270,2.434305,0.000480,0.002375,524.708313,-0.165400,6.378660,3.353460,421.156034,0.282936,6.398197,-0.108240,351.483337,0.682091
1851.000000,5.901804,5.910570,3.271298,0.000481,0.002386,525.117435,-0.115700,6.396390,3.425580,421.062121,0.283673,6.428643,-0.000354,351.423096,0.682091
1852.000000,5.907816,5.772540,2.703120,0.000482,0.002388,524.574455,-0.098100,6.416670,3.378500,419.544293,0.285413,6.401381,-0.084095,348.018921,0.704980
1853.000000,5.913828,5.942600,2.345859,0.000482,0.002390,524.894470,-0.080400,6.403430,3.444180,419.941586,0.285692,6.432522,-0.003808,343.512909,0.718713
1854.000000,5.919840,6.100470,2.501153,0.000482,0.002395,525.225660,-0.051700,6.426120,3.394080,419.058709,0.287627,6.420606,-0.149619,339.317169,0.592061
1855.000000,5.925852,6.045080,3.306721,0.000481,0.002389,524.009091,-0.082800,6.416420,3.307070,420.704359,0.286933,6.390397,-0.065352,337.510956,0.685143
1856.000000,5.931864,5.786220,3.407992,0.000480,0.002382,523.284975,-0.121000,6.391140,3.295070,424.473964,0.284599,6.392492,-0.097447,341.163544,0.685143
1857.000000,5.937876,5.830430,2.957210,0.000481,0.002386,523.906265,-0.088300,6.394980,3.410590,427.782737,0.283464,6.448235,-0.053084,348.493103,0.726343
1858.000000,5.943888,5.999670,1.894301,0.000481,0.002406,525.048727,-0.027500,6.440370,3.439550,427.905868,0.285259,6.460014,-0.014313,353.756622,0.714135
1859.000000,5.949900,5.876290,2.267487,0.000481,0.002409,525.065317,-0.018700,6.453120,3.383360,427.825599,0.286107,6.443959,-0.024923,354.911896,0.599690
1860.000000,5.955912,6.011960,2.722019,0.000481,0.002410,525.392163,-0.012400,6.443720,3.439580,429.101079,0.286023,6.462100,-0.014450,354.674866,0.698876
1861.000000,5.961924,5.941800,3.674107,0.000481,0.002412,525.456292,-0.004800,6.455560,3.391480,429.125131,0.287148,6.445238,-0.001863,354.920929,0.698876
1862.000000,5.967936,6.053810,3.161402,0.000481,0.002410,525.323389,-0.009400,6.443920,3.413910,430.905737,0.286741,6.448694,-0.033917,356.547424,0.743128
1863.000000,5.973948,5.883150,2.924661,0.000481,0.002408,524.951780,-0.022000,6.445000,3.358840,431.983590,0.286830,6.442685,-0.037916,357.956360,0.740076
1864.000000,5.979960,6.066490,3.252698,0.000481,0.002411,525.427016,-0.009500,6.443920,3.434970,434.384482,0.286243,6.479497,-0.034437,358.695007,0.614950
1865.000000,5.985972,5.922850,3.510413,0.000481,0.002415,525.473823,0.004800,6.469590,3.373230,434.827408,0.287112,6.454786,-0.018327,357.006439,0.614950
1866.000000,5.991984,5.963700,2.438805,0.000481,0.002415,525.553623,0.003800,6.455900,3.429030,437.024687,0.286127,6.479012,-0.003680,356.964539,0.683617
1867.000000,5.997996,5.976580,2.356908,0.000481,0.002423,526.098449,0.031600,6.475320,3.433800,437.245010,0.287172,6.495891,-0.002110,358.228027,0.718713
1868.000000,6.004008,6.029600,3.441191,0.000483,0.002424,525.388629,0.038400,6.489080,3.441750,437.875125,0.287903,6.499208,-0.003013,359.009979,0.726343
1869.000000,6.010020,6.118870,2.200164,0.000482,0.002426,525.318023,0.043100,6.493690,3.425160,438.576289,0.288305,6.483774,-0.054480,359.136078,0.605794
1870.000000,6.016032,6.136350,3.377194,0.000482,0.002422,524.622983,0.015100,6.482730,3.369990,439.841773,0.287797,6.484500,-0.066551,359.594299,0.605794
1871.000000,6.022044,6.039710,2.858189,0.000481,0.002419,524.051167,0.005600,6.481220,3.353100,442.218602,0.286613,6.470419,-0.001436,362.951385,0.697350
1872.000000,6.028056,6.074830,3.769628,0.000481,0.002418,524.027067,-0.004900,6.472200,3.382610,444.958619,0.285013,6.502208,-0.010064,368.407501,0.735498
1873.000000,6.034068,5.995900,3.422667,0.000482,0.002418,523.505212,-0.006000,6.491700,3.377800,446.253330,0.284861,6.493390,-0.006701,373.468506,0.788906
1874.000000,6.040080,6.063620,3.193726,0.000482,0.002423,524.008107,0.008500,6.492960,3.418960,447.694919,0.284008,6.517197,-0.002549,377.157959,0.746180
1875.000000,6.046092,6.206160,3.078480,0.000482,0.002431,524.502710,0.031400,6.510860,3.412790,447.597261,0.284477,6.515699,-0.117633,376.753143,0.746180
1876.000000,6.052104,6.057140,2.633572,0.000481,0.002428,524.027702,0.015200,6.508530,3.354210,447.984761,0.284242,6.491146,-0.000117,375.959564,0.720239
1877.000000,6.058116,6.006350,2.669746,0.000481,0.002427,524.058981,0.007200,6.494200,3.403870,449.991491,0.282354,6.527533,-0.012327,377.857880,0.724817
1878.000000,6.064128,6.147880,2.904487,0.000481,0.002442,524.740461,0.051000,6.523180,3.457360,450.516011,0.282880,6.549771,-0.032261,378.866394,0.730920
1879.000000,6.070140,6.051910,4.186687,0.000481,0.002447,524.540976,0.079700,6.542420,3.420630,450.351746,0.283543,6.529164,-0.001529,378.535339,0.619528
1880.000000,6.076152,6.088920,3.676732,0.000481,0.002448,524.510520,0.077400,6.527730,3.455570,451.497145,0.282885,6.533194,-0.000750,378.479645,0.619528
1881.000000,6.082164,6.141840,3.100779,0.000482,0.002446,523.857867,0.068600,6.529160,3.439840,451.416742,0.283645,6.543500,-0.016381,379.669006,0.698876
1882.000000,6.088176,6.125050,1.731408,0.000482,0.002445,523.264594,0.059400,6.537650,3.420570,452.016052,0.284094,6.545169,-0.006254,380.803406,0.741602
1883.000000,6.094188,6.105710,3.488114,0.000483,0.002444,522.733620,0.055300,6.543450,3.428730,453.492802,0.283896,6.564466,-0.000611,384.747284,0.709557
1884.000000,6.100200,6.071480,3.784928,0.000484,0.002445,522.194652,0.061900,6.556310,3.445050,454.781981,0.284001,6.558732,-0.003794,387.824402,0.627157
1885.000000,6.106212,6.166920,2.597474,0.000484,0.002446,521.585491,0.065600,6.556400,3.461270,455.653479,0.284065,6.568691,-0.016952,389.987549,0.627157
1886.000000,6.112224,6.153340,2.623673,0.000484,0.002447,520.905312,0.062000,6.563920,3.426860,455.723320,0.284679,6.569711,-0.007776,389.987549,0.685143
1887.000000,6.118236,6.175190,3.197525,0.000484,0.002448,520.237411,0.056700,6.566000,3.433980,456.887582,0.284401,6.574601,-0.014921,387.481110,0.723291
1888.000000,6.124248,6.174780,1.763031,0.000484,0.002454,520.636564,0.081600,6.574230,3.437750,457.979522,0.284215,6.573298,-0.011746,388.802063,0.688194
1889.000000,6.130261,6.210140,2.652372,0.000483,0.002456,521.128788,0.081400,6.573640,3.440440,459.240480,0.283829,6.591673,-0.029348,390.852417,0.604268
1890.000000,6.136273,6.275730,2.299960,0.000483,0.002462,521.807786,0.109200,6.587400,3.444840,460.371399,0.283909,6.583258,-0.089363,390.155823,0.604268
1891.000000,6.142285,6.148120,3.822001,0.000482,0.002458,521.202799,0.092000,6.580500,3.416200,461.885216,0.283658,6.578298,-0.000157,391.929993,0.688194
1892.000000,6.148297,6.168030,3.655808,0.000483,0.002457,520.766153,0.107800,6.582100,3.467300,463.951578,0.282277,6.592254,-0.001791,398.035553,0.732446
1893.000000,6.154309,6.099620,3.407942,0.000484,0.002458,520.296892,0.130400,6.593350,3.471690,464.587575,0.282488,6.601770,-0.013758,405.009064,0.688194
1894.000000,6.160321,6.185020,3.217175,0.000484,0.002471,521.020960,0.162900,6.600630,3.513160,465.115634,0.282118,6.622933,-0.002806,409.263947,0.631735
1895.000000,6.166333,6.142870,2.404706,0.000485,0.002472,520.504521,0.171600,6.614150,3.491920,464.561612,0.283346,6.615092,-0.002532,411.012207,0.631735
1896.000000,6.172345,6.288070,3.035907,0.000484,0.002480,520.681746,0.183900,6.616050,3.520600,465.016769,0.283800,6.632481,-0.061572,410.295044,0.698876
1897.000000,6.178357,6.181420,2.730794,0.000484,0.002483,520.614246,0.187200,6.624780,3.470290,465.088467,0.284879,6.605159,-0.000043,407.505188,0.744654
1898.000000,6.184369,6.133220,3.533937,0.000483,0.002482,520.935730,0.174100,6.608930,3.500290,467.052381,0.284007,6.631942,-0.012034,402.139801,0.711083
1899.000000,6.190381,6.292220,2.751393,0.000485,0.002485,520.548114,0.198300,6.625770,3.535070,467.931174,0.284983,6.648795,-0.047693,395.659241,0.616476
1900.000000,6.196393,6.213350,2.324234,0.000484,0.002492,520.701061,0.220600,6.643470,3.485990,468.324144,0.285932,6.633929,-0.001323,391.557281,0.616476
1901.000000,6.202405,6.307640,3.470390,0.000483,0.002494,521.056870,0.218400,6.636040,3.516940,470.382342,0.285457,6.655878,-0.050924,389.508881,0.985751
1902.000000,6.208417,6.433840,3.029832,0.000483,0.002498,521.606597,0.236600,6.648690,3.490390,471.428192,0.286023,6.636217,-0.231997,388.412567,0.836210
1903.000000,6.214429,6.325060,4.003244,0.000482,0.002488,520.994353,0.190300,6.629030,3.426720,473.618564,0.285976,6.616816,-0.056276,384.973480,0.737024
1904.000000,6.220441,6.240880,2.940485,0.000481,0.002482,520.566544,0.173200,6.617690,3.457390,477.109037,0.284075,6.628481,-0.001922,385.906921,0.656150
1905.000000,6.226453,6.332170,4.093515,0.000481,0.002489,521.818415,0.192100,6.629990,3.501520,479.479451,0.282936,6.674334,-0.051391,390.794891,0.656150
1906.000000,6.232465,6.325650,2.227413,0.000482,0.002498,522.697720,0.229300,6.661320,3.499930,480.454443,0.283441,6.649001,-0.039935,396.433990,0.717187
1907.000000,6.238477,6.464920,2.529076,0.000482,0.002494,522.010965,0.229900,6.654170,3.502890,481.777575,0.282455,6.675438,-0.234069,402.705872,0.747706
1908.000000,6.244489,6.259790,2.882838,0.000482,0.002489,521.468938,0.209300,6.659940,3.457920,482.555581,0.282947,6.650494,-0.001077,406.673615,0.703454
1909.000000,6.250501,6.511000,2.453329,0.000483,0.002488,521.013661,0.229200,6.657570,3.537840,484.970555,0.280480,6.683687,-0.308005,411.558624,0.650046
1910.000000,6.256513,6.349830,2.650447,0.000483,0.002483,520.527467,0.205300,6.665930,3.451440,485.105431,0.281821,6.655319,-0.040048,414.593628,0.650046
1911.000000,6.262525,6.279230,2.605798,0.000483,0.002481,520.138520,0.206900,6.658330,3.510630,487.728611,0.279195,6.679405,-0.001284,419.358734,0.717187
1912.000000,6.268537,6.391630,3.972470,0.000485,0.002484,519.818809,0.249000,6.678970,3.557870,488.479130,0.278484,6.703248,-0.069652,428.357239,0.746180
1913.000000,6.274549,6.306670,3.077105,0.000485,0.002486,519.304260,0.254700,6.688860,3.529290,488.108133,0.279019,6.670466,-0.004746,432.300964,0.703454
1914.000000,6.280561,6.317860,3.565586,0.000485,0.002485,518.641957,0.269200,6.678330,3.560440,488.490005,0.277773,6.698762,-0.006400,430.996094,0.666831
1915.000000,6.286573,6.535010,2.896062,0.000486,0.002489,518.000877,0.296000,6.693520,3.573000,487.909478,0.278242,6.702439,-0.280785,426.908447,0.666831
1916.000000,6.292585,6.341530,2.112168,0.000486,0.002480,516.426268,0.231900,6.692120,3.484440,487.769267,0.279609,6.674374,-0.011020,423.238464,0.733972
1917.000000,6.298597,6.341290,3.917997,0.000485,0.002481,515.409178,0.245200,6.681650,3.552450,490.180787,0.277079,6.725990,-0.008384,421.485016,0.752283
1918.000000,6.304609,6.389980,3.153277,0.000487,0.002488,515.243052,0.292900,6.713740,3.580720,490.740849,0.277319,6.717224,-0.033520,422.644531,0.685143
1919.000000,6.310621,6.323480,2.691420,0.000486,0.002491,514.757720,0.305500,6.711780,3.566970,491.088188,0.277127,6.720288,-0.000761,424.809662,0.663780
1920.000000,6.316633,6.366840,3.289072,0.000487,0.002496,514.257024,0.344400,6.719970,3.605770,491.421454,0.276676,6.744695,-0.011595,424.233673,0.663780
1921.000000,6.322645,6.511250,2.869863,0.000487,0.002502,513.852729,0.384000,6.735300,3.608830,491.167198,0.277379,6.738266,-0.163025,424.098846,0.729395
1922.000000,6.328657,6.421470,2.998108,0.000486,0.002500,513.117820,0.364800,6.728670,3.552110,491.499860,0.278165,6.720868,-0.039617,424.642303,0.750758
1923.000000,6.334669,6.313140,2.542376,0.000486,0.002500,512.591668,0.372500,6.721150,3.583330,493.602639,0.276899,6.737999,-0.002132,425.868744,0.657676
1924.000000,6.340681,6.507610,3.624259,0.000487,0.002508,512.284505,0.439200,6.740700,3.645620,495.064871,0.276309,6.774710,-0.127889,428.357239,0.657676
1925.000000,6.346693,6.592780,2.314185,0.000487,0.002510,512.053240,0.439000,6.754930,3.585820,495.335847,0.277956,6.729111,-0.275611,429.095276,0.657676
1926.000000,6.352705,6.390480,3.894698,0.000485,0.002501,511.410467,0.386000,6.728200,3.532960,497.497664,0.277375,6.738295,-0.006564,428.848145,0.714135
1927.000000,6.358717,6.425340,3.018307,0.000485,0.002510,512.058792,0.417300,6.735580,3.617840,500.558937,0.275425,6.752562,-0.020416,431.847931,0.862150
1928.000000,6.364729,6.458810,2.696495,0.000485,0.002514,511.884530,0.450100,6.749160,3.618390,501.592587,0.275672,6.772798,-0.040706,435.654297,0.708032
1929.000000,6.370741,6.513020,2.158091,0.000486,0.002518,511.627618,0.479600,6.763960,3.625340,502.475170,0.275802,6.776609,-0.093007,432.711151,0.659202
1930.000000,6.376754,6.551830,2.803141,0.000486,0.002522,511.431396,0.483600,6.771410,3.619260,503.593650,0.275755,6.781901,-0.140611,429.156403,0.659202
1931.000000,6.382766,6.384650,3.642783,0.000485,0.002520,511.108269,0.476200,6.769780,3.606850,505.122335,0.275527,6.769090,-0.000016,429.000885,0.732446
1932.000000,6.388778,6.604220,3.622184,0.000485,0.002531,511.754290,0.520200,6.771200,3.667150,506.499223,0.274913,6.794148,-0.212171,430.745758,0.747706
1933.000000,6.394790,6.419400,3.906823,0.000484,0.002530,511.833990,0.498700,6.776330,3.602000,506.882591,0.275895,6.761481,-0.002786,433.214600,0.675987
1934.000000,6.400802,6.573270,3.642333,0.000484,0.002535,512.608128,0.523300,6.765720,3.659280,508.675937,0.274692,6.792733,-0.136474,435.295319,0.651572
1935.000000,6.406814,6.578630,2.979934,0.000484,0.002538,513.329026,0.524700,6.779000,3.625080,509.271339,0.275457,6.778350,-0.135450,435.501221,0.651572
1936.000000,6.412826,6.570950,3.363119,0.000483,0.002535,513.102333,0.512000,6.772270,3.616850,510.989402,0.275121,6.791448,-0.114805,435.531189,0.724817
1937.000000,6.418838,6.513070,3.344295,0.000483,0.002535,512.980353,0.513300,6.779410,3.621220,512.701794,0.275080,6.792247,-0.040837,436.059265,0.753809
1938.000000,6.424850,6.643760,1.896151,0.000483,0.002542,514.048208,0.534800,6.788190,3.646150,514.225925,0.274847,6.811073,-0.218966,440.159393,0.677513
1939.000000,6.430862,6.475280,3.555436,0.000483,0.002545,514.987946,0.539000,6.802630,3.618340,515.208115,0.275337,6.823874,-0.009076,446.293060,0.677513
1940.000000,6.436874,6.568650,3.683232,0.000483,0.002556,516.158404,0.581200,6.815040,3.684910,516.721529,0.274743,6.823069,-0.079808,452.726501,0.677513
1941.000000,6.442886,6.573550,2.722069,0.000483,0.002559,517.023373,0.575700,6.812240,3.656700,516.835579,0.275198,6.812176,-0.078469,456.221436,0.744654
1942.000000,6.448898,6.659850,1.883977,0.000483,0.002556,516.787281,0.582400,6.808400,3.657180,517.303513,0.275355,6.832352,-0.203523,456.336212,0.767543
1943.000000,6.454910,6.573760,4.176987,0.000483,0.002555,516.593143,0.590300,6.819860,3.641320,518.217999,0.275914,6.841799,-0.064939,456.103882,0.653098
1944.000000,6.460922,6.626840,2.247862,0.000483,0.002560,517.491307,0.588000,6.824500,3.669240,519.910000,0.275700,6.812529,-0.126352,455.422302,0.675987
1945.000000,6.466934,6.658580,2.480878,0.000482,0.002558,518.231634,0.588200,6.815110,3.644750,520.864922,0.275832,6.853383,-0.168284,454.936707,0.675987
1946.000000,6.472946,6.791510,3.306071,0.000483,0.002557,517.960469,0.586600,6.835620,3.648040,522.087294,0.276379,6.848551,-0.453217,454.084961,0.721765
1947.000000,6.478958,6.533660,2.376907,0.000481,0.002545,516.220380,0.521500,6.836050,3.580390,523.459962,0.277468,6.811471,-0.013764,453.448181,0.750758
1948.000000,6.484970,6.640500,3.055081,0.000482,0.002555,517.170103,0.562300,6.819720,3.666280,525.770899,0.275153,6.883786,-0.111081,458.597504,0.636313
1949.000000,6.490982,6.769780,2.210414,0.000483,0.002569,518.448000,0.586400,6.861230,3.670590,526.072377,0.276110,6.860874,-0.351346,466.285950,0.688194
1950.000000,6.496994,6.556040,3.276297,0.000482,0.002561,517.425999,0.554200,6.851820,3.612840,526.794599,0.276274,6.861137,-0.016037,472.997253,0.688194
1951.000000,6.503006,6.665490,2.577175,0.000482,0.002572,518.679114,0.590400,6.853950,3.698850,527.883229,0.275002,6.875750,-0.121197,483.222778,0.752283
1952.000000,6.509018,6.592620,3.019732,0.000482,0.002578,519.619487,0.594300,6.864740,3.680300,527.559394,0.275698,6.879906,-0.032146,490.940125,0.791958
1953.000000,6.515030,6.683670,3.624709,0.000482,0.002586,520.573765,0.610800,6.871540,3.718380,527.712929,0.275717,6.885068,-0.130512,491.796936,0.422683
1954.000000,6.521042,6.750190,3.902173,0.000482,0.002587,520.854559,0.591000,6.868930,3.688640,527.571562,0.276492,6.860807,-0.239605,489.076233,0.607320
1955.000000,6.527054,6.757670,4.445802,0.000481,0.002581,520.927292,0.543700,6.848750,3.642200,528.431600,0.276801,6.847036,-0.242635,487.857971,0.607320
1956.000000,6.533066,6.602960,2.775967,0.000479,0.002575,520.075916,0.505200,6.833260,3.610830,530.051632,0.276867,6.837308,-0.022470,489.219971,0.711083
1957.000000,6.539078,6.701410,2.992858,0.000480,0.002581,519.727412,0.532400,6.845370,3.670070,531.646646,0.276372,6.913557,-0.120971,493.930359,0.770595
1958.000000,6.545090,6.658530,2.962785,0.000481,0.002594,520.824450,0.561600,6.892670,3.684810,531.977105,0.277462,6.900028,-0.059167,496.514038,0.660728
1959.000000,6.551102,6.729890,4.162488,0.000483,0.002592,520.257167,0.556900,6.891010,3.691420,532.540776,0.277437,6.912337,-0.146600,497.772156,0.697350
1960.000000,6.557114,6.786400,3.107404,0.000482,0.002593,520.927709,0.537300,6.891530,3.671320,532.425570,0.278012,6.876697,-0.239889,498.696533,0.697350
1961.000000,6.563126,6.708890,2.983084,0.000482,0.002585,520.268597,0.501500,6.872260,3.629700,533.104222,0.278090,6.899537,-0.097607,499.421387,0.753809
1962.000000,6.569138,6.627280,4.496350,0.000483,0.002583,519.809681,0.511200,6.889320,3.663480,534.277400,0.278149,6.921554,-0.015550,499.935303,0.773647
1963.000000,6.575150,6.812750,3.125753,0.000485,0.002584,519.301857,0.528500,6.901660,3.695090,534.864160,0.278243,6.905529,-0.257285,501.253662,0.651572
1964.000000,6.581162,6.593730,3.937772,0.000485,0.002576,516.795553,0.473600,6.899580,3.619530,534.662371,0.279317,6.915626,-0.000727,499.986877,0.708032
1965.000000,6.587174,6.778620,2.676171,0.000486,0.002582,516.294033,0.493100,6.908020,3.698840,535.331053,0.278636,6.936255,-0.167935,497.878418,0.708032
1966.000000,6.593186,6.782350,3.407117,0.000486,0.002584,515.692344,0.491700,6.924840,3.657560,534.675877,0.279694,6.947830,-0.163986,492.054199,0.787380
1967.000000,6.599198,6.729130,3.548762,0.000486,0.002585,515.166586,0.473100,6.930860,3.657920,535.280151,0.279709,6.933253,-0.077593,486.798584,0.788906
1968.000000,6.605210,6.763810,2.719069,0.000486,0.002586,514.611138,0.467400,6.924730,3.666790,535.905262,0.279385,6.946892,-0.115493,484.425659,0.671409
1969.000000,6.611222,6.785250,3.511213,0.000487,0.002590,514.081404,0.466900,6.938400,3.667540,536.095423,0.279792,6.971145,-0.138940,488.069946,0.700402
1970.000000,6.617234,6.797660,2.630248,0.000487,0.002593,513.259481,0.456900,6.952380,3.669290,536.666831,0.280095,6.953183,-0.149282,495.178894,0.700402
1971.000000,6.623246,6.795820,4.029843,0.000487,0.002590,511.344164,0.429700,6.948880,3.652490,537.404313,0.280163,6.979287,-0.136640,499.914490,0.761439
1972.000000,6.629259,6.771220,2.445505,0.000488,0.002593,511.021235,0.412500,6.957020,3.654670,538.116499,0.280333,6.946467,-0.092594,503.760559,0.767543
1973.000000,6.635271,6.718220,2.326334,0.000488,0.002590,508.930779,0.397200,6.948920,3.647510,538.725560,0.280176,6.998989,-0.031646,505.403381,0.653098
1974.000000,6.641283,6.912120,2.413156,0.000489,0.002601,508.284346,0.431400,6.984810,3.700920,538.740703,0.280639,7.016073,-0.332196,504.116394,0.720239
1975.000000,6.647295,6.859960,3.910773,0.000489,0.002593,507.013034,0.377400,7.000160,3.625980,538.584244,0.282416,6.991210,-0.206803,501.031372,0.720239
1976.000000,6.653307,6.763990,2.728519,0.000489,0.002585,505.985387,0.341200,6.972970,3.619160,539.903452,0.281224,6.962151,-0.056329,501.211426,0.764491
1977.000000,6.659319,6.729550,3.291147,0.000489,0.002588,506.100387,0.359700,6.961770,3.642300,540.711989,0.280353,7.018700,-0.022688,505.391541,0.781276
1978.000000,6.665331,6.937850,2.846939,0.000491,0.002599,506.003006,0.393400,6.998440,3.689620,540.387428,0.280839,7.017343,-0.336205,505.138916,0.862150
1979.000000,6.671343,6.847410,3.645008,0.000490,0.002587,503.932635,0.327700,7.009660,3.598470,539.610660,0.282946,7.002077,-0.142198,500.573792,0.750758
1980.000000,6.677355,6.797570,3.048006,0.000488,0.002600,504.738959,0.349800,6.982280,3.638390,540.582527,0.280639,6.998511,-0.066437,501.849854,0.750758
1981.000000,6.683367,6.842920,3.261273,0.000487,0.002614,505.676225,0.383700,6.993290,3.676710,540.938167,0.280076,7.032051,-0.116881,503.797302,0.798061
1982.000000,6.689379,6.791730,4.197012,0.000487,0.002627,506.613280,0.405400,7.013230,3.692870,540.754110,0.280250,7.026269,-0.048173,501.246338,0.813321
1983.000000,6.695391,6.715540,4.297083,0.000486,0.002637,507.560884,0.417200,7.010610,3.717010,540.684495,0.280087,7.014468,-0.001868,499.076294,0.692772
1984.000000,6.701403,6.851010,3.447216,0.000486,0.002649,508.513590,0.456800,7.010890,3.759420,539.963442,0.280308,7.034363,-0.102808,501.151428,0.743128
1985.000000,6.707415,6.772210,2.717769,0.000486,0.002658,509.471520,0.473500,7.024140,3.742690,539.180514,0.281681,7.042183,-0.019312,500.442627,0.743128
1986.000000,6.713427,6.850170,2.100443,0.000486,0.002671,510.247798,0.532700,7.041380,3.800690,539.711884,0.282243,7.077937,-0.085926,499.246887,0.788906
1987.000000,6.719439,6.821930,3.429441,0.000486,0.002684,510.836388,0.580700,7.068440,3.814720,540.312367,0.283751,7.089958,-0.048305,498.561707,0.782802
1988.000000,6.725451,6.835170,5.388015,0.000487,0.002687,510.485245,0.597500,7.071370,3.828060,541.833238,0.284833,7.064833,-0.055353,502.036133,0.643942
1989.000000,6.731463,6.871750,2.817515,0.000486,0.002683,510.005253,0.554800,7.044300,3.790120,543.435071,0.286061,7.014925,-0.090427,507.767700,0.723291
1990.000000,6.737475,6.837970,3.547837,0.000485,0.002679,509.569339,0.562100,7.028980,3.764280,545.371397,0.287243,7.085873,-0.046443,510.571106,0.723291
1991.000000,6.743487,6.775160,3.945096,0.000487,0.002684,509.409824,0.603100,7.065600,3.805210,547.881035,0.288770,7.075747,-0.004615,515.440552,0.746180
1992.000000,6.749499,6.818440,4.541423,0.000487,0.002687,508.950929,0.640100,7.068010,3.826870,550.068171,0.289557,7.081682,-0.021862,522.431763,0.762965
1993.000000,6.755511,6.750510,4.315257,0.000487,0.002690,508.448753,0.621500,7.068710,3.810200,551.164820,0.291092,7.064652,-0.000115,525.430115,0.637839
1994.000000,6.761523,6.719580,4.668818,0.000488,0.002691,507.587006,0.623700,7.063520,3.827440,552.180769,0.292128,7.086640,-0.008092,526.393921,0.698876
1995.000000,6.767535,6.817860,2.529826,0.000489,0.002698,507.062429,0.646400,7.079210,3.856350,552.513461,0.293735,7.090706,-0.011650,523.952637,0.698876
1996.000000,6.773547,6.774300,2.600799,0.000489,0.002702,506.771365,0.676000,7.093410,3.845810,552.782547,0.295601,7.138521,-0.000003,516.120117,0.761439
1997.000000,6.779559,6.971200,3.668357,0.000491,0.002711,505.680185,0.727900,7.131570,3.901340,553.808082,0.297205,7.149897,-0.168275,508.337952,0.772121
1998.000000,6.785571,6.814440,3.223999,0.000491,0.002706,505.125508,0.641900,7.130770,3.800380,554.727825,0.300658,7.099112,-0.003834,503.262939,0.653098
1999.000000,6.791583,6.780810,2.905462,0.000490,0.002707,504.968092,0.660200,7.104220,3.840980,557.907926,0.299612,7.140679,-0.000534,501.511841,0.727869
2000.000000,6.797595,6.884380,2.876438,0.000491,0.002715,504.493986,0.720800,7.134280,3.893890,559.420884,0.301232,7.165198,-1.855089,502.067688,0.727869


==> Figures/Data/MPCData_MCRL_0010MP0004.csv <==
1.000000,4.000000,4.621600,1.643611,0.000410,0.002142,434.173803,-5.439000,4.774170,1.890990,203.272829,0.170263,4.000000,204.025314,0.782802
2.000000,4.000000,4.447410,2.897612,0.000405,0.001999,432.216411,-6.186400,4.407140,1.690670,200.931731,0.164211,4.000000,205.258926,0.701928
3.000000,4.000000,4.344030,2.726644,0.000400,0.002000,430.029894,-6.936000,4.236620,1.664610,198.450939,0.162543,4.000000,205.283340,0.714135
4.000000,4.000000,4.483830,1.464893,0.000398,0.002009,430.149090,-7.338400,4.009540,1.603080,196.335466,0.160051,4.000000,202.924667,0.714135
5.000000,4.000000,4.599220,1.502066,0.000397,0.002037,431.535317,-7.644000,4.015040,1.562810,192.372330,0.160181,4.000000,200.513260,0.732446
6.000000,4.000000,4.079920,1.435644,0.000396,0.002045,430.792675,-7.889200,4.016880,1.527420,189.989580,0.158727,4.000000,200.255569,0.785854
7.000000,4.000000,4.479450,3.396418,0.000398,0.002056,430.591606,-7.555100,3.991850,1.715950,192.716482,0.153484,4.000000,205.632629,0.674461
8.000000,4.000000,4.153200,1.430844,0.000397,0.002059,430.299480,-7.813700,4.012810,1.560580,187.578767,0.153013,4.000000,207.265503,0.697350
9.000000,4.000000,4.516610,2.233338,0.000397,0.002059,430.207128,-7.524500,3.996220,1.699880,186.044824,0.148375,4.000000,206.471329,0.697350
10.000000,4.000000,4.460470,1.455593,0.000396,0.002056,430.154455,-7.838300,4.012740,1.565750,179.293235,0.148735,4.000000,202.168457,0.762965
11.000000,4.000000,4.435250,1.416745,0.000395,0.002066,431.513511,-7.874100,4.010120,1.612810,176.091792,0.146100,4.000000,196.684769,0.755335
12.000000,4.000000,4.486460,1.429969,0.000395,0.002078,432.881050,-7.902300,4.010860,1.629060,175.167934,0.143509,4.000000,197.862823,0.654624
13.000000,4.000000,4.200790,1.424869,0.000394,0.002076,431.756309,-7.956500,4.009620,1.603520,173.880920,0.141742,4.000000,203.089294,0.694298
14.000000,4.000000,4.609400,1.655585,0.000395,0.002085,430.548046,-7.665400,3.996300,1.716930,175.543003,0.137707,4.000000,207.504669,0.694298
15.000000,4.000000,4.432720,2.222863,0.000394,0.002088,430.242151,-8.019200,4.023470,1.564270,170.905895,0.139787,4.000000,207.230209,0.761439
16.000000,4.000000,3.697680,1.453893,0.000394,0.002085,430.287142,-7.909700,4.004260,1.634330,170.531839,0.137318,4.000000,206.610703,0.790432
17.000000,4.000000,4.510100,1.557164,0.000395,0.002090,430.233531,-7.540300,3.990050,1.860330,171.910840,0.138138,4.000000,209.764496,0.689720
18.000000,4.000000,2.828440,1.449569,0.000394,0.002086,430.183470,-7.818000,4.011850,1.587270,163.687083,0.138795,4.000000,206.261337,0.712609
19.000000,4.000000,4.648540,2.027221,0.000406,0.002106,431.649460,-7.457000,3.937070,2.023080,160.416606,0.141117,4.000000,200.611115,0.712609
20.000000,4.000000,3.904940,1.421295,0.000404,0.002101,431.402450,-7.930600,4.015070,1.556820,150.495109,0.145638,4.000000,191.847519,0.737024
21.000000,4.000000,4.295900,1.443069,0.000405,0.002109,430.543168,-7.628700,3.995210,1.823630,150.042430,0.148130,4.000000,183.678711,0.747706
22.000000,4.000000,4.711140,2.136042,0.000405,0.002110,430.413029,-7.611300,4.000650,1.715100,147.653023,0.146974,4.000000,178.386765,0.686669
23.000000,4.000000,4.048810,1.407145,0.000404,0.002112,430.392805,-8.027100,4.020080,1.572050,144.234492,0.149088,4.000000,172.987427,0.727869
24.000000,4.000000,4.353120,1.870952,0.000405,0.002113,430.190414,-7.673400,3.993970,1.790590,149.226537,0.148443,4.000000,175.533051,0.727869
25.000000,4.000000,4.474020,1.442719,0.000403,0.002108,430.139711,-7.666000,4.000980,1.679640,150.213408,0.146991,4.000000,181.215469,0.921662
26.000000,4.000000,3.823760,1.426144,0.000402,0.002105,431.500797,-7.814100,4.006650,1.630600,150.110610,0.147337,4.000000,181.500900,0.891143
27.000000,4.000000,4.669870,2.091019,0.000403,0.002113,430.514435,-7.577600,3.998440,1.820950,151.690640,0.151832,4.000000,180.891724,0.720239
28.000000,4.000000,4.433100,1.501141,0.000401,0.002111,430.230255,-7.947900,4.015410,1.546280,146.200325,0.152453,4.000000,176.643509,0.746180
29.000000,4.000000,4.466900,1.628662,0.000401,0.002110,431.592395,-7.832600,4.001030,1.650400,149.537628,0.149285,4.000000,175.366440,0.746180
30.000000,4.000000,4.267870,1.501541,0.000400,0.002109,432.960803,-7.894900,4.006710,1.625320,152.710762,0.148036,4.000000,180.162704,0.782802
31.000000,4.000000,4.065620,1.520566,0.000400,0.002106,434.324520,-7.710700,3.997340,1.688570,156.794489,0.145259,4.000000,188.131348,0.784328
32.000000,4.000000,4.568150,1.735257,0.000400,0.002114,434.091855,-7.640400,4.001630,1.737040,157.515689,0.147615,4.000000,193.059967,0.675987
33.000000,4.000000,4.297750,1.424070,0.000399,0.002110,431.420154,-7.890800,4.010230,1.568690,152.693786,0.148254,4.000000,192.480087,0.706506
34.000000,4.000000,4.673330,1.437994,0.000399,0.002110,432.795252,-7.694900,3.996960,1.688790,155.006800,0.144939,4.000000,191.651947,0.706506
35.000000,4.000000,4.252780,1.424794,0.000397,0.002107,430.884853,-8.048400,4.016240,1.544160,153.393542,0.146349,4.000000,193.444778,0.770595
36.000000,4.000000,4.354920,1.512441,0.000398,0.002105,430.811435,-7.696900,3.991920,1.705050,158.407256,0.141743,4.000000,196.784744,0.798061
37.000000,4.000000,4.196460,1.422945,0.000397,0.002104,432.182252,-7.751700,4.005010,1.650520,159.694591,0.141228,4.000000,200.257736,0.683617
38.000000,4.000000,4.350520,2.048045,0.000397,0.002101,432.367624,-7.578700,3.998130,1.708900,160.793238,0.139295,4.000000,201.209839,0.718713
39.000000,4.000000,4.250410,1.797630,0.000396,0.002097,431.431735,-7.662800,4.004930,1.652830,158.734866,0.139444,4.000000,198.693176,0.718713
40.000000,4.000000,4.455620,2.464329,0.000395,0.002099,432.803232,-7.579400,4.000060,1.701720,158.409470,0.137899,4.000000,196.481812,0.759913
41.000000,4.000000,4.202890,1.440619,0.000394,0.002095,431.782095,-7.763800,4.008900,1.626100,156.083231,0.138654,4.000000,196.056595,0.781276
42.000000,4.000000,4.504340,1.424944,0.000394,0.002093,430.721401,-7.517800,3.996370,1.729360,158.069524,0.135721,4.000000,197.526077,0.675987
43.000000,4.000000,4.335750,1.428294,0.000393,0.002095,430.326202,-7.795200,4.014610,1.611760,155.972357,0.137470,4.000000,197.423843,0.740076
44.000000,4.000000,4.427560,1.425420,0.000392,0.002091,430.176433,-7.673200,4.001150,1.678670,157.555734,0.135483,4.000000,196.148056,0.740076
45.000000,4.000000,4.120110,1.421420,0.000391,0.002088,430.222218,-7.762300,4.007440,1.636820,158.051367,0.135478,4.000000,196.510681,0.784328
46.000000,4.000000,4.504540,1.561439,0.000392,0.002093,430.120098,-7.485100,3.996290,1.754200,161.360291,0.132504,4.000000,198.292496,0.813321
47.000000,4.000000,4.114200,1.428894,0.000390,0.002089,430.146355,-7.798600,4.013220,1.598790,158.301772,0.134748,4.000000,198.969208,0.691246
48.000000,4.000000,4.045840,1.424419,0.000391,0.002096,430.113258,-7.484300,3.994240,1.761500,160.844738,0.131359,4.000000,199.686905,0.706506
49.000000,4.000000,4.329350,1.760131,0.000391,0.002096,430.129071,-7.405900,4.000530,1.765850,160.438920,0.131922,4.000000,200.252029,0.706506
50.000000,4.000000,4.298540,2.819690,0.000390,0.002096,430.150892,-7.536800,4.007450,1.675540,156.049301,0.132897,4.000000,196.361832,0.790432
51.000000,4.000000,4.494440,2.497478,0.000390,0.002095,431.512542,-7.546700,4.003630,1.700730,154.797328,0.132341,4.000000,191.386139,0.787380
52.000000,4.000000,3.954660,1.442319,0.000389,0.002101,430.781715,-7.766200,4.016360,1.635880,153.233991,0.133635,4.000000,190.199524,0.669883
53.000000,4.000000,4.464000,1.953624,0.000390,0.002102,430.701683,-7.430300,3.995230,1.815380,157.022393,0.131623,4.000000,192.521881,0.711083
54.000000,4.000000,4.002290,1.442719,0.000389,0.002103,430.328929,-7.695400,4.014150,1.628670,153.840839,0.133552,4.000000,193.977203,0.711083
55.000000,4.000000,4.398030,2.489703,0.000390,0.002107,430.132636,-7.411700,3.996300,1.796740,156.210301,0.131574,4.000000,195.360870,0.747706
56.000000,4.000000,4.358080,1.443219,0.000388,0.002102,430.151884,-7.604000,4.008120,1.650070,153.452321,0.132883,4.000000,195.392380,0.799587
57.000000,4.000000,4.476190,2.041945,0.000388,0.002103,431.513615,-7.624600,4.005930,1.675700,153.440505,0.132307,4.000000,193.040222,0.672935
58.000000,4.000000,4.259110,1.434894,0.000388,0.002110,430.651661,-7.772100,4.016710,1.638190,153.709589,0.132866,4.000000,190.963364,0.717187
59.000000,4.000000,4.343120,2.141642,0.000387,0.002109,430.319797,-7.586300,4.000400,1.712600,157.317476,0.130419,4.000000,191.238007,0.717187
60.000000,4.000000,4.049530,1.419520,0.000387,0.002107,431.681422,-7.655200,4.007040,1.666970,158.101339,0.130628,4.000000,192.218048,0.766017
61.000000,4.000000,4.066900,1.954899,0.000387,0.002107,430.679733,-7.392500,3.997070,1.771050,160.209531,0.128598,4.000000,194.154007,0.775172
62.000000,4.000000,4.301750,1.904676,0.000386,0.002104,432.047892,-7.333700,3.999910,1.756180,158.902197,0.128650,4.000000,193.575180,0.656150
63.000000,4.000000,4.278390,2.186190,0.000385,0.002104,432.168004,-7.474500,4.007280,1.685140,154.681019,0.129861,4.000000,187.559921,0.709557
64.000000,4.000000,4.538960,1.446294,0.000385,0.002105,433.538231,-7.494900,4.004600,1.707830,153.424758,0.129496,4.000000,182.200928,0.709557
65.000000,4.000000,3.878330,1.424169,0.000384,0.002106,431.635465,-7.771500,4.017970,1.621620,151.473893,0.131190,4.000000,181.379211,0.738550
66.000000,4.000000,4.453980,1.744957,0.000387,0.002118,430.582747,-7.422100,3.989440,1.844730,156.223499,0.128920,4.000000,185.486191,0.793484
67.000000,4.000000,3.794430,1.416120,0.000386,0.002118,430.267829,-7.671500,4.014160,1.633350,153.274528,0.131093,4.000000,187.252289,0.689720
68.000000,4.000000,4.493310,1.449569,0.000387,0.002121,430.131234,-7.357600,3.995600,1.847510,155.239738,0.131040,4.000000,187.029037,0.735498
69.000000,4.000000,4.262750,1.446969,0.000385,0.002116,430.149388,-7.653900,4.011820,1.608910,149.587734,0.133326,4.000000,186.161026,0.735498
70.000000,4.000000,4.200590,1.437719,0.000385,0.002116,431.514591,-7.509000,4.000030,1.713530,151.454017,0.131045,4.000000,184.827820,0.779750
71.000000,4.000000,4.213400,1.412420,0.000384,0.002113,430.522796,-7.407700,4.000140,1.728760,153.645234,0.129813,4.000000,186.871246,0.802639
72.000000,4.000000,4.289770,1.430694,0.000384,0.002110,431.891957,-7.405300,4.002260,1.716350,153.965173,0.129533,4.000000,187.361862,0.675987
73.000000,4.000000,4.377470,1.451193,0.000383,0.002106,431.922348,-7.472500,4.005270,1.687720,153.084207,0.129839,4.000000,185.020386,0.726343
74.000000,4.000000,2.625010,1.444519,0.000382,0.002108,433.291577,-7.604400,4.011030,1.660820,152.473608,0.130312,4.000000,183.998016,0.726343
75.000000,4.000000,4.693530,1.784905,0.000396,0.002130,434.429380,-7.243900,3.931900,2.099350,153.380440,0.131361,4.000000,183.827454,0.488298
76.000000,4.000000,4.231090,1.436719,0.000394,0.002126,431.880046,-7.846600,4.024770,1.532500,142.762195,0.137849,4.000000,179.472992,0.601216
77.000000,4.000000,4.403630,1.728608,0.000395,0.002127,431.008598,-7.521300,3.994140,1.746130,145.570247,0.134186,4.000000,174.514526,0.582905
78.000000,4.000000,3.438830,1.418345,0.000394,0.002128,430.377487,-7.658500,4.008520,1.673140,146.777515,0.135130,4.000000,176.928452,0.694298
79.000000,4.000000,4.467270,2.473904,0.000394,0.002127,430.170574,-7.358500,3.997040,1.938830,147.326056,0.144199,4.000000,181.569824,0.694298
80.000000,4.000000,3.972980,1.448719,0.000393,0.002121,430.148752,-7.573500,4.007090,1.618990,140.311527,0.143880,4.000000,183.786072,0.753809
81.000000,4.000000,4.328980,1.755932,0.000393,0.002121,430.140171,-7.380800,3.998430,1.796400,142.172689,0.145224,4.000000,183.786072,0.772121
82.000000,4.000000,4.469400,3.200725,0.000392,0.002116,430.139719,-7.444400,4.002640,1.679620,141.222353,0.143989,4.000000,183.420044,0.668357
83.000000,4.000000,4.144320,1.601813,0.000391,0.002113,431.503694,-7.652500,4.009160,1.629360,141.574225,0.144063,4.000000,181.174072,0.668357
84.000000,4.000000,4.380790,1.574314,0.000391,0.002112,430.648439,-7.402200,3.996870,1.747010,146.856766,0.140873,4.000000,182.136322,0.740076
85.000000,4.000000,4.170260,1.422295,0.000389,0.002111,430.356378,-7.568800,4.007800,1.645040,147.775402,0.141096,4.000000,184.110245,0.782802
86.000000,4.000000,4.431650,2.060945,0.000389,0.002107,430.161826,-7.373700,3.997090,1.722380,151.030610,0.138385,4.000000,186.274261,0.784328
87.000000,4.000000,4.435690,1.788030,0.000387,0.002103,430.137505,-7.614900,4.009470,1.616120,150.158769,0.139360,4.000000,186.752502,0.674461
88.000000,4.000000,3.971390,1.433694,0.000386,0.002099,430.199226,-7.682200,4.006900,1.620510,151.079456,0.138185,4.000000,188.293823,0.674461
89.000000,4.000000,3.827550,1.413320,0.000387,0.002104,430.111640,-7.383900,3.995850,1.781900,155.978029,0.135363,4.000000,195.253723,0.714135
90.000000,4.000000,4.344310,1.428094,0.000387,0.002104,431.475990,-7.297700,4.000010,1.796590,154.992543,0.139557,4.000000,197.924088,0.779750
91.000000,4.000000,4.289560,1.449843,0.000386,0.002100,430.584928,-7.441700,4.006160,1.642460,148.922214,0.139098,4.000000,191.052490,0.791958
92.000000,4.000000,4.293840,1.422320,0.000385,0.002099,431.957495,-7.455500,4.003810,1.685760,148.598873,0.137306,4.000000,184.126480,0.679039
93.000000,4.000000,3.961110,1.423720,0.000384,0.002101,433.328847,-7.500800,4.005790,1.686040,149.746045,0.135913,4.000000,183.230545,0.679039
94.000000,4.000000,4.377730,2.493253,0.000384,0.002100,432.569808,-7.291800,3.997800,1.787670,152.420086,0.134512,4.000000,184.719711,0.744654
95.000000,4.000000,4.267330,1.720133,0.000383,0.002096,431.684242,-7.511300,4.009650,1.639570,149.437004,0.135760,4.000000,183.502869,0.759913
96.000000,4.000000,4.211620,1.413470,0.000383,0.002099,433.055360,-7.473600,4.004010,1.694170,150.655021,0.134138,4.000000,181.919022,0.762965
97.000000,4.000000,4.169280,1.429369,0.000382,0.002097,434.410475,-7.434000,4.002590,1.709050,152.760678,0.132751,4.000000,183.605576,0.642417
98.000000,4.000000,4.197110,1.465093,0.000383,0.002105,433.897516,-7.389300,4.003390,1.726660,154.201306,0.131549,4.000000,184.456924,0.642417
99.000000,4.000000,4.137000,1.421170,0.000382,0.002100,435.218633,-7.403300,4.002920,1.709420,154.215392,0.131109,4.000000,182.911591,0.718713
100.000000,4.000000,4.229310,1.427294,0.000381,0.002096,436.535303,-7.346700,4.000820,1.732610,154.382248,0.130034,4.000000,182.519867,0.787380
101.000000,6.000000,4.524830,2.552351,0.000398,0.002126,438.032020,-6.971700,4.566210,2.015720,156.348477,0.144477,6.000000,183.362045,0.802639
102.000000,6.000000,4.643510,3.104904,0.000414,0.002156,439.519782,-6.597000,4.963320,2.160100,161.633373,0.151542,6.000000,184.519470,0.689720
103.000000,6.000000,4.932500,2.914912,0.000431,0.002186,440.798399,-6.222500,5.220780,2.266470,165.111328,0.157130,6.000000,188.435059,0.689720
104.000000,6.000000,5.114550,2.469129,0.000447,0.002216,442.034694,-5.848000,5.482050,2.375230,167.120874,0.163355,6.000000,192.539993,0.764491
105.000000,6.000000,5.491180,2.544076,0.000464,0.002246,443.477129,-5.473500,5.730860,2.525430,171.047882,0.169413,6.000000,197.290054,0.788906
106.000000,6.000000,5.806120,3.281522,0.000476,0.002276,441.201092,-5.123800,5.945020,2.591640,177.778210,0.174938,6.000000,202.145218,0.764491
107.000000,6.000000,5.851580,3.679757,0.000479,0.002292,438.186683,-4.952900,5.991980,2.541980,188.066690,0.177646,6.000000,208.205185,0.695824
108.000000,6.000000,5.978250,2.647047,0.000479,0.002300,434.371927,-4.839800,5.995820,2.509820,200.187466,0.181142,6.000000,215.864517,0.695824
109.000000,6.000000,5.857310,2.452554,0.000478,0.002297,434.021867,-4.804100,5.996030,2.433240,213.875141,0.185390,6.000000,225.612656,0.769069
110.000000,6.000000,5.966910,2.866563,0.000478,0.002306,435.158092,-4.700700,5.995100,2.453610,229.679881,0.186736,6.000000,235.266739,0.808743
111.000000,6.000000,5.882690,1.955749,0.000477,0.002304,434.108614,-4.662500,5.993280,2.415830,243.256252,0.190311,6.000000,244.687424,0.807217
112.000000,6.000000,5.878310,2.904312,0.000476,0.002309,434.899327,-4.590400,5.993400,2.431080,255.631851,0.193255,6.000000,252.431793,0.709557
113.000000,6.000000,5.884310,1.439494,0.000476,0.002309,436.258397,-4.553800,5.994370,2.423480,265.586870,0.196495,6.000000,257.853577,0.709557
114.000000,6.000000,5.969620,2.263562,0.000476,0.002309,437.576039,-4.524900,5.994360,2.418970,273.624702,0.199362,6.000000,260.265869,0.772121
115.000000,6.000000,5.914760,3.171226,0.000475,0.002303,433.944949,-4.521000,5.995090,2.399050,280.183932,0.202171,6.000000,260.977417,0.804165
116.000000,6.000000,5.866170,2.437280,0.000474,0.002307,434.893780,-4.468000,5.989440,2.421710,286.552634,0.203383,6.000000,261.896637,0.750758
117.000000,6.000000,5.927100,2.290111,0.000474,0.002309,436.253561,-4.428100,5.992580,2.435300,291.592312,0.205041,6.000000,266.790833,0.704980
118.000000,6.000000,5.848420,2.498053,0.000474,0.002307,437.571691,-4.416900,5.991840,2.424580,295.385107,0.206627,6.000000,272.408966,0.704980
119.000000,6.000000,5.944360,2.473154,0.000474,0.002308,438.859683,-4.377900,5.993180,2.446370,298.601054,0.207843,6.000000,275.721313,0.764491
120.000000,6.000000,6.018520,1.651211,0.000473,0.002305,435.545464,-4.354100,5.991580,2.429400,300.833689,0.209171,6.000000,277.851410,0.798061
121.000000,6.000000,5.762210,2.163216,0.000471,0.002292,436.874535,-4.442000,6.005770,2.398020,302.947608,0.212144,6.000000,279.773102,0.741602
122.000000,6.000000,5.847970,1.973798,0.000473,0.002307,433.093243,-4.301900,5.986880,2.480350,305.956143,0.210490,6.000000,282.209167,0.691246
123.000000,6.000000,6.023540,2.802116,0.000474,0.002309,434.484904,-4.256000,5.991750,2.463910,307.161298,0.211371,6.000000,281.337982,0.691246
124.000000,6.000000,5.864950,3.096754,0.000471,0.002293,435.348634,-4.355000,6.009070,2.407500,307.508949,0.214326,6.000000,279.503174,0.761439
125.000000,6.000000,5.857860,3.402267,0.000473,0.002303,435.541287,-4.267100,5.984670,2.463910,309.974520,0.212469,6.000000,277.780701,0.846891
126.000000,6.000000,5.884950,2.695645,0.000473,0.002305,436.882322,-4.223900,5.990590,2.467110,311.585947,0.212855,6.000000,277.924896,0.872832
127.000000,6.000000,5.955550,1.947624,0.000473,0.002306,438.185835,-4.200400,5.990930,2.462310,312.354623,0.213268,6.000000,279.773102,0.764491
128.000000,6.000000,5.943130,1.988023,0.000472,0.002300,434.735832,-4.205400,5.994500,2.443870,312.758190,0.214282,6.000000,280.194733,0.764491
129.000000,6.000000,6.046780,2.830890,0.000471,0.002297,436.096884,-4.186100,5.991060,2.447420,313.840303,0.214519,6.000000,281.369659,0.791958
130.000000,6.000000,5.691210,2.645097,0.000468,0.002281,432.968122,-4.295700,6.009650,2.399690,314.367790,0.217367,6.000000,282.269073,0.816373
131.000000,6.000000,5.854350,2.186940,0.000472,0.002302,432.194657,-4.106800,5.981990,2.511910,316.497914,0.214018,6.000000,284.984924,0.738550
132.000000,6.000000,6.015550,3.187176,0.000472,0.002305,433.593564,-4.067700,5.988980,2.477830,316.361056,0.214322,6.000000,285.327728,0.715661
133.000000,6.000000,5.842840,2.456479,0.000470,0.002287,434.646890,-4.168100,6.010460,2.425190,315.519782,0.216972,6.000000,283.417297,0.715661
134.000000,6.000000,5.928340,2.166241,0.000472,0.002299,434.297188,-4.068300,5.983430,2.488300,316.907810,0.214377,6.000000,280.108917,0.761439
135.000000,6.000000,5.855740,1.845678,0.000471,0.002295,433.925556,-4.057400,5.991090,2.463080,317.381495,0.215050,6.000000,278.097534,0.808743
136.000000,6.000000,5.926360,1.955849,0.000471,0.002302,435.016980,-4.001300,5.984920,2.490020,318.082771,0.214147,6.000000,278.274689,0.726343
137.000000,6.000000,5.836300,2.645997,0.000470,0.002298,434.307240,-3.993500,5.990250,2.470220,318.110516,0.214801,6.000000,278.617432,0.730920
138.000000,6.000000,5.775010,2.492153,0.000471,0.002305,434.905523,-3.935300,5.985300,2.501440,318.570138,0.214014,6.000000,277.335419,0.730920
139.000000,6.000000,5.863850,2.454854,0.000472,0.002311,434.275307,-3.866900,5.991020,2.524340,318.223724,0.214038,6.000000,273.897919,0.798061
140.000000,6.000000,5.779280,3.215350,0.000472,0.002311,435.651652,-3.846000,5.990790,2.507210,317.325512,0.214400,6.000000,271.700134,0.805691
141.000000,6.000000,6.036530,2.563950,0.000472,0.002314,436.988325,-3.797500,5.992970,2.533390,316.857849,0.214573,6.000000,272.127808,0.695824
142.000000,6.000000,5.893280,3.017033,0.000469,0.002296,433.346966,-3.926100,6.009540,2.447700,315.595394,0.217806,6.000000,274.253540,0.717187
143.000000,6.000000,5.837740,1.832104,0.000470,0.002299,434.736693,-3.820900,5.978230,2.496220,317.558468,0.215450,6.000000,278.849030,0.717187
144.000000,6.000000,5.898280,2.604723,0.000471,0.002306,433.642697,-3.760000,5.986920,2.518180,319.156008,0.215073,6.000000,283.760956,0.782802
145.000000,6.000000,5.881300,2.432605,0.000470,0.002304,434.778994,-3.739100,5.985540,2.498130,319.733916,0.215202,6.000000,284.342224,0.804165
146.000000,6.000000,5.818360,2.427030,0.000470,0.002306,434.302652,-3.700700,5.987160,2.512470,320.348333,0.214850,6.000000,282.523743,0.709557
147.000000,6.000000,5.844540,2.013022,0.000470,0.002308,435.678357,-3.661100,5.989580,2.530790,320.680360,0.214748,6.000000,280.710083,0.735498
148.000000,6.000000,6.115410,2.527602,0.000471,0.002309,437.013833,-3.636000,5.989730,2.526920,320.403487,0.214913,6.000000,278.709595,0.735498
149.000000,6.000000,5.855690,2.126267,0.000467,0.002275,433.410172,-3.871600,6.026120,2.420970,318.945703,0.220151,6.000000,276.200684,0.770595
150.000000,6.000000,5.870750,2.891437,0.000469,0.002286,434.039044,-3.742600,5.965830,2.501480,321.651388,0.215583,6.000000,275.702606,0.625631
151.000000,6.000000,5.905390,3.180651,0.000469,0.002288,435.418925,-3.665900,5.981250,2.504520,323.115411,0.215433,6.000000,276.167877,0.682091
152.000000,6.000000,5.989280,2.747618,0.000469,0.002285,433.263048,-3.647300,5.987940,2.495660,323.264022,0.215640,6.000000,276.050781,0.721765
153.000000,6.000000,5.896180,1.485592,0.000467,0.002272,434.651315,-3.715200,6.002090,2.461370,322.715294,0.217464,6.000000,275.749725,0.721765
154.000000,6.000000,5.916200,2.680471,0.000467,0.002275,436.018434,-3.644700,5.982450,2.493210,323.605223,0.215717,6.000000,278.130615,0.775172
155.000000,6.000000,5.810890,2.179990,0.000467,0.002273,437.340286,-3.626600,5.989180,2.487180,323.921971,0.215866,6.000000,280.986786,0.833158
156.000000,6.000000,5.954420,3.275647,0.000469,0.002286,433.533287,-3.529400,5.979120,2.537920,324.502987,0.213481,6.000000,281.666748,0.703454
157.000000,6.000000,5.867510,1.832704,0.000467,0.002274,434.464668,-3.599700,6.001000,2.490070,323.381346,0.215460,6.000000,281.045837,0.726343
158.000000,6.000000,5.897370,2.571525,0.000468,0.002278,435.836782,-3.520400,5.979510,2.523530,323.550974,0.213525,6.000000,281.395966,0.726343
159.000000,6.000000,5.852490,2.395782,0.000468,0.002276,437.164119,-3.499100,5.987370,2.517970,323.356108,0.213747,6.000000,281.673950,0.779750
160.000000,6.000000,5.806680,2.629573,0.000468,0.002283,433.489901,-3.447300,5.976960,2.541690,323.455917,0.212329,6.000000,281.190643,0.820950
161.000000,6.000000,5.847910,2.912187,0.000469,0.002291,434.145803,-3.415500,5.982190,2.571030,323.360397,0.211544,6.000000,279.698425,0.679039
162.000000,6.000000,6.035420,2.167066,0.000470,0.002294,435.525140,-3.406300,5.986020,2.566260,322.979139,0.211478,6.000000,277.416229,0.709557
163.000000,6.000000,5.687940,2.405731,0.000467,0.002270,432.524262,-3.559200,6.013120,2.488300,321.620350,0.215359,6.000000,275.766907,0.709557
164.000000,6.000000,5.952190,3.097479,0.000470,0.002292,431.542574,-3.412700,5.978940,2.614630,323.124303,0.211241,6.000000,276.918793,0.758387
165.000000,6.000000,5.754930,2.393832,0.000468,0.002280,430.613472,-3.467700,5.997850,2.521540,322.486278,0.213753,6.000000,277.082001,0.781276
166.000000,6.000000,6.003480,2.557900,0.000470,0.002295,430.327699,-3.390700,5.982340,2.599980,323.247399,0.211397,6.000000,278.364075,0.683617
167.000000,6.000000,5.852470,2.880413,0.000467,0.002276,430.326945,-3.503000,6.006650,2.503020,322.313876,0.214946,6.000000,280.069366,0.724817
168.000000,6.000000,5.906400,2.300235,0.000469,0.002287,430.281693,-3.417400,5.974910,2.555580,323.764739,0.212267,6.000000,280.900909,0.724817
169.000000,6.000000,5.872830,2.114868,0.000468,0.002284,430.210254,-3.404000,5.989230,2.536300,324.260758,0.213194,6.000000,282.466156,0.773647
170.000000,6.000000,5.743530,1.747332,0.000468,0.002288,430.208386,-3.362700,5.982050,2.550200,324.808315,0.212426,6.000000,284.025085,0.779750
171.000000,6.000000,5.963590,2.064345,0.000469,0.002299,430.248668,-3.298100,5.984000,2.611780,325.086606,0.211160,6.000000,283.378784,0.675987
172.000000,6.000000,5.734310,2.845764,0.000467,0.002286,430.276409,-3.369600,5.999910,2.523900,323.847082,0.213993,6.000000,281.304504,0.741602
173.000000,6.000000,5.856380,1.979698,0.000469,0.002301,430.296477,-3.271900,5.981630,2.622050,324.494564,0.211249,6.000000,279.496063,0.741602
174.000000,6.000000,5.915230,2.222088,0.000469,0.002303,430.212892,-3.267100,5.986400,2.592070,324.504073,0.211518,6.000000,279.635345,0.796535
175.000000,6.000000,5.868590,2.541176,0.000467,0.002297,430.199297,-3.295000,5.991830,2.560320,324.406309,0.212788,6.000000,279.898224,0.843839
176.000000,6.000000,5.896340,2.101243,0.000468,0.002298,431.605411,-3.269700,5.980450,2.579210,325.216447,0.212004,6.000000,280.187378,0.830106
177.000000,6.000000,5.917520,2.706645,0.000467,0.002295,433.007169,-3.283100,5.986940,2.561500,325.848690,0.212847,6.000000,279.712097,0.802639
178.000000,6.000000,5.931640,1.859053,0.000466,0.002289,433.035799,-3.314000,5.989240,2.540670,326.297342,0.213763,6.000000,280.709076,0.802639
179.000000,6.000000,5.967030,1.947399,0.000465,0.002283,433.146978,-3.342300,5.991490,2.525610,326.707858,0.214555,6.000000,281.679688,0.819424
180.000000,6.000000,5.836500,2.032221,0.000464,0.002274,434.537168,-3.382300,5.996970,2.500870,326.914422,0.215828,6.000000,284.806915,0.833158
181.000000,6.000000,5.833060,2.496728,0.000465,0.002285,433.820177,-3.298300,5.970100,2.551880,328.131876,0.213088,6.000000,289.700989,0.689720
182.000000,6.000000,5.786810,2.386382,0.000466,0.002291,434.735431,-3.270700,5.973470,2.561830,328.306609,0.212411,6.000000,292.396149,0.740076
183.000000,6.000000,5.823620,2.905037,0.000467,0.002299,433.605426,-3.234500,5.982590,2.597460,327.719444,0.211726,6.000000,292.988953,0.740076
184.000000,6.000000,5.871480,2.449055,0.000468,0.002302,434.994194,-3.228100,5.985060,2.596180,326.796348,0.211612,6.000000,291.138489,0.784328
185.000000,6.000000,5.782140,2.189990,0.000467,0.002300,434.250567,-3.234600,5.983180,2.582460,326.061865,0.211831,6.000000,288.978882,0.784328
186.000000,6.000000,5.932650,3.164002,0.000468,0.002306,434.778293,-3.215500,5.983600,2.620450,325.922313,0.211349,6.000000,287.778320,0.675987
187.000000,6.000000,5.885680,2.123817,0.000467,0.002295,434.562175,-3.272400,5.993890,2.554780,325.304510,0.213493,6.000000,288.278107,0.746180
188.000000,6.000000,5.807210,2.621173,0.000467,0.002296,435.929761,-3.254200,5.982420,2.569490,326.005768,0.212913,6.000000,290.112457,0.746180
189.000000,6.000000,5.912280,1.878352,0.000468,0.002304,433.114279,-3.219500,5.982660,2.608290,326.934435,0.211965,6.000000,292.271790,0.805691
190.000000,6.000000,5.994390,2.850939,0.000467,0.002296,433.456101,-3.263700,5.990850,2.557920,326.885697,0.213520,6.000000,291.703918,0.805691
191.000000,6.000000,5.748410,2.204264,0.000465,0.002279,434.385068,-3.364300,6.004840,2.509630,326.619851,0.216055,6.000000,290.364258,0.704980
192.000000,6.000000,6.043760,2.536376,0.000468,0.002294,434.908441,-3.290800,5.974230,2.600400,328.230803,0.212605,6.000000,291.378784,0.746180
193.000000,6.000000,5.748040,2.207889,0.000465,0.002268,433.074540,-3.463900,6.015380,2.478630,327.068951,0.217528,6.000000,292.125732,0.746180
194.000000,6.000000,5.847300,2.259962,0.000468,0.002290,432.650726,-3.340300,5.975200,2.591700,328.565568,0.212871,6.000000,292.594727,0.798061
195.000000,6.000000,5.991970,2.745518,0.000469,0.002293,434.047785,-3.332300,5.984180,2.567090,328.564976,0.212828,6.000000,293.485352,0.776698
196.000000,6.000000,5.829480,2.319585,0.000466,0.002275,433.849332,-3.441000,6.005510,2.499390,326.989880,0.215881,6.000000,294.128143,0.675987
197.000000,6.000000,5.841440,2.033946,0.000468,0.002285,434.839996,-3.377800,5.965020,2.555220,327.605493,0.212659,6.000000,296.014160,0.741602
198.000000,6.000000,5.976380,2.583899,0.000468,0.002293,433.787935,-3.349100,5.982570,2.569750,327.609755,0.212478,6.000000,298.485535,0.741602
199.000000,6.000000,5.757850,4.197412,0.000467,0.002276,434.410300,-3.451300,6.005770,2.509480,326.404177,0.215241,6.000000,297.086578,0.782802
200.000000,6.000000,5.879140,2.304185,0.000469,0.002290,434.596535,-3.383200,5.976430,2.589080,326.946546,0.212126,6.000000,295.255219,0.834684
201.000000,7.000000,6.316440,2.507277,0.000483,0.002320,436.093421,-3.010400,6.272520,2.840920,327.970304,0.216368,7.000000,295.467316,0.689720
202.000000,7.000000,6.759910,2.267512,0.000499,0.002350,437.589932,-2.636600,6.602120,2.996570,331.891884,0.221729,7.000000,295.938599,0.689720
203.000000,7.000000,6.938130,2.492178,0.000499,0.002380,436.135288,-2.268600,6.844910,3.020150,337.493505,0.228967,7.000000,299.349457,0.769069
204.000000,7.000000,7.067070,3.633683,0.000499,0.002404,434.140737,-2.016300,6.974240,3.076920,346.628784,0.232838,7.000000,306.560730,0.830106
205.000000,7.000000,6.953260,2.395807,0.000495,0.002403,434.517221,-1.995900,7.020510,3.035210,358.021169,0.237870,7.000000,316.681366,0.793484
206.000000,7.000000,6.907420,3.792627,0.000494,0.002411,434.437831,-1.915700,6.989410,3.078070,373.237861,0.236221,7.000000,328.769257,0.703454
207.000000,7.000000,7.115140,2.991558,0.000494,0.002421,434.664938,-1.832900,6.983610,3.084680,386.904606,0.237057,7.000000,341.877106,0.703454
208.000000,7.000000,6.831430,2.174390,0.000491,0.002397,434.699281,-1.968900,7.025930,2.962190,397.528010,0.244214,7.000000,354.830811,0.779750
209.000000,7.000000,7.175940,2.606623,0.000493,0.002419,434.475455,-1.783900,6.961380,3.065420,409.656319,0.240095,7.000000,368.286743,0.810269
210.000000,7.000000,6.655920,2.984559,0.000489,0.002380,434.447969,-2.021600,7.040530,2.893910,416.524121,0.249762,7.000000,378.916992,0.804165
211.000000,7.000000,7.301000,3.148027,0.000496,0.002408,435.387384,-1.701400,6.909860,3.118260,426.805313,0.238857,7.000000,389.024048,0.698876
212.000000,7.000000,6.627220,3.042506,0.000492,0.002342,432.483201,-2.117300,7.073930,2.844320,428.624514,0.254326,7.000000,395.209045,0.698876
213.000000,7.000000,7.075120,2.402981,0.000498,0.002371,432.243134,-1.770500,6.874900,3.106230,436.943218,0.239459,7.000000,401.879608,0.779750
214.000000,7.000000,6.779790,2.483703,0.000495,0.002351,431.335212,-1.892500,7.017470,2.947270,437.672593,0.249568,7.000000,407.055450,0.827054
215.000000,7.000000,6.936810,2.496878,0.000498,0.002379,430.744131,-1.611300,6.948630,3.111720,441.653362,0.242313,7.000000,410.421906,0.782802
216.000000,7.000000,7.041070,2.889512,0.000495,0.002383,430.472298,-1.574400,6.992610,3.070780,442.697181,0.244996,7.000000,409.085815,0.708032
217.000000,7.000000,6.907060,3.120853,0.000491,0.002373,431.871101,-1.618800,7.008850,3.020800,443.524176,0.247953,7.000000,406.336792,0.708032
218.000000,7.000000,6.912170,2.139992,0.000492,0.002387,433.251747,-1.507600,6.980300,3.091460,446.385567,0.245408,7.000000,408.622375,0.788906
219.000000,7.000000,6.924820,3.130878,0.000491,0.002396,434.633723,-1.440800,6.985470,3.098590,448.804726,0.245443,7.000000,411.629700,0.825528
220.000000,7.000000,6.936200,2.440030,0.000490,0.002401,436.001414,-1.399900,6.988640,3.098780,450.616508,0.245856,7.000000,415.421051,0.773647
221.000000,7.000000,6.964350,3.789602,0.000488,0.002403,437.330086,-1.372300,6.990370,3.096070,452.219745,0.246458,7.000000,419.915649,0.689720
222.000000,7.000000,6.982230,2.181240,0.000487,0.002402,438.613929,-1.366800,6.994780,3.078710,453.642176,0.247709,7.000000,423.120544,0.689720
223.000000,7.000000,6.695630,2.531126,0.000485,0.002400,439.867574,-1.370100,6.997100,3.060590,455.055686,0.248985,7.000000,426.950867,0.784328
224.000000,7.000000,7.020450,3.639258,0.000490,0.002426,436.945647,-1.122600,6.936890,3.227060,458.541520,0.241424,7.000000,430.492279,0.828580
225.000000,7.000000,6.819270,3.803552,0.000487,0.002405,433.184551,-1.229500,7.013490,3.088310,457.300443,0.248457,7.000000,432.177765,0.817898
226.000000,7.000000,6.955350,2.622823,0.000489,0.002423,433.327422,-1.081100,6.969250,3.202790,459.274040,0.243878,7.000000,432.738739,0.701928
227.000000,7.000000,6.872650,2.807616,0.000487,0.002416,434.719860,-1.113500,6.998190,3.140440,459.770080,0.247015,7.000000,430.512756,0.701928
228.000000,7.000000,7.025670,3.466065,0.000487,0.002424,436.089237,-1.040300,6.980500,3.186210,461.638758,0.245437,7.000000,426.983368,0.791958
229.000000,7.000000,6.811150,3.389143,0.000484,0.002407,432.952293,-1.124100,7.008150,3.100590,462.040088,0.249629,7.000000,427.110199,0.814847
230.000000,7.000000,7.104570,2.456404,0.000487,0.002427,432.617662,-0.966900,6.966570,3.214140,464.986203,0.244959,7.000000,433.336945,0.764491
231.000000,7.000000,6.813300,2.116468,0.000483,0.002395,431.959554,-1.150600,7.026340,3.051790,464.573459,0.252495,7.000000,440.316559,0.697350
232.000000,7.000000,6.826640,2.979359,0.000486,0.002416,431.100803,-0.978000,6.963490,3.195010,467.520949,0.246283,7.000000,446.528564,0.697350
233.000000,7.000000,6.951610,2.709294,0.000486,0.002427,430.467533,-0.896500,6.976790,3.210990,468.963956,0.245645,7.000000,448.677063,0.781276
234.000000,7.000000,6.801700,2.495228,0.000485,0.002418,430.230137,-0.936600,6.998370,3.153920,468.435693,0.248359,7.000000,446.040314,0.814847
235.000000,7.000000,6.989520,2.527876,0.000487,0.002434,430.623940,-0.812300,6.969210,3.246290,469.943653,0.244657,7.000000,445.708466,0.750758
236.000000,7.000000,6.664150,2.950835,0.000484,0.002419,430.470192,-0.890700,7.005490,3.152780,469.375354,0.249088,7.000000,443.026062,0.695824
237.000000,7.000000,6.997020,3.248349,0.000489,0.002445,431.034988,-0.639200,6.939470,3.341520,472.571745,0.240830,7.000000,441.287659,0.695824
238.000000,7.000000,6.789360,2.305185,0.000486,0.002421,430.413908,-0.779900,7.012480,3.186520,471.266901,0.248154,7.000000,438.363892,0.782802
239.000000,7.000000,7.044680,2.845889,0.000488,0.002439,430.646493,-0.648500,6.963600,3.296780,473.386081,0.243529,7.000000,435.474304,0.808743
240.000000,7.000000,6.652200,2.503102,0.000484,0.002413,430.515715,-0.793100,7.016980,3.161110,473.007411,0.250103,7.000000,432.780273,0.732446
241.000000,7.000000,7.038110,2.811890,0.000491,0.002440,431.119746,-0.526400,6.933750,3.371430,477.307209,0.240663,7.000000,433.816040,0.708032
242.000000,7.000000,6.752180,2.450730,0.000487,0.002408,430.414697,-0.715800,7.021430,3.182820,476.116594,0.249549,7.000000,434.979248,0.708032
243.000000,7.000000,7.055450,3.869874,0.000490,0.002429,430.762911,-0.536900,6.953610,3.329170,478.960872,0.243036,7.000000,437.302460,0.784328
244.000000,7.000000,6.638740,1.891151,0.000486,0.002400,430.417181,-0.719200,7.019210,3.169860,478.196582,0.250559,7.000000,440.366791,0.813321
245.000000,7.000000,7.101340,3.106004,0.000493,0.002427,431.334206,-0.438800,6.929110,3.393360,482.328860,0.240427,7.000000,445.026917,0.721765
246.000000,7.000000,6.862220,2.910637,0.000489,0.002383,430.414858,-0.699000,7.036460,3.165640,480.313731,0.251315,7.000000,445.859406,0.704980
247.000000,7.000000,6.938170,3.168877,0.000490,0.002395,431.806991,-0.592700,6.974790,3.271680,482.579861,0.246540,7.000000,445.973663,0.704980
248.000000,7.000000,6.696560,2.387632,0.000488,0.002392,433.204218,-0.602200,6.992960,3.229930,483.434945,0.248379,7.000000,446.151855,0.784328
249.000000,7.000000,7.089440,2.369608,0.000492,0.002417,433.294113,-0.372200,6.947520,3.377130,486.006965,0.241814,7.000000,446.495117,0.859099
250.000000,7.000000,6.824530,2.445580,0.000488,0.002377,434.148270,-0.579700,7.035290,3.185940,483.628215,0.250990,7.000000,447.899780,0.856047
251.000000,7.000000,6.888170,3.902223,0.000490,0.002394,434.982481,-0.446500,6.968350,3.311870,485.632819,0.245190,7.000000,451.033417,0.756861
252.000000,7.000000,6.988000,2.369008,0.000488,0.002400,435.186851,-0.409900,6.983100,3.286360,486.078996,0.246184,7.000000,452.787262,0.756861
253.000000,7.000000,6.789820,3.043281,0.000485,0.002388,436.549413,-0.475800,7.001430,3.227930,485.589179,0.249121,7.000000,451.189453,0.790432
254.000000,7.000000,6.822350,2.948135,0.000488,0.002404,437.855006,-0.345500,6.963460,3.334240,487.555921,0.244426,7.000000,454.523834,0.820950
255.000000,7.000000,7.009380,3.779653,0.000488,0.002412,434.883087,-0.295200,6.976360,3.338610,487.963827,0.244186,7.000000,458.345825,0.735498
256.000000,7.000000,6.738620,3.370669,0.000485,0.002393,434.057705,-0.400300,7.008690,3.243440,486.515814,0.248724,7.000000,457.610138,0.720239
257.000000,7.000000,7.016990,2.934011,0.000489,0.002414,434.506693,-0.222900,6.953760,3.389820,488.752772,0.242358,7.000000,454.854828,0.720239
258.000000,7.000000,6.938680,3.258573,0.000485,0.002391,435.602089,-0.352500,7.014430,3.254360,487.589044,0.248658,7.000000,450.536591,0.782802
259.000000,7.000000,6.877280,2.365658,0.000485,0.002391,432.850224,-0.347100,6.989620,3.275690,488.333431,0.247834,7.000000,448.599182,0.836210
260.000000,7.000000,6.864380,3.915023,0.000485,0.002396,434.243631,-0.304200,6.980990,3.303970,489.765154,0.246599,7.000000,451.424622,0.723291
261.000000,7.000000,6.912520,3.142578,0.000486,0.002400,435.622390,-0.267300,6.981530,3.315750,490.614114,0.245962,7.000000,453.210327,0.723291
262.000000,7.000000,6.824740,2.747343,0.000485,0.002397,436.961710,-0.275300,6.990310,3.295910,490.503225,0.246893,7.000000,453.165802,0.723291
263.000000,7.000000,6.909390,2.501403,0.000486,0.002406,438.255728,-0.198600,6.973380,3.351460,491.251519,0.244512,7.000000,453.034424,0.782802
264.000000,7.000000,6.784100,2.125317,0.000485,0.002403,439.521305,-0.213600,6.990530,3.319640,490.834971,0.246082,7.000000,451.600647,0.817898
265.000000,7.000000,6.957670,3.155552,0.000487,0.002417,436.693977,-0.118900,6.965280,3.395360,491.768178,0.242797,7.000000,452.676544,0.730920
266.000000,7.000000,6.899760,2.396732,0.000484,0.002406,433.097457,-0.184400,6.999490,3.314770,490.735938,0.246675,7.000000,454.437408,0.738550
267.000000,7.000000,6.786120,2.323584,0.000484,0.002407,434.490307,-0.166100,6.984930,3.340530,491.430968,0.245945,7.000000,456.001190,0.738550
268.000000,7.000000,6.943340,2.938836,0.000486,0.002420,435.194867,-0.073400,6.965970,3.407080,493.273110,0.242987,7.000000,459.257843,0.810269
269.000000,7.000000,6.790960,3.117204,0.000484,0.002410,433.076079,-0.128600,6.996950,3.330800,492.846750,0.246515,7.000000,461.116547,0.817898
270.000000,7.000000,6.843420,2.459504,0.000484,0.002425,433.480771,-0.037900,6.954790,3.407150,494.272563,0.242910,7.000000,463.486816,0.698876
271.000000,7.000000,6.860550,2.528952,0.000484,0.002432,434.546503,-0.007700,6.971460,3.401290,494.616716,0.243712,7.000000,462.464722,0.715661
272.000000,7.000000,6.972770,2.749793,0.000484,0.002434,435.918460,0.012600,6.980730,3.408070,495.072825,0.244180,7.000000,458.839630,0.715661
273.000000,7.000000,6.922400,4.586346,0.000482,0.002421,437.244805,-0.060000,7.000540,3.345060,495.054033,0.247507,7.000000,456.743988,0.791958
274.000000,7.000000,6.809990,2.763567,0.000481,0.002420,438.534988,-0.061400,6.987130,3.356530,496.405930,0.247415,7.000000,456.084717,0.929291
275.000000,7.000000,6.842870,3.603460,0.000483,0.002429,439.801811,0.013400,6.968220,3.414310,498.576488,0.244928,7.000000,458.294556,0.749232
276.000000,7.000000,6.919930,2.707695,0.000484,0.002432,441.053747,0.038800,6.978620,3.410740,499.328510,0.245253,7.000000,460.640991,0.746180
277.000000,7.000000,6.962690,2.792791,0.000482,0.002426,442.298527,0.006500,6.991510,3.376010,499.120154,0.247222,7.000000,462.133118,0.746180
278.000000,7.000000,6.692630,3.636008,0.000481,0.002418,443.538714,-0.040400,6.996250,3.346080,499.172576,0.249088,7.000000,462.071899,0.788906
279.000000,7.000000,7.128290,3.113104,0.000486,0.002440,441.688576,0.135700,6.944060,3.493700,501.861082,0.242550,7.000000,464.820740,0.804165
280.000000,7.000000,6.779500,3.748779,0.000482,0.002395,439.066558,-0.151600,7.036660,3.257290,499.279396,0.253481,7.000000,467.718445,0.679039
281.000000,7.000000,6.919110,2.341209,0.000485,0.002414,436.080105,-0.017400,6.955710,3.413330,501.807483,0.246376,7.000000,472.664856,0.733972
282.000000,7.000000,6.978640,2.821815,0.000484,0.002408,437.404588,-0.054600,6.993110,3.349740,501.824020,0.249235,7.000000,477.709961,0.733972
283.000000,7.000000,6.865670,2.643622,0.000482,0.002397,438.689358,-0.115700,6.999930,3.306300,501.307428,0.251198,7.000000,477.291748,0.801113
284.000000,7.000000,6.888540,3.944671,0.000483,0.002404,439.951846,-0.057700,6.977290,3.360710,502.094850,0.248767,7.000000,478.154175,0.830106
285.000000,7.000000,6.961460,2.925786,0.000483,0.002405,437.140888,-0.045600,6.985100,3.353390,501.885147,0.248905,7.000000,481.630066,0.708032
286.000000,7.000000,6.818080,2.638997,0.000481,0.002396,438.432180,-0.095000,6.997760,3.312940,500.860302,0.250694,7.000000,484.532593,0.744654
287.000000,7.000000,6.841700,3.716530,0.000483,0.002409,435.269068,-0.012900,6.968930,3.388690,501.374558,0.247132,7.000000,489.028015,0.744654
288.000000,7.000000,7.006550,4.373930,0.000484,0.002413,436.616864,0.018600,6.979180,3.394670,501.031849,0.246729,7.000000,491.057617,0.804165
289.000000,7.000000,6.815980,3.039907,0.000481,0.002396,433.016118,-0.080300,7.006590,3.305240,499.137592,0.250707,7.000000,490.586121,0.822476
290.000000,7.000000,6.809880,3.322521,0.000482,0.002410,433.286021,0.002600,6.959060,3.393350,500.091899,0.246375,7.000000,490.354004,0.692772
291.000000,7.000000,7.013020,2.578775,0.000484,0.002419,434.674536,0.065900,6.972020,3.420530,500.455528,0.245395,7.000000,487.081177,0.747706
292.000000,7.000000,6.853560,2.541676,0.000481,0.002398,434.253403,-0.052900,7.009820,3.312040,498.828976,0.250253,7.000000,481.386597,0.747706
293.000000,7.000000,6.760090,3.524013,0.000483,0.002408,433.732151,0.012100,6.974270,3.385890,499.837467,0.247015,7.000000,479.071411,0.819424
294.000000,7.000000,7.118620,3.116529,0.000484,0.002422,434.884693,0.102600,6.950750,3.440450,501.032710,0.243769,7.000000,478.572510,0.834684
295.000000,7.000000,6.653630,2.884163,0.000480,0.002383,433.430343,-0.126100,7.031030,3.251890,498.330599,0.253006,7.000000,474.888306,0.688194
296.000000,7.000000,7.021510,3.112979,0.000487,0.002406,434.465493,0.064900,6.916470,3.460210,501.674655,0.242291,7.000000,474.559448,0.762965
297.000000,7.000000,6.812960,2.101643,0.000483,0.002382,435.131921,-0.073200,7.014410,3.296990,499.642708,0.250489,7.000000,477.368896,0.762965
298.000000,7.000000,6.928740,3.728755,0.000485,0.002398,433.466751,0.029900,6.967290,3.398650,500.779155,0.245756,7.000000,479.456299,0.894195
299.000000,7.000000,6.797820,2.732344,0.000484,0.002391,434.856385,-0.007100,6.994360,3.347600,500.158734,0.247975,7.000000,480.738403,0.845365
300.000000,7.000000,6.943240,2.714194,0.000485,0.002405,434.148898,0.078900,6.965530,3.420520,500.847884,0.244456,7.000000,480.215332,0.700402
301.000000,4.000000,6.323820,2.676871,0.000480,0.002165,435.533472,-0.670900,6.622150,2.948610,496.887620,0.245453,4.000000,477.978210,0.741602
302.000000,4.000000,5.935970,2.953010,0.000475,0.002000,430.033500,-1.420700,6.104460,2.810080,492.147714,0.233736,4.000000,475.746124,0.741602
303.000000,4.000000,5.836190,1.443344,0.000471,0.002000,430.159255,-2.170200,5.885160,2.718790,484.746991,0.230091,4.000000,468.469818,0.793484
304.000000,4.000000,5.420770,2.087119,0.000466,0.002000,430.024231,-2.919900,5.788240,2.557070,473.839777,0.229978,4.000000,452.926910,0.817898
305.000000,4.000000,5.395030,2.145166,0.000461,0.002000,430.020633,-3.669700,5.480810,2.411770,459.919912,0.221830,4.000000,432.592499,0.686669
306.000000,4.000000,5.171250,2.420906,0.000456,0.002000,429.993435,-4.419400,5.388490,2.252740,439.350220,0.220485,4.000000,407.306274,0.717187
307.000000,4.000000,4.921300,2.189340,0.000451,0.001999,430.008581,-5.169200,5.177450,2.098180,416.759604,0.214679,4.000000,380.301392,0.717187
308.000000,4.000000,4.711540,1.803155,0.000446,0.002000,429.960048,-5.918900,4.958190,1.960190,391.917814,0.208366,4.000000,355.454681,0.761439
309.000000,4.000000,4.616820,1.773806,0.000441,0.002000,430.244502,-6.668400,4.766940,1.873660,365.151698,0.202448,4.000000,330.977661,0.773647
310.000000,4.000000,4.475360,1.680060,0.000436,0.002000,430.018836,-7.418100,4.275770,1.645920,338.085342,0.195990,4.000000,308.043152,0.650046
311.000000,4.000000,4.533590,2.010222,0.000433,0.002008,430.142826,-7.819200,4.005660,1.586060,311.527018,0.194245,4.000000,288.206879,0.686669
312.000000,4.000000,4.109540,1.459968,0.000432,0.002014,430.181321,-7.960000,4.003250,1.593460,288.853092,0.190734,4.000000,272.462250,0.686669
313.000000,4.000000,4.271270,1.439294,0.000431,0.002017,430.213697,-7.875500,3.999240,1.706350,270.877073,0.188930,4.000000,263.057190,0.723291
314.000000,4.000000,4.501310,2.360883,0.000430,0.002039,431.576214,-7.922600,4.001730,1.684110,252.601976,0.187154,4.000000,252.462006,0.769069
315.000000,4.000000,4.291090,1.431869,0.000429,0.002047,430.465739,-7.986800,4.002820,1.639650,236.695985,0.182818,4.000000,237.787979,0.660728
316.000000,4.000000,4.387520,2.987534,0.000428,0.002046,430.185285,-7.930700,3.999720,1.707750,224.639351,0.181023,4.000000,225.490891,0.718713
317.000000,4.000000,4.161260,1.440619,0.000428,0.002057,431.540306,-7.961100,4.001210,1.685030,213.715339,0.179055,4.000000,217.190659,0.718713
318.000000,4.000000,4.643360,1.867602,0.000427,0.002065,432.893294,-7.940000,4.000870,1.742410,204.200999,0.180573,4.000000,214.807480,0.753809
319.000000,4.000000,4.530430,1.516116,0.000426,0.002061,431.877648,-8.117900,4.006410,1.593890,194.145203,0.179121,4.000000,210.886215,0.776698
320.000000,4.000000,4.584300,2.476079,0.000425,0.002071,433.241940,-8.103200,4.002380,1.642740,190.171841,0.175834,4.000000,208.611588,0.674461
321.000000,4.000000,4.306380,1.960449,0.000424,0.002068,432.243633,-8.156600,4.004110,1.608580,187.156619,0.173969,4.000000,213.915771,0.682091
322.000000,4.000000,4.561620,1.440744,0.000424,0.002072,431.144871,-7.988400,3.998460,1.689650,185.665089,0.171605,4.000000,223.539215,0.682091
323.000000,4.000000,4.013440,1.432494,0.000423,0.002078,430.393159,-8.098400,4.007070,1.603240,181.617936,0.170357,4.000000,228.825455,0.589009
324.000000,4.000000,4.623490,1.933200,0.000423,0.002082,430.133119,-7.912900,3.999400,1.753610,178.598959,0.172161,4.000000,227.723495,0.640891
325.000000,4.000000,4.503050,1.819179,0.000421,0.002084,430.169678,-8.100600,4.008920,1.574400,172.253695,0.171130,4.000000,220.608795,0.633261
326.000000,4.000000,4.137360,1.428544,0.000421,0.002086,430.120353,-8.038300,4.002090,1.632280,171.127113,0.168195,4.000000,216.599411,0.692772
327.000000,4.000000,4.270210,2.023521,0.000421,0.002089,430.099914,-7.904300,4.000070,1.728240,170.396083,0.169285,4.000000,218.831055,0.692772
328.000000,4.000000,4.544750,1.700009,0.000420,0.002094,431.457647,-7.895600,4.000810,1.685460,166.603890,0.169357,4.000000,218.463638,0.743128
329.000000,4.000000,3.473970,1.441944,0.000420,0.002100,430.401703,-7.996100,4.006650,1.615990,163.036889,0.168117,4.000000,212.920837,0.755335
330.000000,4.000000,4.605270,3.220900,0.000420,0.002102,430.132422,-7.742400,3.998200,1.880770,159.534797,0.175460,4.000000,207.988770,0.640891
331.000000,4.000000,4.437010,1.463318,0.000418,0.002097,430.139243,-7.937200,4.005730,1.573940,153.032270,0.174016,4.000000,200.898117,0.680565
332.000000,4.000000,4.310260,1.553140,0.000418,0.002096,430.124447,-7.847400,3.999060,1.657440,154.188447,0.170529,4.000000,194.962097,0.680565
333.000000,4.000000,4.457540,1.435819,0.000417,0.002095,430.128769,-7.815400,4.000860,1.682720,155.730894,0.169942,4.000000,195.697601,0.730920
334.000000,4.000000,3.945690,1.436969,0.000416,0.002094,430.125349,-7.853300,4.002760,1.633760,155.806472,0.168232,4.000000,196.716782,0.761439
335.000000,4.000000,4.285610,1.639736,0.000416,0.002095,430.118757,-7.734200,4.000100,1.763840,155.646561,0.172503,4.000000,197.007187,0.666831
336.000000,4.000000,4.555440,2.450255,0.000415,0.002095,431.476208,-7.744100,4.000480,1.666990,152.281825,0.171800,4.000000,195.268616,0.704980
337.000000,4.000000,4.435520,1.515341,0.000414,0.002090,430.426669,-7.895500,4.005550,1.591270,150.343640,0.170507,4.000000,190.234970,0.704980
338.000000,4.000000,4.372680,1.434194,0.000413,0.002088,431.785668,-7.846400,4.000420,1.641080,152.740317,0.167509,4.000000,188.451721,0.756861
339.000000,4.000000,4.595240,1.440769,0.000412,0.002088,433.149648,-7.803800,4.000050,1.656080,155.579405,0.164961,4.000000,189.970062,0.795010
340.000000,4.000000,3.691920,1.421820,0.000411,0.002083,434.469210,-8.052200,4.010490,1.562870,155.102598,0.164952,4.000000,192.634552,0.651572
341.000000,4.000000,4.453670,1.424244,0.000411,0.002084,433.988653,-7.725100,3.994840,1.823330,156.818563,0.168287,4.000000,195.793488,0.717187
342.000000,4.000000,4.501860,2.075919,0.000410,0.002080,433.401013,-7.815400,4.003760,1.601130,153.211305,0.165968,4.000000,193.901978,0.717187
343.000000,4.000000,4.372380,1.743182,0.000409,0.002073,434.695500,-7.923300,4.006120,1.598440,152.686050,0.164230,4.000000,188.672592,0.772121
344.000000,4.000000,4.509410,1.549215,0.000409,0.002073,436.004528,-7.845500,4.000410,1.651510,155.110784,0.161015,4.000000,187.977585,0.782802
345.000000,4.000000,4.200630,1.445544,0.000407,0.002065,437.121875,-7.998600,4.008560,1.592350,155.515314,0.160036,4.000000,191.332825,0.685143
346.000000,4.000000,4.299050,1.434844,0.000408,0.002067,433.833008,-7.742600,3.997070,1.704830,158.575872,0.156898,4.000000,196.083939,0.735498
347.000000,4.000000,4.679440,2.692545,0.000407,0.002064,433.316093,-7.704100,4.000400,1.669270,158.861130,0.154771,4.000000,197.973557,0.735498
348.000000,4.000000,4.392030,1.623387,0.000405,0.002063,434.609048,-8.118700,4.018830,1.531880,155.042572,0.156187,4.000000,196.573471,0.785854
349.000000,4.000000,4.446110,2.305185,0.000405,0.002067,435.921121,-7.940800,3.999920,1.652700,158.244572,0.152042,4.000000,200.098511,0.862150
350.000000,4.000000,4.299220,1.894651,0.000404,0.002060,437.073253,-7.993200,4.006950,1.619260,160.164593,0.150460,4.000000,207.236420,0.706506
351.000000,4.000000,4.411930,1.426544,0.000403,0.002055,437.951133,-7.847000,3.999530,1.668230,162.329566,0.147605,4.000000,213.264984,0.718713
352.000000,4.000000,4.595420,1.964273,0.000402,0.002046,438.250074,-7.929800,4.006090,1.620760,161.499243,0.146880,4.000000,216.373032,0.718713
353.000000,4.000000,4.146370,1.457868,0.000402,0.002052,433.919900,-8.100300,4.015460,1.569470,159.550758,0.146482,4.000000,217.053268,0.756861
354.000000,4.000000,4.409360,1.843853,0.000403,0.002057,433.249404,-7.747400,3.991780,1.743730,163.795051,0.141949,4.000000,219.551697,0.785854
355.000000,4.000000,4.361980,1.636111,0.000402,0.002055,432.404071,-7.868600,4.007100,1.635070,162.395649,0.141895,4.000000,222.301208,0.665305
356.000000,4.000000,4.362660,2.523027,0.000402,0.002068,433.765604,-7.850300,4.005040,1.666200,161.701180,0.140437,4.000000,222.578445,0.708032
357.000000,4.000000,4.472070,2.460554,0.000401,0.002060,435.009118,-7.847500,4.004560,1.664090,161.318263,0.139398,4.000000,223.262634,0.708032
358.000000,4.000000,4.150890,1.889651,0.000400,0.002058,436.239846,-7.974400,4.010020,1.624620,159.952445,0.139279,4.000000,224.196503,0.782802
359.000000,4.000000,4.258510,1.440869,0.000401,0.002067,433.963713,-7.689400,3.995880,1.752360,162.408138,0.136361,4.000000,226.587204,0.795010
360.000000,4.000000,4.344460,1.439644,0.000400,0.002064,433.457194,-7.666100,4.001560,1.705540,161.490312,0.135891,4.000000,226.666611,0.680565
361.000000,4.000000,3.880930,1.412320,0.000399,0.002059,434.741527,-7.739300,4.005500,1.676190,158.974328,0.136262,4.000000,221.755386,0.726343
362.000000,4.000000,4.471220,3.341520,0.000400,0.002069,434.523149,-7.560600,3.999170,1.821730,158.012851,0.139388,4.000000,216.565308,0.726343
363.000000,4.000000,3.768790,1.464568,0.000400,0.002074,431.909851,-7.773300,4.011180,1.640710,152.354904,0.139660,4.000000,210.510040,0.769069
364.000000,4.000000,4.569700,3.164402,0.000401,0.002084,430.825764,-7.503400,3.997060,1.865910,152.529758,0.143510,4.000000,205.325928,0.785854
365.000000,4.000000,4.069400,1.453193,0.000399,0.002088,430.330844,-7.821300,4.014830,1.609050,146.764369,0.144003,4.000000,200.308136,0.671409
366.000000,4.000000,4.023040,1.416170,0.000400,0.002093,430.139520,-7.549000,3.996460,1.790620,149.771073,0.142928,4.000000,196.221329,0.709557
367.000000,4.000000,4.411000,1.433094,0.000400,0.002094,430.127820,-7.477300,4.000380,1.778950,149.562750,0.145412,4.000000,193.022202,0.709557
368.000000,4.000000,4.621650,1.458618,0.000399,0.002093,430.137663,-7.624000,4.006970,1.658400,146.469334,0.145111,4.000000,187.299927,0.781276
369.000000,4.000000,4.273500,1.422070,0.000398,0.002093,431.493140,-7.928300,4.014860,1.587590,145.396383,0.145872,4.000000,182.959732,0.799587
370.000000,4.000000,4.317040,1.606087,0.000398,0.002097,432.867743,-7.684600,3.994370,1.716180,151.355023,0.141948,4.000000,186.286896,0.682091
371.000000,4.000000,4.179980,2.941385,0.000397,0.002094,434.219271,-7.698200,4.003230,1.676660,154.423394,0.141202,4.000000,192.806351,0.732446
372.000000,4.000000,4.330950,1.438169,0.000397,0.002091,433.866123,-7.557900,3.998490,1.718780,156.391065,0.139870,4.000000,194.950851,0.732446
373.000000,4.000000,4.416450,2.448205,0.000397,0.002100,433.339320,-7.657200,4.007430,1.670590,155.375786,0.139946,4.000000,194.742432,0.711083
374.000000,4.000000,4.139920,1.431219,0.000396,0.002095,434.671937,-7.773100,4.006970,1.639820,154.273625,0.140075,4.000000,192.996216,0.859099
375.000000,4.000000,4.558780,2.490428,0.000396,0.002095,434.205171,-7.558600,3.997250,1.744640,156.504175,0.138162,4.000000,192.896378,0.700402
376.000000,4.000000,4.430520,1.864027,0.000395,0.002095,431.804303,-7.873300,4.015260,1.589150,153.572907,0.139787,4.000000,191.928772,0.732446
377.000000,4.000000,4.232790,1.439194,0.000394,0.002093,430.792993,-7.807100,4.004020,1.646100,155.037168,0.137846,4.000000,192.593918,0.732446
378.000000,4.000000,4.572520,2.135842,0.000394,0.002094,432.164663,-7.624800,3.998070,1.714190,158.821394,0.135416,4.000000,198.259567,0.766017
379.000000,4.000000,4.390210,1.437944,0.000393,0.002091,431.086793,-7.930800,4.015700,1.577900,156.948569,0.137510,4.000000,202.549500,0.767543
380.000000,4.000000,4.410810,1.432969,0.000393,0.002097,430.453855,-7.807100,4.005760,1.657920,159.049509,0.135475,4.000000,207.406616,0.682091
381.000000,4.000000,4.427780,1.440544,0.000392,0.002096,430.297053,-7.821800,4.007670,1.642190,160.692383,0.134748,4.000000,212.675323,0.743128
382.000000,4.000000,4.350880,2.954335,0.000392,0.002096,431.653321,-7.859300,4.008380,1.631650,161.395751,0.134228,4.000000,214.759293,0.743128
383.000000,4.000000,4.200030,1.446644,0.000392,0.002099,433.021705,-7.802400,4.005760,1.661870,162.695587,0.132911,4.000000,215.078934,0.781276
384.000000,4.000000,4.424270,1.882202,0.000391,0.002096,431.899257,-7.599700,3.998380,1.715970,164.235047,0.130820,4.000000,213.684647,0.788906
385.000000,4.000000,4.188090,1.454893,0.000391,0.002104,432.035472,-7.793000,4.014950,1.638750,161.500551,0.132208,4.000000,211.101898,0.666831
386.000000,4.000000,4.312920,1.729958,0.000391,0.002102,431.221518,-7.547700,3.996830,1.734600,162.272178,0.129689,4.000000,210.366730,0.697350
387.000000,4.000000,4.164100,1.452068,0.000391,0.002107,430.409275,-7.613600,4.008270,1.691460,160.456375,0.130286,4.000000,211.216049,0.697350
388.000000,4.000000,4.461990,1.764231,0.000390,0.002103,430.161380,-7.434600,3.997360,1.749620,160.242761,0.128729,4.000000,210.624756,0.764491
389.000000,4.000000,4.016280,1.448744,0.000389,0.002099,430.163213,-7.703100,4.011150,1.636190,156.326202,0.131005,4.000000,206.688080,0.770595
390.000000,4.000000,4.343480,3.596785,0.000389,0.002104,430.104543,-7.414400,3.996100,1.805650,158.110377,0.129010,4.000000,203.530304,0.674461
391.000000,4.000000,4.380130,1.442519,0.000389,0.002103,430.160959,-7.559000,4.008560,1.685240,155.698443,0.130122,4.000000,200.760071,0.674461
392.000000,4.000000,4.407520,1.420570,0.000388,0.002103,431.522248,-7.643300,4.007530,1.676320,154.577165,0.130366,4.000000,197.601181,0.726343
393.000000,4.000000,4.047780,1.434169,0.000387,0.002101,430.473989,-7.689700,4.007200,1.666310,154.850326,0.130324,4.000000,195.762329,0.759913
394.000000,4.000000,4.505590,2.367933,0.000387,0.002100,430.179045,-7.389100,3.996350,1.790950,158.517024,0.127889,4.000000,194.978882,0.770595
395.000000,4.000000,4.299520,2.026346,0.000386,0.002096,430.150984,-7.731200,4.014390,1.611080,155.176199,0.130582,4.000000,192.258835,0.698876
396.000000,4.000000,4.446330,2.364558,0.000386,0.002099,430.104403,-7.591100,4.004580,1.703330,156.703835,0.128749,4.000000,192.059540,0.698876
397.000000,4.000000,4.152220,1.431544,0.000386,0.002101,430.229514,-7.747700,4.015380,1.643980,156.969301,0.129471,4.000000,196.703156,0.747706
398.000000,4.000000,4.101050,1.460043,0.000386,0.002104,430.112484,-7.473900,3.997080,1.752530,160.507352,0.126481,4.000000,203.179123,0.762965
399.000000,4.000000,4.268130,1.420870,0.000386,0.002104,430.133526,-7.359100,3.999860,1.759470,161.337664,0.125705,4.000000,206.787613,0.834684
400.000000,4.000000,4.391260,2.089819,0.000385,0.002103,430.155265,-7.462200,4.007110,1.699600,158.210982,0.126896,4.000000,204.233688,0.688194
401.000000,8.000000,4.594620,1.994522,0.000402,0.002133,431.647547,-7.087100,4.520090,1.976770,159.545894,0.139162,8.000000,199.969772,0.688194
402.000000,8.000000,4.794850,2.132592,0.000418,0.002163,433.123152,-6.712200,5.039320,2.197720,165.812315,0.149750,8.000000,198.893494,0.756861
403.000000,8.000000,4.879240,3.119228,0.000435,0.002193,434.589558,-6.337300,5.298710,2.283540,170.785931,0.154699,8.000000,203.251816,0.798061
404.000000,8.000000,5.001330,3.215875,0.000451,0.002223,436.055273,-5.962400,5.523890,2.431520,173.116108,0.160091,8.000000,209.643478,0.795010
405.000000,8.000000,5.540540,2.196664,0.000468,0.002253,437.499376,-5.587400,5.736640,2.563760,174.936084,0.166405,8.000000,217.927078,0.683617
406.000000,8.000000,5.979050,3.106879,0.000484,0.002283,438.996065,-5.212500,6.022040,2.642950,180.264966,0.174223,8.000000,225.152969,0.683617
407.000000,8.000000,6.356740,2.742668,0.000499,0.002313,440.472107,-4.837900,6.318140,2.740690,192.108925,0.182014,8.000000,228.346695,0.755335
408.000000,8.000000,6.592490,2.475504,0.000499,0.002343,441.760075,-4.463600,6.441060,2.712210,208.135076,0.188121,8.000000,233.846207,0.810269
409.000000,8.000000,6.508340,2.177315,0.000499,0.002373,443.065271,-4.089500,6.631200,2.764460,226.885550,0.198466,8.000000,241.891678,0.795010
410.000000,8.000000,6.832790,2.656571,0.000499,0.002403,444.322764,-3.715500,6.643490,2.858250,250.354761,0.198730,8.000000,250.934952,0.737024
411.000000,8.000000,6.942400,2.509127,0.000499,0.002433,445.812611,-3.340600,6.874860,2.877650,270.457900,0.211979,8.000000,259.855194,0.737024
412.000000,8.000000,7.145040,3.491589,0.000499,0.002463,447.300060,-2.965800,7.001980,2.947520,293.335063,0.218317,8.000000,272.221710,0.816373
413.000000,8.000000,7.319400,2.975009,0.000499,0.002493,448.724415,-2.591200,7.178430,2.999420,315.040762,0.227041,8.000000,285.985382,0.859099
414.000000,8.000000,7.528470,3.771528,0.000499,0.002523,450.219508,-2.216300,7.342590,3.061520,336.882022,0.234944,8.000000,299.925354,0.830106
415.000000,8.000000,7.762260,3.236349,0.000499,0.002552,450.668046,-1.842800,7.525300,3.119690,358.234487,0.243931,8.000000,319.139130,0.756861
416.000000,8.000000,7.736160,2.447130,0.000499,0.002582,450.651314,-1.471200,7.720790,3.174280,378.782390,0.253488,8.000000,345.741272,0.756861
417.000000,8.000000,7.887460,2.377082,0.000499,0.002612,450.713446,-1.098600,7.767760,3.260510,401.148948,0.254909,8.000000,370.831177,0.845365
418.000000,8.000000,7.817500,3.561386,0.000499,0.002641,450.456443,-0.764300,7.882560,3.287970,419.981509,0.261781,8.000000,397.470093,0.875884
419.000000,8.000000,7.963450,3.757579,0.000499,0.002670,450.207613,-0.422600,7.880950,3.387960,439.028131,0.262531,8.000000,424.891968,0.790432
420.000000,8.000000,8.054040,5.020079,0.000499,0.002697,449.790408,-0.215900,7.963420,3.391740,455.295227,0.269124,8.000000,450.805481,0.761439
421.000000,8.000000,7.931850,2.881188,0.000497,0.002710,448.955709,-0.216100,8.002670,3.373030,471.468891,0.275606,8.000000,476.377197,0.761439
422.000000,8.000000,7.875120,3.551762,0.000497,0.002734,448.356303,-0.052500,7.970230,3.494410,488.445589,0.275669,8.000000,504.577759,0.621054
423.000000,8.000000,8.036790,3.032357,0.000498,0.002759,447.662847,0.192400,7.959160,3.619660,504.021127,0.276272,8.000000,532.446228,0.761439
424.000000,8.000000,7.970500,3.086305,0.000496,0.002762,446.408675,0.193100,8.005390,3.587970,516.914066,0.283677,8.000000,554.654480,0.726343
425.000000,8.000000,7.978150,3.771303,0.000496,0.002778,445.271361,0.318300,7.987970,3.676560,530.706587,0.285651,8.000000,574.851501,0.761439
426.000000,8.000000,7.916720,3.075030,0.000493,0.002794,446.374592,0.457000,7.981090,3.731240,543.629466,0.288432,8.000000,591.138550,0.761439
427.000000,8.000000,7.970100,3.511488,0.000496,0.002812,447.146363,0.578300,7.977940,3.833100,556.169865,0.289692,8.000000,605.980347,0.836210
428.000000,8.000000,7.978040,4.119664,0.000495,0.002821,446.122280,0.654200,7.992930,3.862960,567.292673,0.293293,8.000000,620.168823,0.878936
429.000000,8.000000,8.008160,3.676107,0.000495,0.002830,444.887976,0.733900,7.992950,3.906140,577.885030,0.296062,8.000000,633.210205,0.729395
430.000000,8.000000,7.793720,3.362669,0.000492,0.002840,446.039375,0.823900,7.993100,3.921130,587.569361,0.300076,8.000000,646.969055,0.778224
431.000000,8.000000,7.950470,4.403603,0.000496,0.002865,444.834246,1.076700,7.945470,4.097960,598.313532,0.297196,8.000000,657.353821,0.778224
432.000000,8.000000,7.907310,4.249759,0.000495,0.002866,445.673070,1.095100,7.993250,4.060910,606.092818,0.303435,8.000000,661.825745,0.842313
433.000000,8.000000,7.878750,4.541848,0.000494,0.002883,446.735347,1.250700,7.970820,4.132310,614.350659,0.304584,8.000000,669.138306,0.854521
434.000000,8.000000,8.066980,3.547312,0.000494,0.002901,447.745715,1.413100,7.969110,4.213060,622.654079,0.305887,8.000000,674.085388,0.726343
435.000000,8.000000,7.971830,3.745679,0.000490,0.002892,448.906448,1.362100,8.014030,4.124140,629.723383,0.313658,8.000000,678.007568,0.766017
436.000000,8.000000,7.982720,4.712666,0.000490,0.002902,450.020996,1.441400,7.986880,4.185960,638.943950,0.314636,8.000000,682.850647,0.766017
437.000000,8.000000,7.903230,3.725530,0.000489,0.002908,451.142422,1.491800,7.991120,4.193370,647.709731,0.317610,8.000000,687.326294,0.825528
438.000000,8.000000,8.015210,4.710542,0.000490,0.002921,452.214700,1.605000,7.975970,4.265630,656.217318,0.317793,8.000000,691.605530,0.848417
439.000000,8.000000,7.988700,4.397854,0.000488,0.002917,452.534173,1.612500,8.000930,4.217880,662.604440,0.322704,8.000000,696.255066,0.718713
440.000000,8.000000,7.818660,3.402792,0.000487,0.002919,452.920775,1.660400,7.989960,4.240740,669.179830,0.324453,8.000000,705.893372,0.749232
441.000000,8.000000,8.091360,4.270034,0.000490,0.002937,453.306991,1.829700,7.950780,4.369670,676.592488,0.322020,8.000000,716.872681,0.749232
442.000000,8.000000,7.904290,5.348292,0.000487,0.002916,453.718438,1.744800,8.025040,4.232400,680.450455,0.330994,8.000000,721.539185,0.813321
443.000000,8.000000,7.910810,4.275683,0.000488,0.002929,454.290151,1.865700,7.967810,4.343000,686.955426,0.328836,8.000000,725.703369,0.845365
444.000000,8.000000,7.997020,4.084441,0.000488,0.002938,454.979909,1.960100,7.973300,4.376020,692.143792,0.330087,8.000000,728.476379,0.700402
445.000000,8.000000,7.768710,4.670493,0.000487,0.002936,455.788784,1.972800,7.995770,4.352940,696.091067,0.333734,8.000000,729.218384,0.936921
446.000000,8.000000,7.956810,4.987206,0.000492,0.002956,456.569187,2.139900,7.938600,4.526730,701.992765,0.328868,8.000000,732.135498,0.936921
447.000000,8.000000,8.055300,3.594910,0.000491,0.002952,457.284184,2.094900,7.995980,4.459390,704.984518,0.334171,8.000000,734.279480,0.834684
448.000000,8.000000,7.899290,3.217175,0.000488,0.002941,458.380405,2.056500,8.010820,4.408860,708.633310,0.338652,8.000000,733.621826,0.811795
449.000000,8.000000,8.122280,3.934797,0.000490,0.002954,459.498429,2.152900,7.968480,4.502950,714.502990,0.336807,8.000000,734.487976,0.715661
450.000000,8.000000,7.949050,4.072391,0.000486,0.002930,460.737540,2.039000,8.029310,4.374620,718.465913,0.344265,8.000000,738.998901,0.776698
451.000000,8.000000,8.134480,4.350780,0.000488,0.002939,462.003551,2.133400,7.980080,4.449060,723.827807,0.342403,8.000000,748.915161,0.776698
452.000000,8.000000,7.979080,4.754965,0.000485,0.002915,463.348706,2.007400,8.031480,4.321060,727.336190,0.349060,8.000000,759.930054,0.834684
453.000000,8.000000,7.992330,5.747776,0.000486,0.002920,464.692459,2.093000,7.987590,4.388340,731.763627,0.347024,8.000000,772.923462,0.860625
454.000000,8.000000,8.068060,5.516860,0.000486,0.002921,466.106988,2.142800,7.994570,4.399570,734.691251,0.347522,8.000000,788.502502,0.733972
455.000000,8.000000,8.033940,4.065017,0.000484,0.002911,467.541621,2.101700,8.012940,4.357890,736.115239,0.350141,8.000000,796.868164,0.761439
456.000000,8.000000,7.997390,4.296658,0.000484,0.002911,468.392616,2.106600,8.001260,4.372380,737.847924,0.350181,8.000000,796.739258,0.761439
457.000000,8.000000,8.102450,3.767553,0.000484,0.002915,469.215875,2.143600,7.993570,4.403350,739.606593,0.349398,8.000000,799.742188,0.808743
458.000000,8.000000,7.879830,4.088016,0.000482,0.002899,470.662337,2.058200,8.022570,4.332620,740.398292,0.352815,8.000000,808.206482,0.845365
459.000000,8.000000,8.143900,4.500275,0.000487,0.002913,471.894541,2.213100,7.966110,4.462980,742.671707,0.347151,8.000000,816.964478,0.715661
460.000000,8.000000,7.954950,4.131964,0.000483,0.002884,473.342878,2.051600,8.038370,4.316320,742.243324,0.353685,8.000000,824.838989,0.782802
461.000000,8.000000,8.174380,3.591460,0.000486,0.002894,474.598871,2.162000,7.982570,4.419200,743.827048,0.349170,8.000000,828.965454,0.782802
462.000000,8.000000,7.879220,3.529538,0.000482,0.002862,476.048843,1.990300,8.042130,4.270850,743.718073,0.355494,8.000000,826.421997,0.833158
463.000000,8.000000,7.937110,4.588746,0.000487,0.002882,477.421804,2.204600,7.958270,4.439060,746.083771,0.347551,8.000000,823.650818,0.837736
464.000000,8.000000,8.051570,4.294383,0.000488,0.002890,478.523306,2.305600,7.988890,4.473410,745.836107,0.346665,8.000000,823.013000,0.708032
465.000000,8.000000,8.072150,3.476815,0.000485,0.002882,479.985006,2.267800,8.011630,4.434160,744.275174,0.348630,8.000000,822.698303,0.767543
466.000000,8.000000,8.091420,5.764275,0.000484,0.002876,481.431144,2.211800,8.012930,4.417470,744.044124,0.349684,8.000000,823.411621,0.767543
467.000000,8.000000,7.908810,4.427752,0.000482,0.002868,482.880179,2.143600,8.016400,4.382100,745.323323,0.351118,8.000000,829.671753,0.828580
468.000000,8.000000,8.105690,3.962521,0.000486,0.002883,483.927519,2.292600,7.971500,4.493410,748.195324,0.345903,8.000000,837.593323,0.824002
469.000000,8.000000,8.034370,6.256956,0.000483,0.002866,485.380416,2.179900,8.025550,4.379760,748.268891,0.350786,8.000000,840.873962,0.936921
470.000000,8.000000,7.996490,3.697831,0.000483,0.002868,486.733774,2.164600,8.003680,4.401360,749.443782,0.349658,8.000000,839.910645,0.824002
471.000000,8.000000,7.916620,5.282919,0.000484,0.002872,487.323536,2.205400,7.997410,4.428190,750.723044,0.348348,8.000000,837.427612,0.824002
472.000000,8.000000,8.190980,4.576847,0.000487,0.002885,488.149392,2.322500,7.979030,4.503810,751.485685,0.344962,8.000000,835.872986,0.848417
473.000000,8.000000,7.902720,4.308832,0.000482,0.002848,489.618718,2.120700,8.047660,4.332660,749.795866,0.352445,8.000000,835.957336,0.825528
474.000000,8.000000,8.159190,4.573172,0.000486,0.002869,490.927424,2.289700,7.964220,4.493030,751.766103,0.345042,8.000000,837.705200,0.701928
475.000000,8.000000,7.900840,4.147913,0.000482,0.002843,492.396704,2.133400,8.037340,4.343170,751.049156,0.351630,8.000000,836.771362,0.762965
476.000000,8.000000,8.050250,4.976581,0.000486,0.002864,493.678556,2.301700,7.965950,4.494570,752.872083,0.344625,8.000000,835.833679,0.762965
477.000000,8.000000,8.091920,3.838475,0.000484,0.002859,494.836554,2.241300,8.013500,4.430590,752.202227,0.347573,8.000000,837.417908,0.822476
478.000000,8.000000,7.874420,3.993069,0.000483,0.002850,495.310412,2.160700,8.018430,4.388010,751.735640,0.349229,8.000000,836.921997,0.790432
479.000000,8.000000,8.094270,5.270920,0.000487,0.002872,496.524641,2.340900,7.962470,4.533090,753.262626,0.342672,8.000000,837.677368,0.691246
480.000000,8.000000,8.128710,4.214211,0.000483,0.002857,497.854051,2.237400,8.023050,4.423700,751.886523,0.347675,8.000000,837.969299,0.691246
481.000000,8.000000,7.922650,3.404042,0.000481,0.002844,498.377710,2.137000,8.024570,4.373290,751.631300,0.349819,8.000000,833.226929,0.770595
482.000000,8.000000,8.031470,4.434402,0.000485,0.002863,499.653832,2.276100,7.975210,4.496220,753.840140,0.344256,8.000000,826.322571,0.816373
483.000000,8.000000,8.064160,4.162213,0.000484,0.002859,500.305245,2.220500,8.010460,4.441790,753.747916,0.346450,8.000000,817.921082,0.817898
484.000000,8.000000,7.882390,4.269934,0.000483,0.002853,500.652755,2.169000,8.014230,4.411160,753.353184,0.347630,8.000000,810.156616,0.708032
485.000000,8.000000,8.020090,5.391565,0.000487,0.002875,501.784340,2.334200,7.967820,4.541030,754.345138,0.341931,8.000000,810.156616,0.708032
486.000000,8.000000,8.093150,4.638819,0.000486,0.002868,500.739018,2.267300,8.007800,4.477040,753.067461,0.344771,8.000000,808.456055,0.795010
487.000000,8.000000,8.106350,4.416178,0.000484,0.002856,501.366482,2.169400,8.021080,4.419050,752.099917,0.347460,8.000000,801.117676,0.833158
488.000000,8.000000,7.960540,3.772253,0.000483,0.002846,501.722088,2.095300,8.020290,4.377630,752.651603,0.349111,8.000000,793.710693,0.820950
489.000000,8.000000,8.117090,3.511438,0.000485,0.002861,502.955966,2.204200,7.986630,4.463330,754.545925,0.345264,8.000000,789.518860,0.700402
490.000000,8.000000,8.071780,3.128028,0.000482,0.002846,504.238411,2.093600,8.025800,4.358650,754.036386,0.349485,8.000000,790.833984,0.700402
491.000000,8.000000,7.905970,4.200886,0.000481,0.002842,504.513888,2.061900,8.010530,4.358150,754.216491,0.349173,8.000000,797.991516,0.775172
492.000000,8.000000,8.024720,5.453913,0.000485,0.002862,505.673928,2.210100,7.974340,4.475630,755.150550,0.343863,8.000000,801.887451,0.840787
493.000000,8.000000,8.012710,3.074230,0.000485,0.002856,504.505862,2.144000,8.007210,4.415780,753.433879,0.346084,8.000000,799.484436,0.878936
494.000000,8.000000,8.089890,5.211497,0.000485,0.002857,504.211786,2.142400,8.002120,4.429660,751.933283,0.345554,8.000000,798.293579,0.729395
495.000000,8.000000,7.992020,4.327132,0.000483,0.002847,504.152697,2.063600,8.019780,4.373960,750.632307,0.347873,8.000000,798.359497,0.729395
496.000000,8.000000,8.062010,4.600621,0.000485,0.002852,504.163653,2.102000,7.993090,4.418950,750.861340,0.345522,8.000000,800.854675,0.820950
497.000000,8.000000,8.012460,6.161485,0.000484,0.002846,504.098499,2.054800,8.014400,4.374950,750.203777,0.347254,8.000000,805.932800,0.860625
498.000000,8.000000,8.050400,6.261231,0.000485,0.002848,504.069838,2.069600,8.000050,4.394710,749.992369,0.346015,8.000000,805.787659,0.828580
499.000000,8.000000,8.109940,3.110979,0.000484,0.002845,504.021237,2.038500,8.011430,4.369330,749.214318,0.346910,8.000000,808.227661,0.704980
500.000000,8.000000,7.966800,3.612584,0.000482,0.002833,504.251359,1.957100,8.022290,4.311030,748.271306,0.349024,8.000000,813.418457,0.704980
501.000000,5.000000,7.422890,2.729519,0.000477,0.002593,489.669323,1.207800,7.586160,3.580720,747.074820,0.354851,5.000000,815.850342,0.798061
502.000000,5.000000,6.565770,2.738643,0.000472,0.002353,474.703489,0.458000,7.004800,3.080170,740.577235,0.346489,5.000000,813.898743,0.851469
503.000000,5.000000,6.030610,2.436180,0.000467,0.002114,459.743481,-0.291800,6.231570,2.720460,727.833546,0.324632,5.000000,798.925781,0.790432
504.000000,5.000000,5.877230,3.146127,0.000462,0.002000,444.789101,-1.041500,5.839740,2.601270,703.407315,0.308579,5.000000,763.683472,0.674461
505.000000,5.000000,5.567020,2.436730,0.000457,0.002000,433.203458,-1.790000,5.752370,2.561870,670.100853,0.300909,5.000000,712.153259,0.674461
506.000000,5.000000,5.321310,1.820279,0.000452,0.002000,430.000329,-2.538100,5.537560,2.474930,631.197130,0.287225,5.000000,655.462158,0.743128
507.000000,5.000000,5.273180,1.725883,0.000448,0.002000,430.823828,-3.279600,5.328430,2.367600,588.202086,0.273304,5.000000,599.104248,0.755335
508.000000,5.000000,5.026550,1.556914,0.000443,0.001999,430.546015,-4.019700,5.230650,2.264790,544.386869,0.265001,5.000000,544.616272,0.758387
509.000000,5.000000,4.856670,1.935650,0.000438,0.002005,430.439894,-4.578700,5.044570,2.171210,503.327658,0.250359,5.000000,496.874390,0.666831
510.000000,5.000000,4.994920,1.810279,0.000436,0.002025,430.315711,-4.667000,4.994020,2.181550,463.451667,0.237662,5.000000,454.416107,0.666831
511.000000,5.000000,4.940090,1.628537,0.000433,0.002026,430.229051,-4.760400,5.003000,2.107220,425.275643,0.228183,5.000000,414.881226,0.714135
512.000000,5.000000,4.827040,1.443569,0.000433,0.002035,430.207409,-4.748600,4.990320,2.120110,392.218127,0.218024,5.000000,380.340485,0.732446
513.000000,5.000000,4.896910,1.439519,0.000433,0.002045,430.219465,-4.701600,4.991810,2.153300,363.220853,0.209539,5.000000,350.614990,0.743128
514.000000,5.000000,4.843510,1.923350,0.000433,0.002050,430.214000,-4.682600,4.993470,2.128880,338.165118,0.203596,5.000000,325.846832,0.642417
515.000000,5.000000,4.986470,1.443469,0.000432,0.002062,431.606123,-4.679200,4.994880,2.127040,317.295618,0.199850,5.000000,306.002960,0.720239
516.000000,5.000000,4.893390,1.844728,0.000431,0.002062,430.930128,-4.724400,5.000110,2.068560,299.859056,0.196859,5.000000,290.576111,0.720239
517.000000,5.000000,4.925000,1.475568,0.000430,0.002077,430.400414,-4.734100,4.994090,2.080200,286.419553,0.192999,5.000000,278.871185,0.770595
518.000000,5.000000,5.001730,2.269287,0.000429,0.002081,431.792605,-4.742400,4.993660,2.059860,275.348546,0.190385,5.000000,269.753723,0.802639
519.000000,5.000000,4.845980,1.827679,0.000427,0.002085,432.084840,-4.868700,5.005740,2.026520,265.975770,0.189276,5.000000,261.943573,0.776698
520.000000,5.000000,4.929870,2.179540,0.000428,0.002090,431.578159,-4.817600,4.992140,2.061990,258.538382,0.186724,5.000000,257.713226,0.773647
521.000000,5.000000,4.902290,2.202664,0.000427,0.002095,430.899863,-4.823200,4.994160,2.036750,251.665709,0.185063,5.000000,252.305573,0.773647
522.000000,5.000000,4.866960,1.717908,0.000427,0.002097,432.293996,-4.816700,4.994050,2.041020,245.798720,0.183602,5.000000,247.016907,0.778224
523.000000,5.000000,4.890480,1.982898,0.000427,0.002099,431.681973,-4.792400,4.993810,2.051520,240.366169,0.182386,5.000000,243.350143,0.788906
524.000000,5.000000,4.801020,1.855253,0.000426,0.002102,433.076546,-4.796300,4.994120,2.044470,235.489041,0.181410,5.000000,241.923782,0.672935
525.000000,5.000000,4.801140,1.952649,0.000426,0.002107,434.467642,-4.775800,4.995200,2.070790,230.906110,0.180913,5.000000,241.334991,0.720239
526.000000,5.000000,4.872930,1.820604,0.000426,0.002110,435.843728,-4.754000,4.995670,2.072030,226.303343,0.180756,5.000000,240.322250,0.720239
527.000000,5.000000,4.975540,1.469643,0.000426,0.002110,437.177369,-4.753100,4.995370,2.054170,222.493627,0.180376,5.000000,237.820450,0.755335
528.000000,5.000000,4.965740,2.570550,0.000425,0.002106,434.299016,-4.781600,4.996600,2.028990,220.040152,0.179694,5.000000,234.826492,0.756861
529.000000,5.000000,4.932900,1.722483,0.000424,0.002103,435.663787,-4.792500,4.994670,2.029720,219.091661,0.178675,5.000000,232.129593,0.675987
530.000000,5.000000,4.904810,1.590588,0.000423,0.002105,436.992926,-4.773800,4.990070,2.035400,218.840130,0.177330,5.000000,230.545761,0.726343
531.000000,5.000000,4.935880,1.932325,0.000423,0.002109,433.892161,-4.770500,4.990850,2.041630,218.413019,0.176311,5.000000,228.878143,0.726343
532.000000,5.000000,4.890510,2.265787,0.000422,0.002106,433.902874,-4.755000,4.992070,2.034010,217.658771,0.175509,5.000000,226.116287,0.752283
533.000000,5.000000,4.882910,1.452868,0.000422,0.002118,434.149416,-4.824400,4.993250,2.041930,217.100910,0.174862,5.000000,224.573120,0.755335
534.000000,5.000000,4.779970,2.193265,0.000422,0.002119,433.616684,-4.796700,4.992440,2.044860,216.263458,0.174215,5.000000,224.737564,0.650046
535.000000,5.000000,4.913280,1.437169,0.000422,0.002124,435.008101,-4.764200,4.993570,2.075430,214.593103,0.174322,5.000000,226.571396,0.718713
536.000000,5.000000,4.913490,1.489017,0.000422,0.002124,432.832236,-4.758400,4.992430,2.044560,212.948074,0.173807,5.000000,228.076080,0.718713
537.000000,5.000000,4.936070,1.858228,0.000422,0.002124,434.227778,-4.757800,4.992860,2.049620,212.221531,0.173271,5.000000,229.081924,0.766017
538.000000,5.000000,4.849770,3.459390,0.000421,0.002131,434.087746,-4.847500,4.995560,2.040260,212.127194,0.172986,5.000000,228.216080,0.788906
539.000000,5.000000,4.845210,2.043770,0.000421,0.002132,433.680442,-4.811700,4.993350,2.058030,211.950238,0.172831,5.000000,225.705429,0.674461
540.000000,5.000000,4.885820,2.690845,0.000421,0.002134,435.072256,-4.796800,4.993650,2.057860,211.098981,0.172928,5.000000,224.024536,0.724817
541.000000,5.000000,4.873320,1.923975,0.000421,0.002135,432.890212,-4.782100,4.992710,2.051360,210.253116,0.172658,5.000000,223.693985,0.724817
542.000000,5.000000,4.756190,1.443794,0.000420,0.002142,432.886540,-4.836100,4.995230,2.052730,209.700578,0.172796,5.000000,224.483200,0.761439
543.000000,5.000000,4.877330,2.883788,0.000421,0.002151,432.717770,-4.848800,4.998030,2.077660,208.612431,0.173699,5.000000,225.090958,0.772121
544.000000,5.000000,4.870190,1.459368,0.000420,0.002150,432.412589,-4.828800,4.995290,2.049100,207.341323,0.173742,5.000000,223.705688,0.849943
545.000000,5.000000,4.786480,2.329059,0.000420,0.002150,433.814037,-4.821800,4.995290,2.052820,206.793440,0.173845,5.000000,221.909927,0.750758
546.000000,5.000000,4.946610,1.435769,0.000420,0.002156,434.255314,-4.847900,4.998930,2.068450,206.082171,0.174723,5.000000,221.139053,0.750758
547.000000,5.000000,4.731110,1.639786,0.000420,0.002156,434.613243,-4.901400,4.995640,2.027690,205.779259,0.174539,5.000000,218.603867,0.775172
548.000000,5.000000,4.927450,2.356658,0.000420,0.002162,434.757390,-4.876100,4.998980,2.075260,205.448697,0.175624,5.000000,216.549271,0.766017
549.000000,5.000000,4.766510,2.766267,0.000420,0.002160,433.192394,-4.893400,4.995540,2.027450,204.798340,0.175443,5.000000,215.324951,0.657676
550.000000,5.000000,4.938810,2.720569,0.000420,0.002165,433.648107,-4.896800,5.000170,2.061480,204.471770,0.176409,5.000000,213.121933,0.726343
551.000000,5.000000,4.817380,3.292547,0.000419,0.002162,435.040824,-4.908300,4.996030,2.021550,204.169533,0.176101,5.000000,211.907440,0.726343
552.000000,5.000000,4.963510,2.866513,0.000419,0.002162,436.414142,-4.876600,4.997300,2.048540,204.369294,0.176513,5.000000,212.222366,0.749232
553.000000,5.000000,4.972240,1.915625,0.000418,0.002158,437.735146,-4.895400,4.994810,2.014400,204.713874,0.176002,5.000000,214.141281,0.761439
554.000000,5.000000,4.830920,1.947574,0.000417,0.002153,434.546972,-4.910300,4.995610,2.013360,205.944496,0.175458,5.000000,217.308365,0.671409
555.000000,5.000000,5.002230,1.574139,0.000418,0.002160,434.923829,-4.902700,4.994630,2.043310,207.054844,0.175246,5.000000,219.567551,0.758387
556.000000,5.000000,4.975120,2.224938,0.000416,0.002151,432.983140,-4.971100,5.001350,1.997000,207.447947,0.175334,5.000000,221.054916,0.758387
557.000000,5.000000,4.928640,1.914625,0.000416,0.002154,433.198711,-5.042300,4.997630,2.002390,208.971973,0.174541,5.000000,221.706619,0.779750
558.000000,5.000000,4.916540,2.438955,0.000416,0.002160,433.753020,-5.068000,4.990910,2.010600,210.851981,0.173342,5.000000,224.431488,0.775172
559.000000,5.000000,4.838850,1.447919,0.000416,0.002164,434.453643,-5.112300,4.993990,2.007030,211.964864,0.172982,5.000000,227.313065,0.648520
560.000000,5.000000,4.874580,1.658035,0.000416,0.002166,435.838136,-5.072800,4.994950,2.023400,211.894082,0.173001,5.000000,228.024155,0.648520
561.000000,5.000000,4.902260,1.736382,0.000416,0.002166,437.184055,-5.046600,4.994650,2.018540,210.924603,0.172858,5.000000,224.909683,0.747706
562.000000,5.000000,4.778470,1.722483,0.000416,0.002165,438.483975,-5.036400,4.994380,2.018200,210.040574,0.172579,5.000000,220.691452,0.782802
563.000000,5.000000,4.806190,1.647536,0.000417,0.002168,439.754515,-4.990900,4.997070,2.049200,208.708212,0.173178,5.000000,218.206726,0.759913
564.000000,5.000000,5.027200,1.674510,0.000417,0.002170,441.001660,-4.961300,4.997610,2.045410,206.620681,0.173736,5.000000,216.814880,0.669883
565.000000,5.000000,4.819680,2.392932,0.000415,0.002158,438.494699,-5.045300,5.005210,1.997630,205.236183,0.174070,5.000000,215.139816,0.669883
566.000000,5.000000,4.927830,1.668985,0.000416,0.002166,435.299819,-4.961400,4.991620,2.057500,205.885877,0.172873,5.000000,215.653152,0.726343
567.000000,5.000000,4.909740,2.294411,0.000416,0.002167,432.757973,-4.947600,4.992840,2.034500,206.219050,0.172196,5.000000,216.406219,0.776698
568.000000,5.000000,4.831190,1.441119,0.000416,0.002166,434.158045,-4.938300,4.993750,2.038900,206.828884,0.171835,5.000000,217.113083,0.781276
569.000000,5.000000,5.018620,1.881602,0.000416,0.002168,435.546133,-4.901800,4.995130,2.054340,206.951140,0.172073,5.000000,216.201920,0.895721
570.000000,5.000000,4.900520,1.827029,0.000414,0.002157,432.689137,-4.973400,5.004030,2.005850,206.677209,0.172574,5.000000,215.283447,0.895721
571.000000,5.000000,4.918930,1.554664,0.000415,0.002163,432.170966,-4.905100,4.988710,2.045590,208.245152,0.170733,5.000000,216.257095,0.810269
572.000000,5.000000,4.941830,1.743482,0.000415,0.002164,431.315945,-4.878900,4.991460,2.041390,209.460070,0.170056,5.000000,217.128281,0.773647
573.000000,5.000000,5.053850,2.545526,0.000415,0.002162,430.377486,-4.887300,4.992830,2.033970,210.146579,0.169688,5.000000,217.756561,0.767543
574.000000,5.000000,4.893820,1.531690,0.000412,0.002144,430.483555,-5.044600,5.012360,1.994420,210.282435,0.171203,5.000000,218.314407,0.657676
575.000000,5.000000,4.934660,1.445644,0.000414,0.002152,430.223128,-4.903200,4.978820,2.045070,212.434683,0.168192,5.000000,220.825546,0.657676
576.000000,5.000000,4.963110,1.443494,0.000413,0.002149,431.627815,-4.893300,4.991750,2.032520,213.365965,0.168126,5.000000,222.150253,0.720239
577.000000,5.000000,4.835400,2.733619,0.000413,0.002145,430.897687,-4.909300,4.995810,2.024830,213.591889,0.167966,5.000000,221.569092,0.775172
578.000000,5.000000,4.808890,2.090594,0.000414,0.002155,430.394802,-4.833100,4.986580,2.067470,214.050463,0.166487,5.000000,221.027313,0.753809
579.000000,5.000000,4.905630,1.907451,0.000415,0.002160,430.228860,-4.772200,4.991150,2.077330,213.230150,0.166448,5.000000,219.628876,0.656150
580.000000,5.000000,5.154830,2.124392,0.000415,0.002161,430.264129,-4.750600,4.990700,2.063350,211.982277,0.165983,5.000000,217.763153,0.656150
581.000000,5.000000,4.846980,2.015947,0.000410,0.002124,430.517156,-5.020100,5.031650,1.986710,210.117226,0.169767,5.000000,216.330765,0.724817
582.000000,5.000000,4.933150,1.892076,0.000414,0.002144,430.240731,-4.852400,4.977470,2.080100,212.977687,0.165245,5.000000,217.045227,0.762965
583.000000,5.000000,4.962170,1.518041,0.000413,0.002140,430.336603,-4.837600,4.993180,2.050000,214.017964,0.165434,5.000000,218.180084,0.740076
584.000000,5.000000,4.829610,1.865252,0.000412,0.002134,430.390488,-4.845400,4.995750,2.039680,214.109309,0.165405,5.000000,218.763840,0.660728
585.000000,5.000000,4.877000,1.433419,0.000414,0.002146,430.210606,-4.762700,4.984150,2.084410,214.615877,0.163765,5.000000,218.407883,0.660728
586.000000,5.000000,4.982550,1.506716,0.000414,0.002149,430.236990,-4.713000,4.988850,2.078300,214.250982,0.163327,5.000000,217.241821,0.721765
587.000000,5.000000,4.876810,1.850528,0.000413,0.002138,430.442811,-4.778000,5.001960,2.047900,213.142264,0.164383,5.000000,215.758255,0.735498
588.000000,5.000000,4.999070,2.074694,0.000414,0.002144,430.216370,-4.683600,4.979030,2.086780,213.387255,0.162494,5.000000,214.745407,0.735498
589.000000,5.000000,4.944460,2.786841,0.000412,0.002131,430.464795,-4.759600,5.004250,2.049740,212.884167,0.164135,5.000000,214.008636,0.666831
590.000000,5.000000,4.888100,2.150116,0.000412,0.002132,431.866440,-4.732500,4.990760,2.064420,213.471653,0.163252,5.000000,214.237808,0.666831
591.000000,5.000000,4.772150,1.745082,0.000413,0.002141,432.110316,-4.715600,4.983350,2.079310,214.368599,0.162270,5.000000,215.552307,0.724817
592.000000,5.000000,4.935520,1.684434,0.000414,0.002151,431.707156,-4.649900,4.986980,2.116890,214.063888,0.162284,5.000000,217.434433,0.749232
593.000000,5.000000,4.896250,2.700095,0.000413,0.002145,430.852146,-4.649600,4.994060,2.071590,212.852720,0.162827,5.000000,217.574173,0.738550
594.000000,5.000000,4.903090,1.927025,0.000414,0.002148,430.378434,-4.609600,4.984160,2.092170,212.519021,0.161996,5.000000,217.521439,0.665305
595.000000,5.000000,4.886200,2.832415,0.000414,0.002148,431.782451,-4.592100,4.986630,2.093610,212.406478,0.161969,5.000000,218.361435,0.665305
596.000000,5.000000,4.942810,1.434319,0.000414,0.002152,431.952459,-4.565100,4.987640,2.104400,212.467537,0.161755,5.000000,219.532059,0.781276
597.000000,5.000000,4.949390,1.448519,0.000413,0.002145,432.011135,-4.589900,4.995060,2.081480,212.302318,0.162553,5.000000,220.198013,0.772121
598.000000,5.000000,4.892860,1.653386,0.000412,0.002141,431.646018,-4.593500,4.993380,2.077410,212.466192,0.162727,5.000000,219.928986,0.749232
599.000000,5.000000,4.847710,2.439005,0.000413,0.002147,430.894112,-4.558400,4.982400,2.098320,213.270387,0.161763,5.000000,217.985275,0.662254
600.000000,5.000000,4.924050,1.443419,0.000414,0.002153,430.378975,-4.531900,4.986430,2.115220,213.683295,0.161652,5.000000,217.763916,0.662254
601.000000,9.000000,5.158690,1.954674,0.000430,0.002183,431.848676,-4.157000,5.318100,2.316460,214.412652,0.169748,9.000000,217.011490,0.740076
602.000000,9.000000,5.351440,1.851003,0.000447,0.002213,433.316022,-3.782200,5.607920,2.479080,217.993422,0.174431,9.000000,215.451462,0.784328
603.000000,9.000000,5.670470,2.397482,0.000463,0.002243,434.773204,-3.407300,5.878870,2.659740,222.811076,0.178393,9.000000,216.185364,0.727869
604.000000,9.000000,6.032090,2.264512,0.000480,0.002273,436.204462,-3.032600,6.163100,2.831240,229.906909,0.182447,9.000000,220.002472,0.683617
605.000000,9.000000,6.609580,1.993197,0.000496,0.002303,437.698722,-2.657800,6.464130,3.042070,241.428359,0.187533,9.000000,227.998489,0.683617
606.000000,9.000000,6.778270,1.912751,0.000499,0.002333,439.112598,-2.283400,6.726890,3.013870,253.654659,0.200856,9.000000,238.634048,0.776698
607.000000,9.000000,6.938760,2.819840,0.000499,0.002363,440.567880,-1.908900,6.865330,3.071830,271.756545,0.208011,9.000000,253.912872,0.816373
608.000000,9.000000,7.104560,3.413342,0.000499,0.002393,441.963991,-1.534600,7.008770,3.131250,292.667588,0.215279,9.000000,273.503754,0.773647
609.000000,9.000000,7.353770,2.457729,0.000499,0.002423,443.382349,-1.160500,7.161700,3.191290,315.441783,0.222331,9.000000,291.475586,0.726343
610.000000,9.000000,7.521190,2.345909,0.000499,0.002453,444.802701,-0.786400,7.364470,3.234410,338.619490,0.232147,9.000000,310.646942,0.726343
611.000000,9.000000,7.582160,4.285158,0.000499,0.002483,443.014828,-0.413100,7.522290,3.306550,362.724018,0.238898,9.000000,334.952454,0.796535
612.000000,9.000000,7.597280,3.604285,0.000499,0.002513,440.922655,-0.039900,7.613630,3.399070,386.711595,0.241968,9.000000,366.463348,0.846891
613.000000,9.000000,7.807870,3.182501,0.000499,0.002543,438.514723,0.333200,7.668520,3.499600,409.810247,0.243452,9.000000,398.051483,0.795010
614.000000,9.000000,7.807550,4.886985,0.000499,0.002573,433.835777,0.707500,7.817900,3.564520,429.645811,0.251061,9.000000,426.639557,0.772121
615.000000,9.000000,7.842740,4.346881,0.000499,0.002603,431.348660,1.081400,7.856240,3.704080,450.928115,0.251248,9.000000,456.339111,0.772121
616.000000,9.000000,7.908230,3.534137,0.000499,0.002633,431.400495,1.455600,7.902960,3.832720,471.142966,0.252246,9.000000,489.416443,0.837736
617.000000,9.000000,8.007340,2.990009,0.000499,0.002663,431.407068,1.829700,7.961490,3.977240,491.355358,0.255314,9.000000,518.850647,0.857573
618.000000,9.000000,8.046980,3.722480,0.000499,0.002693,430.797463,2.204300,8.039110,4.126630,512.022688,0.259429,9.000000,549.552307,0.755335
619.000000,9.000000,7.997140,4.632044,0.000499,0.002723,430.614946,2.578400,8.090980,4.302210,534.196228,0.262156,9.000000,582.555725,0.866728
620.000000,9.000000,8.120100,3.835351,0.000499,0.002753,430.590753,2.951800,8.097900,4.492110,557.371471,0.263823,9.000000,618.674622,0.866728
621.000000,9.000000,8.220340,5.147974,0.000499,0.002783,430.600870,3.320600,8.182770,4.663640,579.770638,0.269519,9.000000,653.386108,0.886565
622.000000,9.000000,8.130610,3.776628,0.000499,0.002813,430.636064,3.683500,8.254900,4.926400,604.198599,0.272517,9.000000,686.329712,0.894195
623.000000,9.000000,8.149130,6.393226,0.000499,0.002843,430.642434,4.050900,8.230370,5.305360,632.065086,0.268603,9.000000,722.718689,0.749232
624.000000,9.000000,8.244460,7.838095,0.000499,0.002873,430.659431,4.416400,8.252140,5.655330,660.278450,0.267270,9.000000,759.098511,0.775172
625.000000,9.000000,8.309650,5.709853,0.000499,0.002903,430.669099,4.776500,8.322530,5.997950,688.742197,0.271825,9.000000,791.685364,0.775172
626.000000,9.000000,8.356270,6.630067,0.000499,0.002932,430.423133,5.148500,8.380750,6.337920,719.219524,0.276609,9.000000,822.833313,0.845365
627.000000,9.000000,8.383450,7.446467,0.000499,0.002962,430.474902,5.520700,8.431440,6.659970,751.368163,0.279776,9.000000,864.462097,0.857573
628.000000,9.000000,8.488920,8.318858,0.000499,0.002992,430.488658,5.893900,8.462720,6.996940,787.504419,0.280165,9.000000,910.088867,0.724817
629.000000,9.000000,8.474010,7.821995,0.000499,0.003022,430.559403,5.717200,8.526160,6.456460,827.050455,0.288208,9.000000,953.653931,0.756861
630.000000,9.000000,8.529880,6.712789,0.000499,0.003052,430.773382,6.052900,8.514910,7.179860,870.790391,0.283544,9.000000,1003.929810,0.756861
631.000000,9.000000,8.536860,5.603607,0.000499,0.003082,430.829499,5.357900,8.555310,6.772670,914.361541,0.293080,9.000000,1051.472778,0.816373
632.000000,9.000000,8.677390,8.846105,0.000499,0.003112,431.550933,5.683700,8.579600,6.910110,952.776124,0.294282,9.000000,1075.795898,0.865202
633.000000,9.000000,8.603550,5.624031,0.000499,0.003142,431.708536,5.117900,8.669880,6.617860,987.634966,0.308414,9.000000,1085.269531,0.714135
634.000000,9.000000,8.623860,7.720999,0.000499,0.003172,431.943725,5.306900,8.647040,6.769830,1016.671412,0.306857,9.000000,1094.567139,0.773647
635.000000,9.000000,8.844030,6.219433,0.000500,0.003202,431.709591,4.945000,8.663620,6.627310,1040.507571,0.313688,9.000000,1105.819214,0.773647
636.000000,9.000000,8.792400,7.466184,0.000500,0.003231,431.911632,4.996400,8.791030,6.639380,1058.127372,0.321001,9.000000,1115.935425,0.851469
637.000000,9.000000,8.651530,6.615167,0.000499,0.003261,432.075894,4.702500,8.780630,6.566340,1073.853861,0.324667,9.000000,1127.729980,0.854521
638.000000,9.000000,8.801700,6.639116,0.000500,0.003291,431.955487,4.406400,8.710890,6.491440,1085.351504,0.325835,9.000000,1140.344849,0.732446
639.000000,9.000000,8.750410,6.265831,0.000499,0.003321,432.033507,4.142600,8.787130,6.334400,1092.148329,0.334593,9.000000,1153.881836,0.785854
640.000000,9.000000,8.740760,6.338653,0.000499,0.003351,432.066009,4.018000,8.766140,6.308440,1096.041758,0.336261,9.000000,1167.463623,0.785854
641.000000,9.000000,8.891590,5.884196,0.000499,0.003380,432.015989,3.819000,8.758450,6.239070,1095.928853,0.339287,9.000000,1173.289673,0.840787
642.000000,9.000000,8.945900,5.673454,0.000499,0.003410,431.806056,3.651200,8.838900,6.138220,1092.785755,0.346696,9.000000,1169.371216,0.883513
643.000000,9.000000,8.740120,5.971967,0.000499,0.003440,431.655086,3.591100,8.877230,6.118690,1088.692950,0.350514,9.000000,1161.763672,0.393690
644.000000,9.000000,9.065280,4.917883,0.000499,0.003469,431.865901,3.736800,8.771010,6.314620,1083.368334,0.343087,9.000000,1149.504395,0.692772
645.000000,9.000000,9.012860,6.030315,0.000499,0.003497,432.373212,3.603800,8.943090,6.174260,1076.263600,0.355052,9.000000,1136.387329,0.692772
646.000000,9.000000,8.980510,7.257267,0.000499,0.003523,432.580194,3.472900,8.925180,6.192930,1072.490568,0.355970,9.000000,1130.113647,0.833158
647.000000,9.000000,9.123300,5.233446,0.000499,0.003553,433.119430,3.224200,8.920080,6.131660,1070.274098,0.358996,9.000000,1127.767822,0.849943
648.000000,9.000000,9.206160,5.610256,0.000498,0.003547,433.467266,3.020300,8.987150,5.902130,1068.903460,0.369940,9.000000,1130.116577,0.729395
649.000000,9.000000,8.970320,5.372466,0.000495,0.003551,434.317278,2.832400,9.028950,5.708950,1068.123178,0.379411,9.000000,1131.782837,0.807217
650.000000,9.000000,9.117630,6.112519,0.000498,0.003578,435.647034,2.727700,8.938000,5.800380,1067.166409,0.374986,9.000000,1136.656372,0.807217
651.000000,9.000000,9.101750,5.110651,0.000497,0.003568,435.137902,2.547300,9.001800,5.572790,1063.086077,0.385115,9.000000,1148.803345,0.856047
652.000000,9.000000,8.946960,6.979878,0.000497,0.003585,434.552157,2.401200,9.000340,5.504430,1057.509350,0.388760,9.000000,1159.567017,0.827054
653.000000,9.000000,8.924960,7.804296,0.000499,0.003562,435.886702,2.286000,8.912540,5.457500,1051.029878,0.388254,9.000000,1162.065552,0.706506
654.000000,9.000000,9.097550,8.414722,0.000499,0.003591,436.234576,2.263200,8.902710,5.498080,1041.358749,0.387906,9.000000,1150.557617,0.778224
655.000000,9.000000,9.065530,6.506747,0.000498,0.003572,435.549098,2.103800,8.973600,5.271720,1031.081468,0.398171,9.000000,1125.567627,0.778224
656.000000,9.000000,8.992810,5.660779,0.000498,0.003594,435.028668,1.944300,8.973140,5.229020,1021.564941,0.400557,9.000000,1101.974854,0.848417
657.000000,9.000000,9.110890,5.578858,0.000499,0.003583,436.314955,1.851300,8.926850,5.193600,1012.845891,0.401058,9.000000,1086.029419,0.843839
658.000000,9.000000,9.119870,5.520310,0.000497,0.003600,433.655282,1.663900,8.993410,5.026240,1003.067907,0.408992,9.000000,1071.932373,0.747706
659.000000,9.000000,8.805800,4.877910,0.000494,0.003586,435.053655,1.598300,8.984470,4.923960,994.382746,0.413072,9.000000,1057.636353,0.747706
660.000000,9.000000,9.223890,5.969068,0.000499,0.003583,436.409764,1.647500,8.832190,5.128680,985.961435,0.402612,9.000000,1046.495605,0.817898
661.000000,9.000000,8.959420,4.484575,0.000496,0.003573,433.200662,1.470000,9.044420,4.745900,975.158413,0.421302,9.000000,1034.616455,0.842313
662.000000,9.000000,8.957110,5.443163,0.000499,0.003595,433.856118,1.396200,8.938240,4.899000,967.539784,0.413773,9.000000,1030.187988,0.827054
663.000000,9.000000,9.032260,6.727088,0.000499,0.003585,435.186699,1.438200,8.905330,4.894810,959.008026,0.413877,9.000000,1029.786377,0.727869
664.000000,9.000000,9.103900,4.314682,0.000498,0.003573,435.541813,1.439300,8.938040,4.823670,950.117799,0.417920,9.000000,1028.122437,0.727869
665.000000,9.000000,8.884600,5.736877,0.000497,0.003562,436.104184,1.352200,8.978640,4.710030,942.714806,0.423188,9.000000,1028.706421,0.791958
666.000000,9.000000,9.045480,4.145838,0.000499,0.003592,436.280766,1.289900,8.885810,4.894110,937.230750,0.417672,9.000000,1035.515015,0.885039
667.000000,9.000000,9.102130,6.163610,0.000499,0.003582,436.562258,1.333500,8.946080,4.799350,930.442014,0.423960,9.000000,1039.739502,0.834684
668.000000,9.000000,8.933870,6.085113,0.000497,0.003573,433.954063,1.384200,8.971390,4.792430,924.643717,0.427359,9.000000,1036.383179,0.718713
669.000000,9.000000,9.055420,4.767314,0.000499,0.003595,435.279998,1.439400,8.911860,4.981560,920.589534,0.423042,9.000000,1028.786987,0.718713
670.000000,9.000000,8.993130,5.089052,0.000498,0.003583,435.171288,1.467500,8.952590,4.926820,916.055201,0.427809,9.000000,1027.175171,0.788906
671.000000,9.000000,8.981390,4.625270,0.000498,0.003573,435.929172,1.544600,8.919190,4.998540,913.158504,0.426886,9.000000,1032.488647,0.837736
672.000000,9.000000,9.013520,4.657544,0.000499,0.003567,437.168573,1.651400,8.919330,5.075660,910.999944,0.426775,9.000000,1038.220093,0.830106
673.000000,9.000000,8.994240,5.320268,0.000499,0.003560,437.842608,1.725800,8.933700,5.094380,909.575199,0.428247,9.000000,1038.969116,0.704980
674.000000,9.000000,8.892990,4.694392,0.000499,0.003589,436.419246,1.657600,8.937430,5.147370,909.236878,0.428294,9.000000,1033.021118,0.704980
675.000000,9.000000,9.202650,4.701092,0.000499,0.003588,437.051167,1.848600,8.866890,5.320890,909.748843,0.424004,9.000000,1035.420776,0.798061
676.000000,9.000000,9.008900,4.738190,0.000497,0.003571,434.308463,1.710300,9.024260,5.022250,909.575954,0.436318,9.000000,1039.634033,0.854521
677.000000,9.000000,9.135100,4.124214,0.000498,0.003596,435.598140,1.623100,8.953940,5.122270,913.288319,0.431715,9.000000,1047.375244,0.819424
678.000000,9.000000,8.918780,5.064628,0.000497,0.003585,435.012800,1.481700,9.006290,4.909530,916.295826,0.437736,9.000000,1050.846436,0.712609
679.000000,9.000000,9.028030,4.822012,0.000499,0.003582,436.346368,1.609200,8.901500,5.069880,919.409542,0.430814,9.000000,1047.284302,0.712609
680.000000,9.000000,9.137410,5.946118,0.000499,0.003572,436.007981,1.637100,8.949600,4.991820,919.550374,0.434481,9.000000,1039.282227,0.791958
681.000000,9.000000,8.982680,4.552898,0.000496,0.003555,433.650217,1.535300,9.001110,4.814470,919.255915,0.440031,9.000000,1029.826172,0.831632
682.000000,9.000000,8.944390,4.278358,0.000498,0.003581,434.564122,1.465600,8.946330,4.929710,920.016721,0.435644,9.000000,1035.261475,0.811795
683.000000,9.000000,8.862810,5.867646,0.000498,0.003573,435.816635,1.548700,8.910940,4.977230,919.486184,0.433790,9.000000,1049.453979,0.733972
684.000000,9.000000,9.057220,4.449627,0.000499,0.003573,436.738767,1.746800,8.861070,5.167200,917.246463,0.429311,9.000000,1053.550903,0.733972
685.000000,9.000000,8.955200,6.290955,0.000499,0.003564,436.840962,1.761300,8.958060,5.082810,913.988628,0.435419,9.000000,1052.704102,0.796535
686.000000,9.000000,9.002790,5.454912,0.000499,0.003593,435.684677,1.706400,8.923100,5.205980,913.430247,0.432164,9.000000,1054.694580,0.848417
687.000000,9.000000,9.008640,6.176159,0.000499,0.003586,436.925938,1.775100,8.931330,5.215490,913.335451,0.433149,9.000000,1055.277588,0.824002
688.000000,9.000000,9.107080,5.470562,0.000499,0.003579,438.111722,1.834100,8.933910,5.230460,914.201213,0.433368,9.000000,1053.941895,0.724817
689.000000,9.000000,9.011250,5.654930,0.000498,0.003568,436.899081,1.750600,8.982570,5.081320,915.715165,0.437920,9.000000,1053.332764,0.724817
690.000000,9.000000,8.969480,5.279769,0.000499,0.003593,435.236041,1.680600,8.958580,5.136690,918.857024,0.435423,9.000000,1057.531616,0.895721
691.000000,9.000000,9.025400,4.868210,0.000498,0.003583,435.792556,1.743500,8.915870,5.148690,921.295466,0.433760,9.000000,1060.079102,0.868254
692.000000,9.000000,8.910550,6.543970,0.000499,0.003575,437.160024,1.767000,8.950700,5.112260,922.373688,0.435639,9.000000,1057.318359,0.817898
693.000000,9.000000,9.034350,5.791149,0.000499,0.003571,436.629734,1.894100,8.882250,5.230940,923.590239,0.431099,9.000000,1056.147461,0.732446
694.000000,9.000000,8.972690,4.062592,0.000499,0.003561,435.838123,1.917900,8.945600,5.161930,923.281856,0.434908,9.000000,1054.088989,0.732446
695.000000,9.000000,9.027550,6.130361,0.000499,0.003590,435.832654,1.841800,8.934310,5.235950,924.455369,0.432839,9.000000,1052.683960,0.817898
696.000000,9.000000,9.094940,5.642980,0.000499,0.003581,437.044128,1.860100,8.950180,5.196240,925.617437,0.434396,9.000000,1055.516724,0.837736
697.000000,9.000000,8.910720,4.437902,0.000498,0.003567,435.032435,1.800300,8.982140,5.070520,926.983518,0.437722,9.000000,1062.398682,0.802639
698.000000,9.000000,9.015670,4.163913,0.000499,0.003597,435.827420,1.732100,8.908380,5.199570,929.364240,0.431804,9.000000,1071.375977,0.720239
699.000000,9.000000,9.016740,4.673018,0.000498,0.003585,434.836453,1.739700,8.935510,5.100760,929.869977,0.434945,9.000000,1073.602539,0.720239
700.000000,9.000000,9.088610,4.319007,0.000499,0.003576,436.099630,1.750500,8.944850,5.089160,930.410508,0.435331,9.000000,1070.849609,0.802639
701.000000,8.000000,8.616330,4.661068,0.000495,0.003342,434.597839,1.055000,8.754700,4.299800,930.559168,0.442922,8.000000,1063.580566,0.857573
702.000000,8.000000,8.306920,3.154502,0.000490,0.003106,431.731587,0.345300,8.276640,3.574390,928.150388,0.441121,8.000000,1057.212646,0.807217
703.000000,8.000000,8.023220,3.961396,0.000485,0.003032,430.798562,-0.003600,8.086460,3.356720,921.351774,0.435475,8.000000,1044.499756,0.726343
704.000000,8.000000,8.001220,4.412028,0.000486,0.003035,430.441474,0.025800,7.998420,3.418520,908.905104,0.423244,8.000000,1015.451050,0.726343
705.000000,8.000000,8.034610,4.474601,0.000487,0.003041,430.561832,0.075100,7.999670,3.472750,887.656507,0.415526,8.000000,973.929443,0.787380
706.000000,8.000000,7.992980,3.376468,0.000487,0.003042,430.500109,0.094400,8.006280,3.557270,860.601849,0.408971,8.000000,931.749695,0.811795
707.000000,8.000000,8.095760,4.815137,0.000488,0.003050,430.624679,0.172600,7.993780,3.759390,831.303565,0.401102,8.000000,894.867554,0.793484
708.000000,8.000000,7.940890,3.065781,0.000486,0.003042,430.366515,0.122500,8.018780,3.795440,802.875437,0.397839,8.000000,863.942688,0.715661
709.000000,8.000000,8.063460,3.738029,0.000490,0.003055,430.724349,0.252600,7.981390,3.979890,779.896186,0.387360,8.000000,841.035706,0.715661
710.000000,8.000000,7.962780,3.091880,0.000488,0.003049,430.418515,0.232100,8.011130,3.970690,759.679954,0.385685,8.000000,821.665039,0.791958
711.000000,8.000000,8.089140,3.116854,0.000490,0.003060,430.678249,0.352600,7.986800,4.082940,744.402837,0.378664,8.000000,800.157410,0.839261
712.000000,8.000000,8.023930,3.552187,0.000488,0.003050,430.414843,0.301100,8.015460,4.008640,731.491453,0.377860,8.000000,779.221619,0.872832
713.000000,8.000000,8.069670,4.391954,0.000489,0.003053,430.546617,0.368400,7.998660,4.053620,722.656509,0.373193,8.000000,764.091675,0.723291
714.000000,8.000000,8.131120,3.332120,0.000488,0.003047,430.364007,0.350300,8.010590,4.005200,715.310520,0.372349,8.000000,758.653015,0.723291
715.000000,8.000000,8.025350,3.310371,0.000485,0.003033,430.267463,0.261300,8.021290,3.917510,709.552693,0.373471,8.000000,760.165771,0.788906
716.000000,8.000000,8.056640,3.740379,0.000486,0.003037,430.531840,0.309900,7.996190,3.958400,706.387609,0.369741,8.000000,764.590027,0.830106
717.000000,8.000000,8.088780,3.927822,0.000486,0.003034,430.405001,0.299600,8.008070,3.921440,702.865263,0.369392,8.000000,764.999268,0.810269
718.000000,8.000000,8.018550,4.449777,0.000485,0.003025,430.281900,0.248200,8.013360,3.871220,699.207523,0.369726,8.000000,760.750549,0.732446
719.000000,8.000000,7.994630,3.263323,0.000485,0.003029,431.682296,0.271000,7.997650,3.904220,696.540198,0.366934,8.000000,759.516785,0.732446
720.000000,8.000000,8.065820,3.884799,0.000486,0.003035,433.078699,0.301100,7.995680,3.925420,693.639282,0.364739,8.000000,762.293762,0.817898
721.000000,8.000000,7.997330,4.057267,0.000485,0.003028,434.471377,0.251400,8.011890,3.873150,689.853205,0.365717,8.000000,762.032715,0.854521
722.000000,8.000000,8.022240,6.358702,0.000486,0.003033,435.844412,0.282800,7.994760,3.918540,687.327838,0.362930,8.000000,762.303772,0.820950
723.000000,8.000000,7.947190,3.738604,0.000486,0.003033,437.173150,0.276000,8.002360,3.906500,684.662906,0.362554,8.000000,766.729004,0.704980
724.000000,8.000000,8.052460,3.564211,0.000488,0.003042,433.841430,0.381100,7.985580,3.976330,682.689657,0.359048,8.000000,771.196106,0.704980
725.000000,8.000000,8.024310,4.161588,0.000485,0.003037,435.001168,0.376400,8.010620,3.927570,679.764468,0.360701,8.000000,770.139465,0.801113
726.000000,8.000000,8.040370,3.850700,0.000485,0.003038,436.362427,0.374800,8.001070,3.942490,678.343293,0.359780,8.000000,763.811768,0.857573
727.000000,8.000000,8.061750,3.646583,0.000485,0.003035,437.674342,0.354700,8.005100,3.925630,677.613898,0.360192,8.000000,759.785645,0.808743
728.000000,8.000000,8.076770,4.838786,0.000484,0.003029,438.950778,0.319100,8.009020,3.895860,677.309489,0.361140,8.000000,755.942627,0.717187
729.000000,8.000000,8.096320,3.847000,0.000483,0.003022,440.207071,0.274900,8.011380,3.863020,677.362849,0.362193,8.000000,752.141113,0.717187
730.000000,8.000000,7.980850,3.787227,0.000481,0.003013,441.451839,0.215800,8.015000,3.820360,677.517390,0.363548,8.000000,749.269043,0.795010
731.000000,8.000000,8.075100,4.681668,0.000483,0.003022,442.694564,0.273100,7.989310,3.889170,678.423077,0.360220,8.000000,750.968323,0.840787
732.000000,8.000000,8.009610,2.933786,0.000482,0.003013,443.931427,0.212700,8.014350,3.821480,677.246172,0.362452,8.000000,755.495667,0.836210
733.000000,8.000000,8.027080,3.133728,0.000483,0.003017,445.170097,0.235600,7.997000,3.861750,676.536447,0.360350,8.000000,764.164062,0.733972
734.000000,8.000000,7.950610,2.772317,0.000483,0.003016,446.390411,0.229500,8.003180,3.855890,675.242587,0.360145,8.000000,773.274231,0.733972
735.000000,8.000000,8.000000,4.555548,0.000485,0.003027,447.593103,0.298500,7.986300,3.925330,674.351875,0.356900,8.000000,773.865723,0.820950
736.000000,8.000000,8.069320,4.032468,0.000485,0.003029,448.775369,0.307000,7.999850,3.916540,672.476977,0.357037,8.000000,769.227478,1.087988
737.000000,8.000000,7.909200,3.162477,0.000483,0.003021,449.943005,0.254900,8.013370,3.870220,670.616550,0.358866,8.000000,762.919434,0.906402
738.000000,8.000000,8.155420,3.349370,0.000486,0.003037,451.094396,0.371500,7.974400,3.991090,671.148230,0.353789,8.000000,758.660156,0.761439
739.000000,8.000000,7.962230,3.951146,0.000483,0.003007,452.223292,0.201000,8.039070,3.816890,669.345751,0.360951,8.000000,756.753174,0.761439
740.000000,8.000000,8.118030,3.421892,0.000485,0.003020,453.338541,0.289000,7.983420,3.928190,670.837492,0.356173,8.000000,756.641602,0.816373
741.000000,8.000000,8.107120,3.769153,0.000483,0.003002,454.437582,0.187200,8.026150,3.813960,670.416993,0.360810,8.000000,754.402283,0.848417
742.000000,8.000000,7.956060,3.699856,0.000481,0.002993,455.522801,0.132600,8.017280,3.785000,670.829991,0.361763,8.000000,753.620544,0.825528
743.000000,8.000000,8.039270,3.662257,0.000484,0.003006,456.591808,0.220500,7.982580,3.880140,672.349099,0.357411,8.000000,758.767639,0.709557
744.000000,8.000000,8.109310,3.539537,0.000483,0.003003,457.640148,0.206300,8.007510,3.839040,671.400769,0.358812,8.000000,765.453247,0.709557
745.000000,8.000000,8.048120,3.786052,0.000481,0.002990,458.667585,0.131500,8.021560,3.779290,669.818205,0.361040,8.000000,764.856750,0.807217
746.000000,8.000000,7.997770,3.180851,0.000481,0.002991,459.682505,0.135000,8.004220,3.805810,669.548188,0.359595,8.000000,762.668579,0.854521
747.000000,8.000000,7.928080,2.786766,0.000482,0.002997,460.682736,0.175300,7.994890,3.844620,669.361256,0.357527,8.000000,761.958862,0.808743
748.000000,8.000000,8.085380,3.950021,0.000485,0.003010,461.664823,0.269000,7.980390,3.918180,668.762685,0.354025,8.000000,758.391663,0.720239
749.000000,8.000000,8.044070,3.617959,0.000482,0.002997,462.630858,0.195400,8.020500,3.828710,666.143823,0.357621,8.000000,750.783630,0.720239
750.000000,8.000000,8.030270,4.002144,0.000482,0.002996,463.592926,0.196900,8.004650,3.849360,665.352152,0.356692,8.000000,743.501038,0.813321
751.000000,8.000000,7.969660,2.953810,0.000482,0.002998,464.538314,0.207000,8.002530,3.858840,665.315690,0.356189,8.000000,736.622864,0.854521
752.000000,8.000000,8.055360,5.471287,0.000484,0.003007,465.457939,0.271000,7.989110,3.910630,665.709180,0.353881,8.000000,733.564636,0.814847
753.000000,8.000000,8.075710,4.095265,0.000482,0.003001,466.364785,0.239400,8.011190,3.861970,664.909261,0.355904,8.000000,732.946167,0.724817
754.000000,8.000000,8.055870,2.541001,0.000481,0.002994,467.240835,0.203600,8.012740,3.836540,664.707024,0.357013,8.000000,734.552185,0.724817
755.000000,8.000000,7.908380,3.085455,0.000481,0.002992,468.100723,0.193700,8.007070,3.836040,665.368205,0.357006,8.000000,734.648071,0.811795
756.000000,8.000000,8.271010,3.325195,0.000485,0.003007,468.954556,0.312400,7.973200,3.945150,666.964386,0.352225,8.000000,729.385925,0.849943
757.000000,8.000000,7.997620,3.024207,0.000481,0.002949,470.406781,0.085800,8.074940,3.690700,664.838967,0.363078,8.000000,724.166016,0.810269
758.000000,8.000000,8.049400,2.670696,0.000483,0.002958,471.770825,0.155100,7.989040,3.817230,667.176887,0.356929,8.000000,725.512024,0.721765
759.000000,8.000000,8.030310,3.213050,0.000483,0.002955,472.567616,0.146300,8.007960,3.784140,667.486901,0.357761,8.000000,726.975159,0.721765
760.000000,8.000000,7.844760,3.465315,0.000483,0.002957,473.371173,0.159900,8.002510,3.796790,666.963584,0.356705,8.000000,725.243103,1.139870
761.000000,8.000000,8.198620,4.970456,0.000488,0.002976,474.181001,0.339800,7.958510,3.954000,667.053291,0.349536,8.000000,723.003784,0.962862
762.000000,8.000000,8.150440,3.707481,0.000484,0.002935,475.628436,0.139600,8.054150,3.731910,662.968600,0.358711,8.000000,725.008179,0.828580
763.000000,8.000000,7.969770,3.143153,0.000482,0.002921,475.479675,0.059000,8.024480,3.708960,662.226180,0.359067,8.000000,733.060791,0.714135
764.000000,8.000000,8.093010,3.410417,0.000485,0.002934,476.304032,0.158000,7.984000,3.818910,663.840958,0.353870,8.000000,744.605408,0.714135
765.000000,8.000000,8.051160,3.186701,0.000483,0.002924,476.259065,0.097500,8.018290,3.735390,662.781605,0.356518,8.000000,754.705322,0.816373
766.000000,8.000000,8.009430,3.532987,0.000483,0.002923,476.807763,0.097000,8.004560,3.751540,661.965096,0.355144,8.000000,758.421997,0.839261
767.000000,8.000000,8.158100,3.362519,0.000484,0.002928,477.404755,0.130600,7.997300,3.786340,661.198632,0.353069,8.000000,757.913391,0.842313
768.000000,8.000000,7.993830,2.633097,0.000481,0.002905,478.859694,0.041100,8.035620,3.680870,658.963898,0.356933,8.000000,759.100220,0.737024
769.000000,8.000000,8.085930,4.817787,0.000484,0.002914,480.190418,0.109100,7.991670,3.777670,659.076209,0.352093,8.000000,763.280701,0.737024
770.000000,8.000000,7.962530,4.842036,0.000482,0.002905,480.413337,0.058300,8.016570,3.715960,657.537381,0.353800,8.000000,762.531311,0.822476
771.000000,8.000000,8.149150,4.280008,0.000485,0.002916,480.917025,0.150700,7.986120,3.808290,657.033128,0.349273,8.000000,757.610901,0.863676
772.000000,8.000000,8.026360,3.148102,0.000482,0.002893,482.370516,0.041500,8.034250,3.683660,654.472965,0.353870,8.000000,753.547668,0.802639
773.000000,8.000000,8.039900,3.180476,0.000483,0.002898,482.876682,0.086800,7.998950,3.751620,654.215223,0.350398,8.000000,754.764771,0.732446
774.000000,8.000000,8.135590,4.898584,0.000483,0.002898,483.309364,0.095200,8.006340,3.748890,653.523363,0.349872,8.000000,755.672913,0.732446
775.000000,8.000000,7.979210,3.506388,0.000481,0.002881,484.763915,0.031900,8.028390,3.674470,652.005925,0.352382,8.000000,753.714111,0.830106
776.000000,8.000000,8.078830,3.850150,0.000484,0.002892,486.036147,0.112100,7.989020,3.773950,652.441071,0.347560,8.000000,752.893494,0.863676
777.000000,8.000000,7.998020,4.039793,0.000482,0.002884,486.608426,0.071400,8.017110,3.714730,651.075381,0.349374,8.000000,753.455444,0.851469
778.000000,8.000000,8.122420,3.773978,0.000484,0.002891,487.840426,0.121400,7.996370,3.774120,650.582243,0.346397,8.000000,756.641602,0.747706
779.000000,8.000000,7.950370,4.388004,0.000482,0.002876,489.296212,0.050400,8.026440,3.689290,648.905669,0.349522,8.000000,759.170959,0.747706
780.000000,8.000000,8.074320,3.787352,0.000485,0.002890,490.355913,0.147700,7.981890,3.804930,649.423816,0.344189,8.000000,760.246948,0.828580
781.000000,8.000000,7.927270,3.172701,0.000484,0.002882,490.821156,0.106100,8.017700,3.738020,648.075397,0.346859,8.000000,758.775452,0.854521
782.000000,8.000000,8.084250,5.076602,0.000487,0.002895,491.315634,0.232300,7.976510,3.849370,648.301179,0.341804,8.000000,754.057007,0.898773
783.000000,8.000000,7.991820,3.325295,0.000485,0.002885,491.574629,0.172800,8.021200,3.766570,646.666126,0.345557,8.000000,741.282104,0.764491
784.000000,8.000000,8.225670,2.950685,0.000486,0.002891,491.903834,0.246100,7.994440,3.835040,646.960592,0.342717,8.000000,729.542908,0.764491
785.000000,8.000000,7.980480,3.585310,0.000482,0.002856,493.378511,0.100800,8.054930,3.664660,645.911011,0.350035,8.000000,717.841797,0.827054
786.000000,8.000000,8.028820,3.233799,0.000485,0.002869,494.342775,0.194400,7.985080,3.795370,648.530644,0.343834,8.000000,712.541199,0.874358
787.000000,8.000000,7.954330,3.272723,0.000485,0.002870,494.660793,0.217600,8.006740,3.780140,649.362223,0.344431,8.000000,712.721741,0.824002
788.000000,8.000000,8.076100,4.994805,0.000487,0.002880,494.885687,0.318300,7.986390,3.849070,649.863918,0.341322,8.000000,715.605225,0.749232
789.000000,8.000000,7.946840,3.238899,0.000486,0.002871,494.930163,0.270500,8.019890,3.786480,648.653040,0.344256,8.000000,717.999451,0.749232
790.000000,8.000000,8.209360,4.292733,0.000488,0.002884,494.994393,0.353500,7.983840,3.881140,649.361236,0.340226,8.000000,719.180725,0.833158
791.000000,8.000000,7.815300,3.791427,0.000484,0.002851,496.465073,0.188300,8.049560,3.696990,647.926746,0.348143,8.000000,724.589233,0.878936
792.000000,8.000000,8.112800,3.282972,0.000491,0.002880,497.650542,0.432600,7.945660,3.956920,651.407850,0.336785,8.000000,733.299072,0.827054
793.000000,8.000000,7.902530,3.633133,0.000489,0.002857,495.444555,0.291200,8.030650,3.777620,650.126153,0.344451,8.000000,738.921448,0.715661
794.000000,8.000000,8.136930,3.969545,0.000493,0.002876,495.089906,0.440400,7.972860,3.928970,651.532482,0.338210,8.000000,739.588745,0.715661
795.000000,8.000000,7.955110,4.006219,0.000488,0.002859,494.908352,0.358100,8.031170,3.789190,650.291786,0.344491,8.000000,731.946167,0.804165
796.000000,8.000000,8.073320,4.363430,0.000488,0.002878,496.146212,0.493300,7.971470,3.909760,651.748856,0.339396,8.000000,720.337891,0.859099
797.000000,8.000000,7.914240,3.470415,0.000487,0.002872,495.905355,0.462100,8.019120,3.860470,651.978469,0.342708,8.000000,715.627380,0.820950
798.000000,8.000000,8.066140,4.518574,0.000489,0.002893,497.034477,0.609500,7.968540,3.977600,653.986837,0.337632,8.000000,716.541321,0.746180
799.000000,8.000000,8.111950,2.688320,0.000487,0.002883,496.240470,0.541800,8.014880,3.896250,653.898345,0.341854,8.000000,719.511230,0.746180
800.000000,8.000000,7.950530,3.197400,0.000485,0.002872,496.278720,0.479500,8.023700,3.849510,654.818236,0.344311,8.000000,718.953064,0.824002
801.000000,4.000000,7.548100,3.333195,0.000481,0.002632,481.313864,-0.270100,7.599780,3.248900,657.083734,0.348687,4.000000,719.212585,0.856047
802.000000,4.000000,6.464590,3.325645,0.000476,0.002392,466.346504,-1.019900,7.072860,2.884420,654.800523,0.343959,4.000000,722.350403,0.791958
803.000000,4.000000,6.034410,3.179001,0.000471,0.002152,451.382580,-1.769700,6.179330,2.557520,647.810462,0.321861,4.000000,714.342224,0.701928
804.000000,4.000000,5.814530,2.918536,0.000466,0.002000,436.395944,-2.519700,5.786200,2.362370,624.580911,0.309754,4.000000,681.250671,0.701928
805.000000,4.000000,5.489380,2.358658,0.000461,0.002000,429.977807,-3.269500,5.669870,2.282870,595.428436,0.301006,4.000000,633.545227,0.762965
806.000000,4.000000,5.399760,1.559964,0.000456,0.002000,429.978531,-4.019100,5.441260,2.179170,563.638041,0.287222,4.000000,583.413818,0.860625
807.000000,4.000000,5.151980,2.164041,0.000451,0.002000,430.006418,-4.768700,5.315470,2.068420,526.994549,0.276575,4.000000,535.679871,0.761439
808.000000,4.000000,4.796500,1.634886,0.000446,0.002000,430.743730,-5.518500,5.102830,1.959590,489.831176,0.262338,4.000000,490.777527,0.657676
809.000000,4.000000,4.762220,2.375257,0.000441,0.002000,430.046380,-6.268300,4.828990,1.879600,452.047349,0.249602,4.000000,450.917755,0.657676
810.000000,4.000000,4.853930,2.847039,0.000436,0.001999,430.056346,-7.017100,4.579630,1.745920,413.340417,0.239015,4.000000,414.263245,0.711083
811.000000,4.000000,4.791080,2.614048,0.000431,0.002015,430.036932,-7.764600,4.208930,1.529900,376.427352,0.231834,4.000000,379.001373,0.750758
812.000000,4.000000,4.742710,2.565825,0.000429,0.002016,430.120321,-8.184200,4.012340,1.457590,344.810498,0.224198,4.000000,351.212158,0.750758
813.000000,4.000000,4.664320,1.646411,0.000428,0.002019,430.230788,-8.279300,4.006680,1.484510,320.510097,0.216009,4.000000,334.509216,0.654624
814.000000,4.000000,4.751920,1.542990,0.000427,0.002041,431.596879,-8.310300,4.008510,1.526500,301.742118,0.207757,4.000000,323.846954,0.654624
815.000000,4.000000,4.483800,1.472968,0.000427,0.002049,430.610329,-8.410300,4.007040,1.497750,283.930505,0.200818,4.000000,313.553772,0.718713
816.000000,4.000000,4.827970,2.542576,0.000427,0.002050,430.209563,-8.205700,3.998770,1.586260,270.191434,0.192073,4.000000,303.704681,0.766017
817.000000,4.000000,4.767470,1.935175,0.000426,0.002055,430.096926,-8.465400,4.008510,1.483210,253.774846,0.188707,4.000000,294.375214,0.756861
818.000000,4.000000,4.836080,1.449843,0.000426,0.002061,430.095064,-8.472200,4.005210,1.528130,241.910399,0.183036,4.000000,287.182129,0.646994
819.000000,4.000000,4.704260,1.722783,0.000426,0.002066,430.096673,-8.541400,4.007500,1.516160,232.684606,0.178509,4.000000,285.115448,0.738550
820.000000,4.000000,4.656530,2.698295,0.000425,0.002071,430.094354,-8.476400,4.004760,1.557770,226.737052,0.173783,4.000000,286.527985,0.738550
821.000000,4.000000,4.389070,1.450043,0.000425,0.002082,431.463169,-8.453200,4.004240,1.567220,221.131050,0.170276,4.000000,286.793335,0.772121
822.000000,4.000000,4.934680,3.660282,0.000425,0.002090,430.480885,-8.228000,3.999090,1.647810,216.426483,0.165846,4.000000,284.254272,0.776698
823.000000,4.000000,4.471640,1.590013,0.000424,0.002088,430.285425,-8.555800,4.009090,1.470260,205.802821,0.167128,4.000000,278.998047,0.666831
824.000000,4.000000,4.808540,1.733508,0.000424,0.002091,430.110043,-8.287500,3.998940,1.637150,203.143587,0.162207,4.000000,274.126373,0.735498
825.000000,4.000000,4.500450,2.170465,0.000424,0.002093,430.088816,-8.480500,4.008510,1.527070,197.089821,0.162184,4.000000,268.240448,0.735498
826.000000,4.000000,4.554380,3.303996,0.000423,0.002095,430.091029,-8.292100,4.001590,1.628560,195.176226,0.158720,4.000000,262.281799,0.769069
827.000000,4.000000,4.568860,2.439880,0.000422,0.002091,430.190846,-8.281000,4.003420,1.601050,191.458356,0.157557,4.000000,258.897125,0.778224
828.000000,4.000000,4.719210,2.112568,0.000421,0.002087,430.257109,-8.264400,4.003460,1.597170,187.027794,0.156516,4.000000,256.348022,0.654624
829.000000,4.000000,4.648070,2.711744,0.000421,0.002091,430.108553,-8.388500,4.007050,1.558440,182.346147,0.156266,4.000000,255.011475,0.697350
830.000000,4.000000,4.528010,1.483067,0.000421,0.002094,431.469234,-8.381500,4.003740,1.588450,180.780149,0.154629,4.000000,256.189240,0.697350
831.000000,4.000000,4.698350,2.695370,0.000420,0.002100,430.440959,-8.265900,4.004700,1.627810,180.749808,0.152607,4.000000,260.993286,0.729395
832.000000,4.000000,4.780520,1.455943,0.000420,0.002098,430.186039,-8.381200,4.004870,1.560140,178.015220,0.152793,4.000000,262.925751,0.915558
833.000000,4.000000,4.580980,2.161566,0.000420,0.002101,430.112699,-8.456400,4.007230,1.546530,176.217140,0.152344,4.000000,264.243805,0.727869
834.000000,4.000000,4.732190,1.670410,0.000419,0.002104,431.480431,-8.362600,4.002550,1.607260,177.899463,0.150151,4.000000,265.901917,0.740076
835.000000,4.000000,4.644470,2.405856,0.000419,0.002105,432.829361,-8.465900,4.005890,1.549500,177.031414,0.150183,4.000000,266.382324,0.740076
836.000000,4.000000,4.731140,1.936675,0.000418,0.002102,434.151245,-8.436100,4.003500,1.574980,177.308294,0.148985,4.000000,264.719269,0.776698
837.000000,4.000000,4.276940,1.736082,0.000418,0.002100,433.239670,-8.482900,4.004710,1.546190,176.631993,0.148598,4.000000,264.400024,0.801113
838.000000,4.000000,4.711230,1.453718,0.000419,0.002100,431.990234,-8.147400,3.995140,1.691360,179.046410,0.145854,4.000000,266.737122,0.686669
839.000000,4.000000,4.671290,2.105393,0.000418,0.002104,431.986061,-8.402200,4.008510,1.544210,174.657695,0.147447,4.000000,263.362885,0.741602
840.000000,4.000000,4.417810,1.454243,0.000418,0.002103,433.330938,-8.416300,4.004450,1.573590,172.744052,0.146853,4.000000,255.551666,0.741602
841.000000,4.000000,4.790570,2.145891,0.000418,0.002100,432.120563,-8.167300,3.997460,1.663700,174.289481,0.144366,4.000000,251.409546,0.791958
842.000000,4.000000,4.535780,1.936900,0.000417,0.002099,431.201607,-8.441700,4.008180,1.530800,170.495536,0.146441,4.000000,246.326736,0.767543
843.000000,4.000000,4.802240,2.563225,0.000417,0.002104,430.442174,-8.275600,4.004030,1.629890,171.521791,0.144383,4.000000,240.941238,0.662254
844.000000,4.000000,4.469630,1.545640,0.000417,0.002107,430.327106,-8.463900,4.008920,1.540250,170.157025,0.145332,4.000000,238.296692,0.723291
845.000000,4.000000,4.714390,2.821490,0.000417,0.002107,430.131094,-8.229400,4.000710,1.650050,173.082129,0.142770,4.000000,238.646378,0.723291
846.000000,4.000000,4.502880,1.469118,0.000416,0.002109,430.102603,-8.398200,4.008240,1.556320,171.650848,0.143944,4.000000,240.576965,0.776698
847.000000,4.000000,4.529550,1.426994,0.000416,0.002110,430.133147,-8.238100,4.003220,1.631960,172.722422,0.142332,4.000000,243.724228,0.781276
848.000000,4.000000,4.734270,1.428394,0.000416,0.002110,431.490408,-8.237700,4.005220,1.615540,172.151653,0.142263,4.000000,242.935089,0.668357
849.000000,4.000000,4.721170,2.070444,0.000416,0.002116,430.532226,-8.397000,4.009940,1.556200,169.451357,0.143439,4.000000,238.852814,0.729395
850.000000,4.000000,4.031990,1.516866,0.000416,0.002117,431.876734,-8.434900,4.005710,1.569560,169.438038,0.143105,4.000000,237.024368,0.729395
851.000000,4.000000,4.836520,2.918386,0.000417,0.002119,430.908573,-8.075300,3.993490,1.770020,172.262312,0.144051,4.000000,240.083252,0.798061
852.000000,4.000000,4.598400,1.961199,0.000416,0.002123,430.299062,-8.424100,4.011480,1.510730,166.399294,0.146234,4.000000,236.909149,0.785854
853.000000,4.000000,4.645470,1.737007,0.000416,0.002124,431.646137,-8.334500,4.003080,1.607640,167.231542,0.144592,4.000000,232.400009,0.677513
854.000000,4.000000,4.361330,1.445594,0.000416,0.002123,432.999184,-8.377300,4.004730,1.585440,167.988983,0.144438,4.000000,233.722717,0.727869
855.000000,4.000000,4.682720,3.407567,0.000416,0.002122,431.805895,-8.094000,3.996580,1.680290,170.485992,0.142399,4.000000,238.284515,0.727869
856.000000,4.000000,4.708510,1.989447,0.000416,0.002129,431.858053,-8.347600,4.009790,1.565890,167.484090,0.144516,4.000000,241.061890,0.764491
857.000000,4.000000,4.753260,2.620998,0.000416,0.002133,430.953658,-8.381000,4.006430,1.574650,166.435515,0.144663,4.000000,240.026077,0.929291
858.000000,4.000000,4.632290,2.097293,0.000416,0.002135,430.366661,-8.424000,4.006310,1.564670,167.187583,0.144628,4.000000,241.484268,0.714135
859.000000,4.000000,4.748780,2.761567,0.000415,0.002132,430.139507,-8.355300,4.002240,1.592150,169.679499,0.143655,4.000000,246.934631,0.730920
860.000000,4.000000,4.498160,2.152366,0.000415,0.002131,430.127241,-8.429000,4.006830,1.549420,170.264149,0.144027,4.000000,253.522614,0.730920
861.000000,4.000000,4.592930,1.452918,0.000415,0.002130,430.154774,-8.251700,4.002420,1.625790,173.016379,0.142218,4.000000,257.991852,0.773647
862.000000,4.000000,4.723020,1.472193,0.000414,0.002127,431.510512,-8.312700,4.007970,1.580240,172.299399,0.142748,4.000000,259.253601,0.787380
863.000000,4.000000,4.645430,3.486739,0.000415,0.002133,430.429165,-8.393600,4.008730,1.552920,170.404358,0.143283,4.000000,258.144806,0.669883
864.000000,4.000000,4.410730,1.660160,0.000414,0.002130,430.151806,-8.356600,4.002980,1.579990,170.836932,0.142533,4.000000,256.629486,0.723291
865.000000,4.000000,4.634010,1.620412,0.000414,0.002128,430.138972,-8.117700,3.998520,1.660700,173.053312,0.140473,4.000000,258.733337,0.723291
866.000000,4.000000,4.507490,1.449819,0.000413,0.002123,430.209931,-8.278800,4.008980,1.566940,170.251572,0.142117,4.000000,258.757690,0.755335
867.000000,4.000000,4.507600,2.226738,0.000412,0.002122,431.569894,-8.175300,4.002400,1.625300,169.611229,0.141087,4.000000,257.134857,0.770595
868.000000,4.000000,4.472680,1.523191,0.000411,0.002119,432.938320,-8.160400,4.004420,1.624610,168.882917,0.140881,4.000000,253.091888,0.672935
869.000000,4.000000,4.577650,1.928100,0.000411,0.002116,431.762380,-8.084800,4.002230,1.639170,168.052974,0.140431,4.000000,246.617035,0.714135
870.000000,4.000000,4.425290,2.462904,0.000410,0.002121,430.828209,-8.166700,4.011450,1.607490,166.106775,0.141084,4.000000,239.114029,0.714135
871.000000,4.000000,4.612440,2.503902,0.000410,0.002118,432.199984,-8.031200,4.000100,1.663900,166.665952,0.139774,4.000000,231.391815,0.737024
872.000000,4.000000,4.271070,1.463818,0.000409,0.002116,433.563028,-8.211200,4.011180,1.588160,164.624906,0.141175,4.000000,225.357132,0.750758
873.000000,4.000000,4.714540,2.904287,0.000409,0.002115,432.612832,-7.914700,3.996010,1.717160,166.530605,0.139215,4.000000,223.257385,0.662254
874.000000,4.000000,4.463590,1.457593,0.000408,0.002111,431.040938,-8.247100,4.015420,1.546270,162.574023,0.141789,4.000000,221.215454,0.720239
875.000000,4.000000,4.501630,1.604362,0.000407,0.002111,432.411535,-8.071400,4.000620,1.650770,164.099055,0.139594,4.000000,219.129013,0.720239
876.000000,4.000000,4.507090,2.054420,0.000407,0.002107,431.820361,-8.077300,4.005480,1.627450,164.805968,0.139366,4.000000,219.862518,0.781276
877.000000,4.000000,4.584010,2.317760,0.000406,0.002107,433.184249,-8.094100,4.006610,1.621610,164.796300,0.139231,4.000000,220.450272,0.802639
878.000000,4.000000,4.395570,1.463518,0.000405,0.002103,432.169016,-8.166100,4.008970,1.591750,164.166669,0.139542,4.000000,224.230682,0.677513
879.000000,4.000000,4.465440,2.534776,0.000405,0.002103,433.533256,-8.001400,4.000520,1.662740,166.097585,0.137634,4.000000,228.595444,0.712609
880.000000,4.000000,4.463940,1.813254,0.000404,0.002098,434.844763,-8.046000,4.006600,1.627830,165.718236,0.137821,4.000000,228.670502,0.712609
881.000000,4.000000,4.401240,2.235763,0.000403,0.002095,436.153273,-8.053200,4.005980,1.629580,164.970199,0.137545,4.000000,227.510696,0.737024
882.000000,4.000000,4.387490,1.458718,0.000402,0.002090,437.379096,-7.993800,4.003500,1.654410,164.988059,0.136665,4.000000,227.040039,0.665305
883.000000,4.000000,4.397130,2.426855,0.000402,0.002085,438.437381,-7.967200,4.004250,1.658690,164.534140,0.136167,4.000000,225.902420,0.695824
884.000000,4.000000,4.399520,1.945474,0.000401,0.002079,439.397242,-7.968400,4.005390,1.655750,163.537910,0.135912,4.000000,223.728683,0.733972
885.000000,4.000000,4.217760,1.451218,0.000400,0.002071,440.269338,-7.971100,4.005940,1.656850,162.611749,0.135596,4.000000,222.965332,0.733972
886.000000,4.000000,4.302990,1.606162,0.000400,0.002073,441.396671,-7.786500,3.997640,1.728510,163.521707,0.133631,4.000000,222.635269,0.753809
887.000000,4.000000,4.553970,2.170265,0.000399,0.002071,442.362858,-7.826600,4.004530,1.693100,161.761605,0.134013,4.000000,219.638855,0.767543
888.000000,4.000000,4.135110,1.457243,0.000398,0.002066,440.155577,-8.059000,4.011880,1.603940,157.784536,0.135862,4.000000,214.356613,0.656150
889.000000,4.000000,4.525880,1.452843,0.000400,0.002072,435.843843,-7.695900,3.992370,1.776980,160.652798,0.132535,4.000000,211.499832,0.714135
890.000000,4.000000,4.572700,1.799505,0.000399,0.002078,432.484969,-7.945600,4.016500,1.628180,158.068581,0.134798,4.000000,208.909180,0.714135
891.000000,4.000000,3.868490,1.440569,0.000398,0.002083,433.837707,-8.074300,4.015080,1.616880,157.419972,0.135118,4.000000,206.625458,0.744654
892.000000,4.000000,4.750630,1.423720,0.000401,0.002090,433.267164,-7.706500,3.987630,1.836510,161.638806,0.133979,4.000000,207.280701,0.778224
893.000000,4.000000,4.094460,1.774956,0.000399,0.002092,431.342788,-8.169600,4.027190,1.541250,155.670502,0.137689,4.000000,204.681564,0.671409
894.000000,4.000000,4.666870,1.907076,0.000403,0.002105,430.611683,-7.801500,3.982230,1.783590,159.970453,0.133793,4.000000,202.952271,0.703454
895.000000,4.000000,4.614750,1.433294,0.000402,0.002104,430.296113,-8.141500,4.018250,1.569740,157.239588,0.136989,4.000000,204.521011,0.703454
896.000000,4.000000,4.642580,1.428919,0.000402,0.002106,431.649499,-8.183200,4.012820,1.598250,158.049619,0.136584,4.000000,209.339035,0.741602
897.000000,4.000000,4.309330,1.456118,0.000401,0.002108,433.008963,-8.269600,4.016810,1.583610,160.279034,0.136530,4.000000,213.995575,0.755335
898.000000,4.000000,4.586490,2.044795,0.000401,0.002106,431.857155,-7.935800,3.995120,1.696570,165.590509,0.133093,4.000000,220.257004,0.668357
899.000000,4.000000,4.541930,1.934175,0.000401,0.002113,431.898567,-8.158200,4.020140,1.586250,164.531366,0.135181,4.000000,224.991211,0.712609
900.000000,4.000000,4.301560,2.141692,0.000401,0.002113,433.261574,-8.162400,4.010120,1.605340,164.617751,0.134625,4.000000,228.242706,0.712609
901.000000,4.000000,4.776060,2.271561,0.000401,0.002110,434.620509,-7.920600,3.997230,1.693040,167.165233,0.132236,4.000000,232.666245,0.762965
902.000000,4.000000,3.952890,1.512891,0.000400,0.002111,431.769486,-8.317100,4.028770,1.529000,163.135501,0.135646,4.000000,232.837265,0.772121
903.000000,4.000000,4.672810,1.907276,0.000406,0.002126,431.235404,-7.942700,3.972410,1.806310,166.825245,0.132755,4.000000,233.712402,0.663780
904.000000,4.000000,3.636780,1.430519,0.000405,0.002129,430.379700,-8.221800,4.021200,1.567550,162.155445,0.136218,4.000000,232.465530,0.709557
905.000000,4.000000,4.637630,2.758892,0.000409,0.002137,430.272371,-7.848400,3.980040,1.874670,161.910049,0.139599,4.000000,228.318588,0.709557
906.000000,4.000000,4.524820,1.450268,0.000408,0.002133,430.193740,-8.097300,4.010190,1.574540,155.088877,0.140743,4.000000,221.591614,0.749232
907.000000,4.000000,4.647220,1.584538,0.000407,0.002130,431.555277,-8.055500,4.003710,1.639670,154.805536,0.139819,4.000000,214.337982,0.761439
908.000000,4.000000,4.550270,1.847878,0.000406,0.002129,432.923194,-8.213800,4.012300,1.591140,155.063449,0.140515,4.000000,211.694855,0.804165
909.000000,4.000000,4.319720,1.434519,0.000406,0.002126,434.286498,-8.172200,4.005670,1.620140,157.744958,0.139482,4.000000,210.259171,0.723291
910.000000,4.000000,4.691260,1.450144,0.000405,0.002122,433.730659,-7.913200,3.996370,1.694780,161.956070,0.137246,4.000000,211.498978,0.723291
911.000000,4.000000,3.300500,1.424769,0.000404,0.002120,431.466639,-8.219300,4.015840,1.544450,159.580664,0.140129,4.000000,212.686646,0.749232
912.000000,4.000000,4.922730,1.825654,0.000412,0.002141,432.265175,-7.844700,3.964190,1.928590,159.734468,0.144826,4.000000,215.277939,0.787380
913.000000,4.000000,4.289230,1.443794,0.000411,0.002141,430.572350,-8.385900,4.012210,1.467150,151.851780,0.148193,4.000000,214.103210,0.683617
914.000000,4.000000,4.670880,1.629312,0.000413,0.002145,430.238753,-8.015300,3.987510,1.718380,156.213327,0.144829,4.000000,212.451584,0.724817
915.000000,4.000000,4.549470,1.459318,0.000412,0.002140,430.213914,-8.231900,4.010130,1.567750,155.833881,0.146284,4.000000,213.489822,0.724817
916.000000,4.000000,4.494110,2.460804,0.000411,0.002138,431.572994,-8.160500,4.003060,1.615160,157.717665,0.145220,4.000000,216.269669,0.746180
917.000000,4.000000,4.470750,1.439619,0.000411,0.002135,432.945225,-8.108100,4.002750,1.628530,159.938739,0.144457,4.000000,219.856903,0.766017
918.000000,4.000000,4.313760,1.441494,0.000410,0.002131,431.774314,-8.044000,4.001930,1.631450,161.076980,0.143989,4.000000,220.823944,0.674461
919.000000,4.000000,4.538230,1.494992,0.000409,0.002128,430.738513,-7.874100,3.998520,1.685990,162.140968,0.143376,4.000000,219.397827,0.741602
920.000000,4.000000,4.604130,1.702334,0.000408,0.002126,430.349544,-8.010500,4.007500,1.604870,159.714621,0.144437,4.000000,213.270935,0.741602
921.000000,4.000000,4.407800,1.458318,0.000407,0.002122,430.262763,-8.107500,4.007720,1.588910,158.450437,0.144705,4.000000,207.282684,0.767543
922.000000,4.000000,4.653370,2.143317,0.000407,0.002120,431.625836,-7.949200,3.999240,1.664390,160.959834,0.142642,4.000000,208.991226,0.758387
923.000000,4.000000,4.065420,1.451993,0.000406,0.002119,432.991385,-8.199700,4.014790,1.563120,159.972805,0.144080,4.000000,214.323410,0.663780
924.000000,4.000000,4.644820,1.892951,0.000407,0.002120,431.867917,-7.843900,3.992640,1.757400,163.074160,0.143870,4.000000,220.843628,0.730920
925.000000,4.000000,4.597640,1.437744,0.000406,0.002123,431.934182,-8.135800,4.015530,1.560020,159.210959,0.145085,4.000000,221.385437,0.730920
926.000000,4.000000,3.700120,1.422520,0.000406,0.002122,433.301329,-8.171500,4.008700,1.589260,159.262825,0.144159,4.000000,216.717239,0.769069
927.000000,4.000000,4.593490,1.466993,0.000408,0.002125,432.249211,-7.801900,3.988080,1.847740,161.295817,0.148522,4.000000,215.833801,0.793484
928.000000,4.000000,4.585740,2.804991,0.000406,0.002121,431.241854,-8.018000,4.009390,1.569990,155.579103,0.148537,4.000000,210.764984,0.660728
929.000000,4.000000,4.126700,1.432344,0.000406,0.002119,432.610913,-8.089900,4.008170,1.594540,154.818224,0.147653,4.000000,201.404449,0.712609
930.000000,4.000000,4.608650,1.466118,0.000406,0.002122,432.670970,-7.811000,3.996400,1.747140,158.256971,0.146922,4.000000,198.360901,0.712609
931.000000,4.000000,4.535920,1.927125,0.000405,0.002117,431.676070,-8.052800,4.010770,1.572350,155.421902,0.147658,4.000000,196.860107,0.750758
932.000000,4.000000,4.310330,1.436269,0.000404,0.002117,433.044470,-8.054000,4.006300,1.610130,156.262657,0.146275,4.000000,196.005936,0.773647
933.000000,4.000000,4.592200,2.078194,0.000404,0.002113,434.410577,-7.843400,3.996910,1.688470,160.030469,0.143460,4.000000,199.720871,0.660728
934.000000,4.000000,4.255660,1.456543,0.000403,0.002109,435.726608,-8.108400,4.013540,1.570500,158.598695,0.144925,4.000000,204.150284,0.471512
935.000000,4.000000,4.593680,2.144591,0.000404,0.002118,436.214088,-7.857300,3.995660,1.708640,161.634628,0.141929,4.000000,209.571762,0.471512
936.000000,4.000000,3.811880,1.435819,0.000404,0.002121,432.624252,-8.086000,4.016050,1.580190,159.691111,0.143439,4.000000,210.338654,0.669883
937.000000,4.000000,4.412880,1.431669,0.000405,0.002128,432.852896,-7.756500,3.993690,1.824590,160.758287,0.147111,4.000000,209.821808,0.732446
938.000000,4.000000,4.395840,1.445569,0.000404,0.002124,431.830983,-7.790700,4.002810,1.640770,156.389105,0.145921,4.000000,205.635468,0.642417
939.000000,4.000000,4.608820,1.717508,0.000403,0.002121,433.204652,-7.795900,4.002470,1.662490,155.162698,0.145177,4.000000,199.644669,0.717187
940.000000,4.000000,4.425150,2.446555,0.000402,0.002117,434.557199,-8.047500,4.012610,1.585480,153.217579,0.146220,4.000000,197.380493,0.717187
941.000000,4.000000,4.575850,1.446119,0.000402,0.002114,435.905419,-7.935900,4.001500,1.655590,155.913119,0.143964,4.000000,202.085297,0.756861
942.000000,4.000000,3.610210,1.450793,0.000401,0.002110,437.171672,-8.108400,4.011780,1.586430,156.820766,0.144183,4.000000,210.826553,0.764491
943.000000,4.000000,4.626260,2.801416,0.000404,0.002120,434.224978,-7.733900,3.984130,1.872180,159.235411,0.148709,4.000000,219.315765,0.668357
944.000000,4.000000,4.441960,2.415381,0.000403,0.002116,431.623781,-8.005400,4.011410,1.550500,152.990064,0.149092,4.000000,219.733551,0.727869
945.000000,4.000000,4.614580,2.273411,0.000402,0.002116,432.995025,-7.908400,4.002040,1.642430,154.251725,0.146538,4.000000,215.544312,0.727869
946.000000,4.000000,4.570810,1.917375,0.000401,0.002113,434.348545,-8.114100,4.013410,1.572980,154.664580,0.146603,4.000000,214.072281,0.762965
947.000000,4.000000,4.385530,1.425519,0.000401,0.002110,435.674129,-8.143500,4.009160,1.585850,156.992646,0.145027,4.000000,215.623810,0.779750
948.000000,4.000000,3.934480,1.452393,0.000400,0.002106,436.992705,-7.986500,4.001180,1.645310,161.221208,0.142182,4.000000,221.848480,0.656150
949.000000,4.000000,4.125730,1.442969,0.000401,0.002112,433.220250,-7.703900,3.997620,1.771420,163.257131,0.144278,4.000000,226.176010,0.708032
950.000000,4.000000,4.627440,1.442094,0.000400,0.002108,432.484893,-7.609100,3.999620,1.712470,159.318952,0.145083,4.000000,221.093613,0.708032
951.000000,4.000000,4.449100,1.428569,0.000399,0.002105,431.064471,-7.950300,4.014120,1.556780,152.548308,0.146376,4.000000,208.796112,0.747706
952.000000,4.000000,4.459090,1.489017,0.000398,0.002105,432.433902,-7.876900,4.003860,1.646690,153.608922,0.143718,4.000000,200.390701,0.773647
953.000000,4.000000,4.044250,1.440844,0.000398,0.002104,433.795438,-7.916700,4.006900,1.634900,155.734415,0.142337,4.000000,200.233322,0.694298
954.000000,4.000000,4.597470,2.059820,0.000398,0.002103,433.144071,-7.630200,3.996330,1.765290,159.178901,0.141598,4.000000,205.185699,0.743128
955.000000,4.000000,4.171850,1.555414,0.000396,0.002099,430.989378,-7.946400,4.013800,1.562300,155.090091,0.142775,4.000000,208.698486,0.743128
956.000000,4.000000,4.558760,3.016257,0.000398,0.002107,430.531405,-7.626100,3.993580,1.739800,158.350372,0.139026,4.000000,211.220490,0.769069
957.000000,4.000000,4.431530,2.057245,0.000396,0.002106,430.242619,-7.920500,4.014910,1.587300,156.359935,0.140402,4.000000,215.037384,0.767543
958.000000,4.000000,4.549710,1.453743,0.000396,0.002106,431.602771,-7.866400,4.004590,1.641040,157.655171,0.138527,4.000000,217.644577,0.634787
959.000000,4.000000,3.867760,1.448244,0.000396,0.002112,430.688833,-7.994000,4.017240,1.600520,158.423047,0.138767,4.000000,221.725555,0.634787
960.000000,4.000000,4.783370,2.188815,0.000398,0.002117,430.345186,-7.634700,3.990890,1.810850,162.165023,0.139102,4.000000,224.740631,0.759913
961.000000,4.000000,4.076720,1.446944,0.000396,0.002116,430.317366,-8.152000,4.028250,1.505770,155.588102,0.141304,4.000000,222.733154,0.756861
962.000000,4.000000,4.537220,1.432269,0.000401,0.002128,430.269489,-7.778800,3.979330,1.771330,160.113326,0.137687,4.000000,218.495636,0.766017
963.000000,4.000000,4.238310,1.430944,0.000399,0.002124,430.226695,-7.972700,4.009920,1.596870,158.503106,0.138638,4.000000,213.763153,0.642417
964.000000,4.000000,4.697790,2.141942,0.000400,0.002125,430.137401,-7.701000,3.996510,1.717980,160.686037,0.136003,4.000000,208.057678,0.642417
965.000000,4.000000,4.646880,1.770956,0.000398,0.002120,430.136928,-8.109400,4.017460,1.541550,156.949214,0.139127,4.000000,202.949005,0.704980
966.000000,4.000000,3.739530,1.415595,0.000397,0.002118,430.288875,-8.154800,4.010890,1.573870,157.522994,0.138513,4.000000,201.744247,0.746180
967.000000,4.000000,4.589490,1.428119,0.000403,0.002130,430.308278,-7.780500,3.975860,1.854720,162.620904,0.139657,4.000000,207.005035,0.756861
968.000000,4.000000,4.533780,1.444344,0.000401,0.002125,430.207529,-8.019700,4.011010,1.567530,157.664205,0.140463,4.000000,210.636200,0.648520
969.000000,4.000000,3.550590,1.428019,0.000401,0.002124,431.567559,-8.032700,4.007180,1.607880,157.294168,0.139435,4.000000,208.753357,0.648520
970.000000,4.000000,4.601000,1.441994,0.000403,0.002134,430.592070,-7.675600,3.989040,1.891130,158.331315,0.145601,4.000000,207.845886,0.721765
971.000000,4.000000,4.004510,1.451394,0.000402,0.002130,430.287618,-7.944800,4.011270,1.567820,151.310024,0.145827,4.000000,203.356613,0.756861
972.000000,4.000000,4.530890,1.442369,0.000402,0.002129,430.167507,-7.637500,3.996250,1.779570,152.339194,0.146896,4.000000,196.957672,0.732446
973.000000,4.000000,4.472700,1.459418,0.000400,0.002124,430.160460,-7.837800,4.007820,1.606570,148.907924,0.146697,4.000000,189.841034,0.637839
974.000000,4.000000,4.516900,1.614087,0.000400,0.002122,431.523002,-7.852400,4.004610,1.639380,149.861710,0.145324,4.000000,183.476135,0.637839
975.000000,4.000000,4.371250,2.765967,0.000399,0.002121,432.893225,-7.944100,4.008560,1.617420,151.740208,0.144600,4.000000,182.393173,0.740076
976.000000,4.000000,4.376300,2.078769,0.000398,0.002118,434.260161,-7.834900,4.001190,1.661840,155.438939,0.142440,4.000000,186.138000,0.791958
977.000000,4.000000,4.460240,1.437244,0.000398,0.002113,435.603887,-7.832100,4.003690,1.646750,157.404834,0.141541,4.000000,192.783478,0.778224
978.000000,4.000000,2.924170,1.436744,0.000397,0.002112,432.572935,-7.879000,4.006440,1.614680,157.481200,0.141214,4.000000,200.630630,0.657676
979.000000,4.000000,4.667210,2.703795,0.000405,0.002134,433.531184,-7.504400,3.962380,1.989820,156.616049,0.146243,4.000000,206.905045,0.657676
980.000000,4.000000,4.373600,1.435069,0.000404,0.002131,431.537271,-7.952300,4.015850,1.529500,147.719995,0.149626,4.000000,203.270447,0.704980
981.000000,4.000000,4.684230,1.435044,0.000403,0.002129,432.915135,-7.774900,3.997410,1.676520,148.844752,0.146661,4.000000,196.704147,0.724817
982.000000,4.000000,4.224560,1.412895,0.000402,0.002126,434.274953,-8.119900,4.016910,1.557460,148.198077,0.148128,4.000000,196.823425,0.744654
983.000000,4.000000,4.736290,1.447619,0.000403,0.002127,433.886077,-7.786500,3.993550,1.727180,153.905351,0.144657,4.000000,200.409409,0.648520
984.000000,4.000000,4.633890,1.755407,0.000402,0.002125,431.583966,-8.181400,4.021440,1.526520,152.575643,0.146820,4.000000,202.573486,0.648520
985.000000,4.000000,2.876830,1.446694,0.000402,0.002130,430.395244,-8.169600,4.014920,1.574920,155.374184,0.145034,4.000000,204.047928,0.740076
986.000000,4.000000,4.866220,2.363733,0.000416,0.002150,431.910935,-7.804500,3.906570,1.962250,157.647493,0.147732,4.000000,209.625168,0.865202
987.000000,4.000000,4.533330,2.243538,0.000415,0.002148,430.801122,-8.343600,4.010810,1.460350,150.603254,0.153182,4.000000,207.656174,0.756861
988.000000,4.000000,4.371160,1.453893,0.000414,0.002144,430.550174,-8.134200,3.998490,1.617480,152.681025,0.150520,4.000000,201.917328,0.618002
989.000000,4.000000,4.455990,1.463418,0.000414,0.002141,430.183627,-7.964500,3.998370,1.672960,156.256191,0.149007,4.000000,200.258087,0.618002
990.000000,4.000000,4.439150,1.419070,0.000412,0.002137,430.165877,-7.955300,4.001410,1.635230,156.527799,0.148959,4.000000,200.890991,0.714135
991.000000,4.000000,4.467950,1.442994,0.000411,0.002132,430.160753,-7.912800,4.000620,1.644560,156.478510,0.148661,4.000000,202.071075,0.761439
992.000000,4.000000,4.743470,2.373183,0.000411,0.002128,431.523447,-7.944500,4.002870,1.636360,156.238446,0.148676,4.000000,200.122482,0.772121
993.000000,4.000000,4.138290,1.818929,0.000410,0.002130,430.741504,-8.242500,4.018700,1.541100,154.300215,0.150443,4.000000,198.790588,0.677513
994.000000,4.000000,4.664140,1.453743,0.000411,0.002134,430.408315,-7.900500,3.993010,1.743430,158.679808,0.149512,4.000000,203.156113,0.677513
995.000000,4.000000,3.920040,1.417570,0.000409,0.002129,430.227996,-8.151600,4.011140,1.553600,156.632802,0.150419,4.000000,206.785126,0.756861
996.000000,4.000000,4.596080,1.601763,0.000410,0.002131,430.132343,-7.818300,3.994360,1.786890,158.423230,0.153265,4.000000,207.818787,0.759913
997.000000,4.000000,4.162540,1.421020,0.000409,0.002126,430.164040,-8.011300,4.007640,1.571800,154.189280,0.153004,4.000000,205.847702,0.726343
998.000000,4.000000,4.201920,1.420145,0.000409,0.002125,430.141625,-7.781100,3.997910,1.726510,155.443404,0.152999,4.000000,203.844177,0.651572
999.000000,4.000000,3.184060,1.458243,0.000409,0.002122,431.502368,-7.737600,4.000130,1.706470,154.092464,0.154238,4.000000,202.364655,0.651572
1000.000000,4.000000,4.680100,1.502491,0.000409,0.002122,430.721633,-7.443200,3.996350,1.941460,148.482666,0.162987,4.000000,197.506683,0.727869
1001.000000,4.000000,4.574440,1.429644,0.000407,0.002119,430.286980,-7.853700,4.013610,1.542150,138.898785,0.163897,4.000000,187.325027,0.762965
1002.000000,4.025126,3.221360,1.439744,0.000406,0.002116,431.648384,-7.908300,4.005840,1.613290,140.313426,0.161405,4.025126,178.198303,0.706506
1003.000000,4.050251,4.753160,1.496967,0.000410,0.002130,430.660797,-7.538200,4.006480,1.960540,143.215233,0.167438,4.050251,176.019501,0.628683
1004.000000,4.075377,3.291950,1.450268,0.000409,0.002126,430.281968,-7.918300,4.065020,1.526580,138.327941,0.168250,4.075377,171.288986,0.628683
1005.000000,4.100503,4.750500,2.344784,0.000413,0.002139,430.339223,-7.544600,4.054340,1.951920,140.243105,0.174000,4.100503,166.919754,0.717187
1006.000000,4.125628,4.421250,1.417245,0.000411,0.002134,430.190632,-7.832900,4.110820,1.540730,136.035405,0.173989,4.125628,162.958755,0.762965
1007.000000,4.150754,4.578860,1.458043,0.000411,0.002132,430.163797,-7.590800,4.122680,1.708550,142.337994,0.168598,4.150754,161.899429,0.729395
1008.000000,4.175879,4.673850,1.454718,0.000410,0.002127,430.169796,-7.647900,4.154520,1.647720,146.307347,0.166767,4.175879,166.487534,0.653098
1009.000000,4.201005,4.446080,1.487542,0.000409,0.002123,430.207562,-7.733100,4.182030,1.616090,149.505715,0.165345,4.201005,171.969284,0.653098
1010.000000,4.226131,4.762110,1.641961,0.000409,0.002123,430.140578,-7.499000,4.198750,1.716840,155.910805,0.161089,4.226131,178.817596,0.729395
1011.000000,4.251256,4.590040,2.004947,0.000407,0.002118,430.177878,-7.749200,4.237510,1.592420,157.232099,0.161275,4.251256,184.724899,0.817898
1012.000000,4.276382,4.568060,2.451779,0.000407,0.002118,431.541216,-7.606700,4.252650,1.674780,161.799818,0.157701,4.276382,192.261703,0.947603
1013.000000,4.301508,4.448890,1.824704,0.000406,0.002116,430.506614,-7.507800,4.278060,1.690010,165.760509,0.155949,4.301508,202.059464,0.730920
1014.000000,4.326633,4.435290,1.450319,0.000406,0.002112,430.173496,-7.309300,4.299200,1.747130,169.022726,0.153626,4.326633,210.961441,0.730920
1015.000000,4.351759,4.530530,1.708258,0.000405,0.002108,430.151571,-7.209700,4.326190,1.765310,169.817603,0.152574,4.351759,216.870193,0.752283
1016.000000,4.376884,4.626270,2.516952,0.000404,0.002104,430.136544,-7.191500,4.353250,1.753940,168.787311,0.152129,4.376884,218.081757,0.781276
1017.000000,4.402010,4.518730,2.443830,0.000403,0.002102,431.498728,-7.251000,4.381590,1.742880,167.973926,0.152173,4.402010,216.115494,0.724817
1018.000000,4.427136,4.772960,2.438430,0.000403,0.002103,432.872297,-7.139700,4.402240,1.805570,169.933057,0.150319,4.427136,216.382248,0.675987
1019.000000,4.452261,4.546370,1.438169,0.000402,0.002100,432.056955,-7.313500,4.437330,1.725660,169.460994,0.151704,4.452261,218.134308,0.675987
1020.000000,4.477387,4.570670,3.093279,0.000401,0.002098,431.199167,-7.085200,4.450620,1.825200,173.195624,0.148937,4.477387,220.763504,0.746180
1021.000000,4.502513,4.645270,2.871988,0.000401,0.002103,430.452285,-7.027500,4.481430,1.828360,175.490906,0.147978,4.502513,225.043518,0.778224
1022.000000,4.527638,4.648450,2.527377,0.000400,0.002098,430.174198,-7.021100,4.506200,1.808270,176.009570,0.147752,4.527638,225.224670,0.743128
1023.000000,4.552764,4.654380,2.522777,0.000400,0.002099,431.527985,-6.999400,4.531900,1.826190,177.010328,0.147070,4.552764,225.508255,0.669883
1024.000000,4.577889,4.560300,2.290261,0.000399,0.002097,432.884028,-6.972500,4.555900,1.836690,178.397117,0.146309,4.577889,228.630325,0.669883
1025.000000,4.603015,4.349930,1.775131,0.000398,0.002094,431.787169,-6.814500,4.576600,1.885140,180.561589,0.144579,4.603015,232.801559,0.720239
1026.000000,4.628141,4.523390,2.239713,0.000401,0.002110,430.938051,-6.621400,4.606280,1.982510,181.510085,0.144568,4.628141,235.252640,0.759913
1027.000000,4.653266,4.615590,1.963074,0.000402,0.002120,430.413888,-6.485500,4.629600,1.958720,179.769620,0.143923,4.653266,233.187073,0.726343
1028.000000,4.678392,4.542630,2.705295,0.000402,0.002123,430.225735,-6.363400,4.651470,1.960860,178.666364,0.143357,4.678392,227.835678,0.679039
1029.000000,4.703518,4.805350,2.634347,0.000403,0.002129,430.139794,-6.190500,4.677900,2.014370,178.441805,0.143644,4.703518,223.102264,0.679039
1030.000000,4.728643,4.641580,2.643147,0.000400,0.002113,430.481295,-6.322200,4.727530,1.931930,177.438610,0.146403,4.728643,221.683975,0.727869
1031.000000,4.753769,4.754550,2.977584,0.000403,0.002128,430.197405,-6.067100,4.709720,2.017540,180.405355,0.143403,4.753769,223.509094,0.773647
1032.000000,4.778894,4.706140,2.511402,0.000402,0.002123,431.597590,-6.056800,4.760270,1.983840,182.257248,0.145343,4.778894,227.622528,0.724817
1033.000000,4.804020,4.631080,2.591549,0.000403,0.002133,432.999417,-5.924500,4.768570,2.015370,184.821630,0.144602,4.804020,231.485687,0.675987
1034.000000,4.829146,4.710190,3.332845,0.000405,0.002142,432.629932,-5.746400,4.798660,2.054470,186.652402,0.145117,4.829146,232.970581,0.675987
1035.000000,4.854271,4.861590,3.161552,0.000406,0.002148,431.909893,-5.627200,4.824840,2.046820,187.291104,0.145816,4.854271,231.101730,0.747706
1036.000000,4.879397,4.735040,2.608273,0.000405,0.002141,432.108508,-5.678500,4.863410,2.016640,187.540781,0.147970,4.879397,229.194717,0.772121
1037.000000,4.904523,4.827160,2.171990,0.000407,0.002154,432.320363,-5.535900,4.871480,2.070860,189.766804,0.147424,4.904523,229.341476,0.775172
1038.000000,4.929648,4.729040,1.853403,0.000407,0.002157,431.404078,-5.445800,4.897750,2.061800,191.396331,0.148132,4.929648,227.094162,0.718713
1039.000000,4.954774,4.946040,1.460643,0.000409,0.002169,430.394992,-5.337800,4.926070,2.097950,192.487229,0.149590,4.954774,222.911484,0.718713
1040.000000,4.979899,4.796080,2.286536,0.000408,0.002162,430.378647,-5.356100,4.960260,2.054870,192.681770,0.151790,4.979899,219.665802,0.729395
1041.000000,5.005025,4.912650,1.698209,0.000411,0.002177,430.189119,-5.197700,4.970930,2.113230,194.854678,0.151769,5.005025,216.768753,0.764491
1042.000000,5.030151,4.897960,2.887888,0.000412,0.002183,430.166922,-5.108800,4.998400,2.099770,196.507853,0.152782,5.030151,214.630417,0.708032
1043.000000,5.055276,4.969780,1.474743,0.000413,0.002189,430.161458,-5.008800,5.023890,2.117240,198.168690,0.153965,5.055276,213.503250,0.674461
1044.000000,5.080402,4.924580,1.442569,0.000413,0.002191,430.186675,-4.917300,5.047430,2.113310,199.614499,0.155310,5.080402,214.604858,0.674461
1045.000000,5.105528,4.997460,1.791380,0.000414,0.002200,430.171128,-4.808500,5.073020,2.140830,201.435556,0.156554,5.105528,216.551682,0.730920
1046.000000,5.130653,4.943040,1.833004,0.000415,0.002204,431.576478,-4.745600,5.098360,2.134530,203.105955,0.158073,5.130653,216.973495,0.752283
1047.000000,5.155779,5.036630,2.974759,0.000417,0.002212,430.642165,-4.675600,5.125380,2.158170,204.796778,0.159907,5.155779,216.424438,0.695824
1048.000000,5.180905,4.985830,2.405331,0.000418,0.002216,432.046363,-4.616400,5.149290,2.146690,206.221285,0.161623,5.180905,215.821838,0.680565
1049.000000,5.206030,5.069240,2.293311,0.000419,0.002221,433.449135,-4.534300,5.175240,2.168490,207.902411,0.163599,5.206030,216.759796,0.680565
1050.000000,5.231156,5.173630,1.709008,0.000420,0.002226,434.841917,-4.468600,5.199750,2.159670,209.305009,0.165475,5.231156,218.389755,0.747706
1051.000000,5.256281,5.247010,3.242099,0.000420,0.002222,434.358509,-4.472800,5.229310,2.140520,211.023542,0.167898,5.256281,219.774857,0.772121
1052.000000,5.281407,5.005530,1.622987,0.000419,0.002215,433.653201,-4.495200,5.260360,2.124610,213.276945,0.170612,5.281407,220.844604,0.718713
1053.000000,5.306533,5.352380,2.122767,0.000423,0.002230,434.448963,-4.393900,5.266600,2.196900,217.038163,0.170676,5.306533,222.948654,0.685143
1054.000000,5.331658,5.190170,2.342709,0.000421,0.002211,434.215747,-4.544900,5.325820,2.099940,218.176765,0.175576,5.331658,224.633972,0.685143
1055.000000,5.356784,5.159930,1.997122,0.000425,0.002222,434.595991,-4.439600,5.305600,2.152780,222.354995,0.174128,5.356784,225.953888,0.747706
1056.000000,5.381910,5.213420,1.821029,0.000427,0.002235,433.813651,-4.321800,5.344010,2.181920,225.444677,0.175319,5.381910,229.220932,0.796535
1057.000000,5.407035,5.271240,2.198664,0.000429,0.002243,435.203417,-4.239000,5.371630,2.185650,227.281937,0.176632,5.407035,232.890015,0.704980
1058.000000,5.432161,5.205080,1.784680,0.000430,0.002249,436.563143,-4.170700,5.396910,2.191870,228.799253,0.177990,5.432161,234.723541,0.711083
1059.000000,5.457286,5.439930,1.744607,0.000432,0.002259,432.978159,-4.095100,5.422540,2.232810,230.192025,0.179540,5.457286,235.068802,0.711083
1060.000000,5.482412,5.316320,1.836153,0.000431,0.002247,433.137248,-4.174800,5.466410,2.177510,231.012162,0.183208,5.482412,235.641983,0.779750
1061.000000,5.507538,5.342760,1.591463,0.000434,0.002258,432.990964,-4.099600,5.466620,2.228420,234.500518,0.182926,5.507538,236.893356,0.788906
1062.000000,5.532663,5.228970,2.299885,0.000435,0.002267,432.759424,-4.010600,5.497190,2.237180,237.544420,0.184376,5.532663,238.630722,0.671409
1063.000000,5.557789,5.510150,2.221663,0.000438,0.002277,434.158298,-3.906200,5.523680,2.293920,239.574279,0.185799,5.557789,239.114853,0.622579
1064.000000,5.582915,5.321720,2.756568,0.000437,0.002271,433.852165,-3.918100,5.557500,2.218100,240.549541,0.189366,5.582915,239.194122,0.622579
1065.000000,5.608040,5.567250,2.812315,0.000440,0.002282,434.902861,-3.841500,5.569770,2.302430,243.673423,0.189333,5.608040,239.825195,0.749232
1066.000000,5.633166,5.431910,2.601649,0.000439,0.002274,433.860501,-3.870500,5.609790,2.232450,245.900833,0.192875,5.633166,240.427368,0.804165
1067.000000,5.658291,5.442800,1.512891,0.000443,0.002284,434.911046,-3.805100,5.617810,2.294740,249.994148,0.192408,5.658291,242.834198,0.711083
1068.000000,5.683417,5.697690,2.373958,0.000445,0.002290,434.616615,-3.759700,5.648330,2.311740,253.323803,0.193778,5.683417,247.553040,0.717187
1069.000000,5.708543,5.515770,1.814804,0.000443,0.002273,434.213217,-3.869600,5.696960,2.238960,255.470432,0.198607,5.708543,250.761185,0.717187
1070.000000,5.733668,5.586910,1.439669,0.000447,0.002286,434.823763,-3.790600,5.688950,2.317060,260.352794,0.196857,5.733668,252.888458,0.779750
1071.000000,5.758794,5.616940,2.369058,0.000448,0.002293,433.453896,-3.713600,5.721600,2.325530,264.273015,0.198005,5.758794,254.876343,0.807217
1072.000000,5.783920,5.653050,2.453929,0.000450,0.002297,434.171462,-3.679100,5.747000,2.340860,267.613123,0.199055,5.783920,256.397614,0.700402
1073.000000,5.809045,5.592290,1.986398,0.000451,0.002297,434.559587,-3.640900,5.769170,2.354090,270.718722,0.200134,5.809045,257.038818,0.712609
1074.000000,5.834171,5.784090,2.353458,0.000453,0.002308,434.047382,-3.563800,5.797080,2.404010,273.710675,0.200863,5.834171,258.480957,0.712609
1075.000000,5.859296,5.718300,2.681596,0.000453,0.002298,434.483643,-3.610700,5.837700,2.362410,275.961324,0.204230,5.859296,260.308929,0.770595
1076.000000,5.884422,5.832000,2.738068,0.000454,0.002307,433.823178,-3.505700,5.838300,2.410100,279.830453,0.203620,5.884422,261.939819,0.802639
1077.000000,5.909548,5.810630,2.329034,0.000454,0.002298,434.585764,-3.541600,5.887000,2.390390,282.974721,0.206935,5.909548,265.525574,0.685143
1078.000000,5.934673,5.695010,2.660671,0.000454,0.002300,435.956642,-3.464300,5.898050,2.414420,286.838799,0.207465,5.934673,269.267395,0.711083
1079.000000,5.959799,5.915610,2.213714,0.000458,0.002318,433.611504,-3.351000,5.914340,2.496460,290.990589,0.206224,5.959799,273.533020,0.711083
1080.000000,5.984925,5.906120,3.349145,0.000457,0.002305,434.696333,-3.412500,5.966620,2.434920,293.309434,0.210316,5.984925,276.844757,0.793484
1081.000000,6.010050,5.869050,2.905862,0.000457,0.002306,436.063472,-3.366800,5.977460,2.453980,296.467073,0.211145,6.010050,280.993866,0.813321
1082.000000,6.035176,5.885780,2.291461,0.000458,0.002315,432.828159,-3.262000,5.990840,2.500020,300.220800,0.210763,6.035176,286.709534,0.692772
1083.000000,6.060302,6.042270,2.612648,0.000459,0.002323,432.415457,-3.166400,6.017660,2.533020,303.494316,0.211026,6.060302,291.726105,0.718713
1084.000000,6.085427,5.857440,2.094818,0.000457,0.002312,431.523123,-3.212200,6.066100,2.486200,305.503662,0.214978,6.085427,294.582916,0.718713
1085.000000,6.110553,6.116310,1.697659,0.000462,0.002331,430.521176,-3.049500,6.045720,2.605040,309.910438,0.211064,6.110553,297.461578,0.756861
1086.000000,6.135678,6.040880,1.911101,0.000459,0.002314,430.313447,-3.152200,6.123530,2.515870,311.888605,0.217137,6.135678,299.877441,0.764491
1087.000000,6.160804,5.881110,2.357308,0.000460,0.002320,430.222168,-3.055400,6.124330,2.563890,315.557170,0.216578,6.160804,301.925018,0.672935
1088.000000,6.185930,6.115660,2.007547,0.000465,0.002344,430.238765,-2.908700,6.128600,2.693150,320.465784,0.212945,6.185930,304.500671,0.839261
1089.000000,6.211055,6.160590,2.080719,0.000463,0.002334,430.198479,-2.951200,6.188990,2.615230,322.622060,0.217477,6.211055,305.979828,0.839261
1090.000000,6.236181,6.033440,1.560989,0.000462,0.002330,430.201858,-2.938500,6.209400,2.613160,325.108087,0.219379,6.236181,307.305481,0.854521
1091.000000,6.261307,6.326240,2.839889,0.000465,0.002350,430.299292,-2.794200,6.206310,2.710890,329.598443,0.216797,6.261307,307.370850,0.807217
1092.000000,6.286432,6.018550,2.658846,0.000462,0.002325,430.302641,-2.963800,6.283410,2.592690,331.582148,0.224035,6.286432,307.674316,0.685143
1093.000000,6.311558,6.348320,2.097718,0.000467,0.002353,430.380065,-2.718200,6.239410,2.761840,337.139421,0.217767,6.311558,309.403320,0.732446
1094.000000,6.336683,6.080990,2.484278,0.000464,0.002329,430.296668,-2.872900,6.331290,2.635910,339.084834,0.225349,6.336683,312.398407,0.732446
1095.000000,6.361809,6.323830,2.038121,0.000469,0.002356,430.418646,-2.650300,6.294110,2.790940,343.934857,0.219762,6.361809,316.471252,0.776698
1096.000000,6.386935,6.199240,2.230063,0.000467,0.002345,430.220749,-2.709100,6.368820,2.706190,346.032052,0.225195,6.386935,319.448853,0.808743
1097.000000,6.412060,6.260300,3.280322,0.000469,0.002362,430.371581,-2.580800,6.359010,2.795170,349.705985,0.222695,6.412060,323.092041,0.688194
1098.000000,6.437186,6.324240,2.435505,0.000470,0.002367,431.775846,-2.531600,6.395610,2.802810,352.847738,0.223915,6.437186,325.673859,0.743128
1099.000000,6.462312,6.301370,1.928675,0.000470,0.002368,433.176390,-2.509300,6.427070,2.799660,355.710599,0.225658,6.462312,326.814514,0.743128
1100.000000,6.487437,6.328280,3.556761,0.000472,0.002377,434.566366,-2.431300,6.441530,2.841300,359.339877,0.225431,6.487437,327.088348,0.787380
1101.000000,6.512563,6.490370,2.150191,0.000473,0.002384,435.935129,-2.371200,6.468780,2.861670,362.946316,0.226160,6.512563,327.509857,0.804165
1102.000000,6.537688,6.242040,1.981073,0.000471,0.002372,432.696771,-2.412400,6.519540,2.803630,365.543969,0.230555,6.537688,328.144073,0.683617
1103.000000,6.562814,6.603700,1.827704,0.000476,0.002398,431.952137,-2.169200,6.488560,2.969180,371.040613,0.224731,6.562814,332.100189,0.721765
1104.000000,6.587940,6.313780,2.541101,0.000473,0.002371,432.198887,-2.345600,6.586040,2.813690,372.923943,0.233449,6.587940,335.225128,0.721765
1105.000000,6.613065,6.511970,2.390007,0.000479,0.002396,432.357072,-2.120500,6.539570,2.984740,378.545429,0.227213,6.613065,337.572327,0.785854
1106.000000,6.638191,6.568530,2.456604,0.000478,0.002392,431.402049,-2.120200,6.607970,2.928020,381.727841,0.231479,6.638191,338.992310,0.782802
1107.000000,6.663317,6.557660,2.295986,0.000477,0.002390,432.802337,-2.118300,6.634100,2.918000,385.141872,0.233622,6.663317,341.113983,0.672935
1108.000000,6.688442,6.604700,2.102393,0.000478,0.002394,434.195992,-2.068000,6.650740,2.942350,389.444279,0.234247,6.688442,345.331055,0.741602
1109.000000,6.713568,6.648490,3.165252,0.000478,0.002395,435.571992,-2.041900,6.681380,2.937870,393.562063,0.236080,6.713568,350.817780,0.741602
1110.000000,6.738693,6.628510,2.134942,0.000477,0.002395,436.905778,-2.022900,6.708860,2.925380,397.174471,0.238053,6.738693,355.090210,0.802639
1111.000000,6.763819,6.725900,2.295161,0.000478,0.002402,438.203251,-1.960900,6.724650,2.952440,401.173187,0.238309,6.763819,362.109009,0.804165
1112.000000,6.788945,6.700780,2.607873,0.000478,0.002398,439.471261,-1.970000,6.765220,2.918850,404.250121,0.241320,6.788945,372.635437,0.675987
1113.000000,6.814070,6.780960,2.553326,0.000479,0.002403,440.724739,-1.915500,6.778020,2.946260,407.798073,0.241533,6.814070,380.850677,0.869780
1114.000000,6.839196,6.762020,2.981534,0.000478,0.002401,441.966994,-1.915300,6.815400,2.921700,410.694827,0.244112,6.839196,386.629425,0.869780
1115.000000,6.864322,6.854750,2.433280,0.000479,0.002406,443.205953,-1.861200,6.830030,2.947010,413.963468,0.244362,6.864322,390.219147,0.846891
1116.000000,6.889447,6.690010,3.000583,0.000478,0.002402,444.439575,-1.870900,6.869600,2.915170,416.510082,0.247227,6.889447,394.352936,0.820950
1117.000000,6.914573,6.890680,3.740429,0.000482,0.002424,442.472219,-1.682700,6.855790,3.032940,420.455459,0.243229,6.914573,399.474060,0.683617
1118.000000,6.939698,6.787700,2.201489,0.000480,0.002417,439.988859,-1.703300,6.920910,2.968640,422.082164,0.247554,6.939698,403.367249,0.743128
1119.000000,6.964824,7.066850,2.565525,0.000483,0.002431,441.237586,-1.584300,6.915240,3.050180,425.268493,0.245274,6.964824,408.563660,0.743128
1120.000000,6.989950,6.647110,1.824304,0.000479,0.002409,438.310516,-1.744300,6.991110,2.926200,426.691923,0.252444,6.989950,413.096741,0.804165
1121.000000,7.015075,7.057990,2.579375,0.000489,0.002437,434.844354,-1.446700,6.914080,3.165530,432.731864,0.242343,7.015075,417.859192,0.804165
1122.000000,7.040201,7.004380,2.946935,0.000485,0.002418,434.347757,-1.532400,7.038880,3.010870,433.881392,0.251372,7.040201,420.851288,0.689720
1123.000000,7.065327,6.916840,2.241438,0.000485,0.002424,435.724424,-1.482100,7.036740,3.047050,437.298832,0.251106,7.065327,423.974335,0.689720
1124.000000,7.090452,7.005860,2.646072,0.000487,0.002444,434.010727,-1.323800,7.042830,3.126010,441.929258,0.249045,7.090452,430.837463,0.767543
1125.000000,7.115578,7.129550,2.549926,0.000486,0.002455,434.935183,-1.249300,7.079560,3.110740,445.310139,0.250900,7.115578,435.797821,0.799587
1126.000000,7.140704,6.906690,2.841014,0.000484,0.002448,436.300256,-1.273700,7.124610,3.066620,448.134344,0.254710,7.140704,440.863342,0.781276
1127.000000,7.165829,7.201330,2.249612,0.000488,0.002473,433.495072,-1.044800,7.094090,3.212290,453.527726,0.249459,7.165829,445.882782,0.680565
1128.000000,7.190955,7.252220,2.889313,0.000485,0.002461,434.701263,-1.094800,7.187890,3.102980,455.822011,0.256485,7.190955,448.214233,0.680565
1129.000000,7.216080,7.007670,2.366583,0.000483,0.002456,434.928009,-1.115000,7.206080,3.077950,459.275342,0.259161,7.216080,448.991180,0.755335
1130.000000,7.241206,7.153640,2.929561,0.000488,0.002480,433.619188,-0.910400,7.173680,3.218880,465.276785,0.254065,7.241206,452.265045,0.798061
1131.000000,7.266332,6.990330,2.313710,0.000488,0.002485,435.001776,-0.878300,7.234850,3.191620,468.812474,0.256980,7.266332,456.989746,0.798061
1132.000000,7.291457,7.449510,3.853000,0.000493,0.002508,434.030056,-0.661200,7.214540,3.320000,473.549497,0.252566,7.291457,461.549103,0.685143
1133.000000,7.316583,7.067760,2.599324,0.000488,0.002468,433.865277,-0.865200,7.339680,3.118670,474.043626,0.264045,7.316583,466.165283,0.685143
1134.000000,7.341709,7.393510,2.384182,0.000495,0.002495,434.612239,-0.603800,7.262660,3.327470,480.391503,0.256209,7.341709,473.930908,0.769069
1135.000000,7.366834,7.212550,2.333584,0.000491,0.002483,434.340390,-0.660200,7.365430,3.206750,483.075332,0.264127,7.366834,480.324158,0.811795
1136.000000,7.391960,7.288910,2.700645,0.000494,0.002505,433.858271,-0.478100,7.337540,3.325940,488.423056,0.260667,7.391960,485.725891,0.784328
1137.000000,7.417085,7.464450,2.519677,0.000494,0.002519,435.200790,-0.380700,7.381460,3.340340,492.492531,0.262486,7.417085,488.921936,0.888091
1138.000000,7.442211,7.255620,2.856889,0.000491,0.002513,432.754639,-0.414300,7.432140,3.276700,495.286702,0.267655,7.442211,493.754639,0.888091
1139.000000,7.467337,7.452300,3.483089,0.000495,0.002537,432.573757,-0.201800,7.407050,3.420230,501.208936,0.263671,7.467337,501.481689,0.781276
1140.000000,7.492462,7.511850,4.301182,0.000492,0.002541,433.965512,-0.178100,7.471540,3.365430,504.709622,0.268633,7.492462,507.284119,0.810269
1141.000000,7.517588,7.542980,2.863163,0.000491,0.002544,435.341849,-0.161200,7.498900,3.359440,508.733552,0.271612,7.517588,514.613281,0.762965
1142.000000,7.542714,7.455610,3.019857,0.000490,0.002548,436.697440,-0.136500,7.523540,3.361460,513.571608,0.274133,7.542714,524.843872,0.683617
1143.000000,7.567839,7.652100,2.278136,0.000492,0.002565,437.996825,-0.005800,7.527730,3.434480,519.535808,0.273305,7.567839,534.835449,0.683617
1144.000000,7.592965,7.487730,2.115293,0.000489,0.002556,434.640735,-0.051100,7.587310,3.352990,523.096245,0.279301,7.592965,542.904724,0.779750
1145.000000,7.618090,7.510910,2.622748,0.000491,0.002577,434.664670,0.126200,7.567080,3.465540,528.911778,0.276783,7.618090,553.005859,0.825528
1146.000000,7.643216,7.712730,2.901362,0.000493,0.002595,436.025796,0.260400,7.603140,3.511100,533.676160,0.277759,7.643216,558.690491,0.799587
1147.000000,7.668342,7.521870,2.340959,0.000490,0.002590,437.362412,0.228300,7.661010,3.441920,536.417060,0.283500,7.668342,558.137573,0.698876
1148.000000,7.693467,7.672320,2.514777,0.000494,0.002613,434.577535,0.384300,7.633280,3.570730,542.100727,0.280402,7.693467,562.882874,0.698876
1149.000000,7.718593,7.746130,3.902773,0.000493,0.002623,435.927378,0.406500,7.694880,3.552780,545.902780,0.284584,7.718593,570.823303,0.769069
1150.000000,7.743719,7.557290,3.688656,0.000491,0.002629,437.253497,0.407600,7.725730,3.545860,550.056562,0.287859,7.743719,577.205078,0.796535
1151.000000,7.768844,7.811890,5.010405,0.000495,0.002653,438.535131,0.605400,7.697270,3.711280,556.477037,0.283662,7.768844,587.313782,0.778224
1152.000000,7.793970,7.752540,3.543962,0.000492,0.002659,439.780905,0.600300,7.780700,3.646310,559.905297,0.290151,7.793970,596.843018,0.698876
1153.000000,7.819095,7.732790,4.339831,0.000493,0.002677,440.942165,0.699900,7.783400,3.735610,565.541874,0.289902,7.819095,603.453003,0.698876
1154.000000,7.844221,7.844590,5.208947,0.000494,0.002698,442.050597,0.831100,7.799720,3.822170,571.801582,0.289733,7.844221,610.615295,0.770595
1155.000000,7.869347,7.887890,3.521863,0.000492,0.002712,443.209016,0.888700,7.841990,3.831650,577.237583,0.292922,7.869347,615.993286,0.816373
1156.000000,7.894472,7.769490,3.756904,0.000492,0.002723,441.246302,0.915500,7.872590,3.855630,583.486141,0.295662,7.894472,618.902405,0.767543
1157.000000,7.919598,7.851030,3.477965,0.000495,0.002746,439.019700,1.098600,7.863780,3.989850,591.545463,0.293472,7.919598,628.381958,0.700402
1158.000000,7.944724,7.913360,3.149977,0.000494,0.002765,440.168620,1.224100,7.907670,4.024600,598.028062,0.296461,7.944724,639.801270,0.700402
1159.000000,7.969849,7.717410,4.382804,0.000493,0.002781,441.334416,1.320800,7.937240,4.054160,604.486331,0.299514,7.969849,646.814514,0.795010
1160.000000,7.994975,8.015890,6.058189,0.000497,0.002808,439.173117,1.595300,7.899680,4.233350,612.958443,0.295641,7.994975,653.404541,0.831632
1161.000000,8.020101,7.968810,3.920197,0.000495,0.002808,436.246452,1.574400,8.005730,4.146690,618.594087,0.304764,8.020101,659.235596,0.872832
1162.000000,8.045226,7.959500,5.087102,0.000495,0.002826,437.461790,1.667100,8.011100,4.218820,627.346556,0.306244,8.045226,669.635925,0.761439
1163.000000,8.070352,7.957140,4.124489,0.000496,0.002840,435.222666,1.749100,8.030410,4.265260,636.898585,0.308399,8.070352,684.066650,0.761439
1164.000000,8.095477,8.084120,4.211736,0.000497,0.002857,433.573154,1.869400,8.050610,4.322390,646.299985,0.310267,8.095477,695.290894,0.817898
1165.000000,8.120603,7.964930,3.299271,0.000494,0.002867,434.643056,1.950800,8.094690,4.312200,654.550371,0.315214,8.120603,704.440430,0.837736
1166.000000,8.145729,8.180100,4.771389,0.000497,0.002889,434.212514,2.142800,8.088150,4.443340,664.248607,0.314233,8.145729,717.833496,0.758387
1167.000000,8.170854,8.017660,5.117101,0.000494,0.002884,433.652240,2.093500,8.158350,4.375990,672.435510,0.321485,8.170854,732.532104,0.709557
1168.000000,8.195980,8.142400,5.232796,0.000497,0.002907,434.519353,2.314800,8.132490,4.531160,682.578958,0.319383,8.195980,749.786560,0.709557
1169.000000,8.221106,8.089490,7.199770,0.000496,0.002918,435.826859,2.399300,8.190190,4.573470,691.634853,0.323068,8.221106,766.438232,0.802639
1170.000000,8.246231,8.244110,4.379779,0.000497,0.002938,433.217420,2.581700,8.192650,4.702200,701.237331,0.322539,8.246231,779.457336,0.845365
1171.000000,8.271357,8.024090,5.893345,0.000494,0.002944,434.000927,2.663400,8.247380,4.734250,710.446474,0.326925,8.271357,788.274597,0.758387
1172.000000,8.296482,8.258090,4.666693,0.000498,0.002971,433.941278,2.863900,8.194910,4.935610,721.964968,0.323049,8.296482,797.802856,0.715661
1173.000000,8.321608,8.359550,5.488036,0.000497,0.002980,434.044672,2.800500,8.291740,4.870790,731.371283,0.330573,8.321608,806.080933,0.715661
1174.000000,8.346734,8.192660,5.922819,0.000495,0.002979,433.903396,2.791300,8.331430,4.838310,742.044000,0.336528,8.346734,814.297241,0.791958
1175.000000,8.371859,8.223690,4.706017,0.000497,0.003003,434.078430,2.917400,8.291940,4.995020,754.299101,0.334954,8.371859,826.786133,0.833158
1176.000000,8.396985,8.501570,4.525174,0.000499,0.003030,435.289373,3.004000,8.327000,5.099260,764.970839,0.335956,8.396985,837.014771,0.773647
1177.000000,8.422111,8.457820,5.710678,0.000495,0.003026,436.633671,2.900200,8.423220,4.956840,774.065581,0.346165,8.422111,842.828735,0.721765
1178.000000,8.447236,8.286720,4.466626,0.000495,0.003039,437.799437,2.880100,8.425850,4.986670,785.889176,0.349036,8.447236,852.122070,0.721765
1179.000000,8.472362,8.518140,4.379979,0.000499,0.003068,435.573921,3.030600,8.391150,5.176800,798.337636,0.345456,8.472362,864.790222,0.807217
1180.000000,8.497487,8.309150,4.856486,0.000496,0.003078,432.589357,3.018900,8.478070,5.117190,807.089578,0.352329,8.497487,874.620728,0.822476
1181.000000,8.522613,8.574120,5.364541,0.000499,0.003106,432.457488,3.201400,8.416090,5.365580,817.096600,0.346851,8.522613,881.613770,0.747706
1182.000000,8.547739,8.514030,6.792635,0.000497,0.003117,432.109002,3.099700,8.530040,5.270320,824.942748,0.354839,8.547739,886.983093,0.721765
1183.000000,8.572864,8.353630,6.691989,0.000497,0.003139,432.181645,3.073800,8.519900,5.307480,834.795741,0.355555,8.572864,897.695557,0.721765
1184.000000,8.597990,8.559210,5.493736,0.000499,0.003168,431.961395,3.243600,8.462140,5.498510,844.812526,0.351539,8.597990,913.491089,0.784328
1185.000000,8.623116,8.579120,6.195484,0.000498,0.003193,431.932768,3.271900,8.559180,5.520860,852.296500,0.356931,8.623116,926.683777,0.824002
1186.000000,8.648241,8.544800,5.008580,0.000498,0.003218,432.005549,3.307800,8.580730,5.600190,861.149545,0.358559,8.648241,943.766113,0.828580
1187.000000,8.673367,8.605180,5.603382,0.000499,0.003245,432.068979,3.401600,8.577160,5.719170,870.776686,0.358146,8.673367,967.104492,0.776698
1188.000000,8.698492,8.654870,5.510585,0.000499,0.003274,433.323161,3.458600,8.623530,5.795780,880.345174,0.359889,8.698492,985.998779,0.776698
1189.000000,8.723618,8.696210,7.085499,0.000499,0.003302,434.495635,3.478700,8.660290,5.843890,890.795156,0.361739,8.723618,998.322144,0.817898
1190.000000,8.748744,8.523290,4.774189,0.000499,0.003331,435.581441,3.476500,8.692540,5.868280,902.060072,0.363700,8.748744,1007.181763,0.842313
1191.000000,8.773869,8.737780,5.029754,0.000499,0.003359,432.995988,3.663800,8.612840,6.046220,913.796180,0.358687,8.773869,1019.490967,0.738550
1192.000000,8.798995,8.771920,5.317318,0.000499,0.003387,433.518382,3.597300,8.719370,6.004100,923.849647,0.365000,8.798995,1024.896362,0.743128
1193.000000,8.824121,8.759410,5.353991,0.000499,0.003414,433.915327,3.506500,8.749680,5.962440,935.860068,0.367717,8.824121,1026.765503,0.743128
1194.000000,8.849246,8.917700,5.845647,0.000498,0.003439,434.325444,3.545100,8.749270,6.025840,948.326311,0.367682,8.849246,1035.820557,0.805691
1195.000000,8.874372,8.841600,5.641030,0.000497,0.003460,434.212025,3.441900,8.837090,5.940250,960.236409,0.373826,8.874372,1044.551025,0.843839
1196.000000,8.899497,8.943420,6.731788,0.000499,0.003489,433.522484,3.498300,8.825740,6.060440,972.331520,0.371945,8.899497,1060.626343,0.744654
1197.000000,8.924623,9.018460,6.912731,0.000499,0.003516,434.673960,3.474000,8.887020,6.065160,982.903491,0.375307,8.924623,1079.990723,0.744654
1198.000000,8.949749,8.963820,6.429000,0.000498,0.003535,434.774869,3.253100,8.928290,5.938880,993.021887,0.380347,8.949749,1098.125610,0.744654
1199.000000,8.974874,9.097730,5.961843,0.000498,0.003559,435.260078,3.041900,8.913430,5.886170,1002.954739,0.381247,8.974874,1113.785645,0.816373
1200.000000,9.000000,8.974970,6.027290,0.000497,0.003549,436.024741,2.864900,8.981460,5.663550,1011.716824,0.390136,9.000000,1123.204590,0.849943
1201.000000,9.000000,9.094980,5.177798,0.000498,0.003575,435.977082,2.748300,8.939370,5.696330,1018.832771,0.388749,9.000000,1127.455688,0.743128
1202.000000,9.000000,8.781610,5.102776,0.000496,0.003552,433.629240,2.595600,8.990450,5.465660,1022.799766,0.398387,9.000000,1127.074219,0.747706
1203.000000,9.000000,9.218210,6.667515,0.000499,0.003581,434.245603,2.624300,8.832720,5.709570,1023.780059,0.386794,9.000000,1124.806519,0.747706
1204.000000,9.000000,8.936810,5.624506,0.000496,0.003566,434.819551,2.451300,9.040950,5.343050,1021.054182,0.405932,9.000000,1119.583374,0.810269
1205.000000,9.000000,9.087870,5.087302,0.000498,0.003592,435.772370,2.391300,8.923480,5.517910,1019.167419,0.397745,9.000000,1122.683838,0.820950
1206.000000,9.000000,9.091460,5.321593,0.000498,0.003572,435.214434,2.267400,8.986070,5.325140,1015.124897,0.406087,9.000000,1129.291504,0.703454
1207.000000,9.000000,9.076390,5.620681,0.000497,0.003589,434.323686,2.143500,8.997470,5.276610,1010.779170,0.408622,9.000000,1129.434692,0.737024
1208.000000,9.000000,9.014870,6.547495,0.000497,0.003572,435.612004,2.049000,8.983900,5.183290,1006.450697,0.411333,9.000000,1127.265991,0.737024
1209.000000,9.000000,9.078770,4.830262,0.000499,0.003599,435.460186,1.875300,8.973300,5.173900,1001.241622,0.411237,9.000000,1133.105469,0.811795
1210.000000,9.000000,8.943750,4.395504,0.000498,0.003584,435.880551,1.755800,8.982740,5.025680,995.095016,0.416334,9.000000,1140.197998,1.002536
1211.000000,9.000000,9.013720,4.347831,0.000499,0.003577,436.394420,1.746600,8.910790,5.073540,988.433473,0.412837,9.000000,1140.647705,0.781276
1212.000000,9.000000,9.043250,4.528149,0.000499,0.003602,435.423888,1.616900,8.961430,5.006010,980.255780,0.416447,9.000000,1132.684448,0.811795
1213.000000,9.000000,9.015800,4.600546,0.000498,0.003587,434.654294,1.575100,8.952350,4.927680,972.419202,0.419172,9.000000,1117.694824,0.811795
1214.000000,9.000000,8.954910,4.850061,0.000498,0.003575,435.928113,1.577200,8.938430,4.916940,965.075313,0.419984,9.000000,1097.289185,0.857573
1215.000000,9.000000,8.981550,5.076652,0.000499,0.003569,436.469127,1.641700,8.908140,4.988290,958.204876,0.418878,9.000000,1082.143555,0.863676
1216.000000,9.000000,8.970560,4.752840,0.000499,0.003561,436.699473,1.688700,8.915460,4.989710,951.137752,0.420548,9.000000,1073.404419,0.720239
1217.000000,9.000000,8.955060,5.939944,0.000499,0.003590,435.822836,1.601100,8.925770,5.039860,944.912621,0.421140,9.000000,1064.955078,0.769069
1218.000000,9.000000,8.919530,6.546220,0.000499,0.003585,437.085187,1.688800,8.899560,5.104160,939.715457,0.420827,9.000000,1055.777100,0.769069
1219.000000,9.000000,8.924520,5.599857,0.000499,0.003579,436.956770,1.791800,8.869840,5.181320,935.045983,0.419919,9.000000,1048.266724,0.839261
1220.000000,9.000000,8.808440,5.242946,0.000499,0.003572,436.892963,1.894400,8.867250,5.233970,931.161190,0.420241,9.000000,1039.652466,0.846891
1221.000000,9.000000,9.177370,5.050378,0.000499,0.003601,437.260074,1.891400,8.820250,5.397340,928.953637,0.416287,9.000000,1021.972168,0.712609
1222.000000,9.000000,8.985820,5.534159,0.000498,0.003587,435.076006,1.783000,8.997260,5.097190,926.748412,0.429967,9.000000,999.623657,0.773647
1223.000000,9.000000,8.834400,4.877635,0.000499,0.003581,436.279151,1.852300,8.915970,5.212050,929.062148,0.425250,9.000000,995.031128,0.773647
1224.000000,9.000000,9.127600,6.297780,0.000499,0.003582,437.171176,2.032100,8.829540,5.393640,930.582847,0.419399,9.000000,1007.555298,0.813321
1225.000000,9.000000,8.873800,6.228757,0.000498,0.003567,435.259181,1.970700,8.981320,5.151500,930.186718,0.430151,9.000000,1022.291870,0.839261
1226.000000,9.000000,9.043400,6.178409,0.000499,0.003597,435.981366,1.923600,8.874680,5.347060,932.901159,0.422545,9.000000,1042.463257,0.733972
1227.000000,9.000000,9.043930,5.856572,0.000499,0.003586,436.131000,1.925800,8.943060,5.211920,933.836790,0.428327,9.000000,1064.627319,0.775172
1228.000000,9.000000,9.085190,5.085927,0.000499,0.003575,437.295678,1.907500,8.954340,5.173060,935.719485,0.429629,9.000000,1075.989624,0.775172
1229.000000,9.000000,8.932370,3.990445,0.000498,0.003562,435.426515,1.849700,8.976200,5.058340,937.510019,0.432565,9.000000,1072.810913,0.824002
1230.000000,9.000000,8.966560,6.221633,0.000499,0.003590,435.867063,1.789400,8.917480,5.178660,939.334584,0.427904,9.000000,1063.133423,0.866728
1231.000000,9.000000,8.903870,5.918269,0.000499,0.003584,437.108757,1.836200,8.916570,5.169550,939.342548,0.428581,9.000000,1058.137085,0.729395
1232.000000,9.000000,8.913720,5.586207,0.000499,0.003579,436.833263,1.927500,8.872500,5.250880,938.421875,0.426082,9.000000,1058.684692,0.672935
1233.000000,9.000000,9.092840,5.637930,0.000499,0.003608,435.997071,1.858100,8.895890,5.295370,936.898464,0.426239,9.000000,1062.991821,0.672935
1234.000000,9.000000,9.059770,7.832720,0.000498,0.003596,436.006311,1.822300,8.969070,5.148820,935.792765,0.432681,9.000000,1061.463135,0.630209
1235.000000,9.000000,8.886570,6.757137,0.000499,0.003584,437.189916,1.788500,8.965320,5.123820,936.675707,0.433055,9.000000,1058.531738,0.778224
1236.000000,9.000000,9.134890,5.801899,0.000499,0.003579,436.850382,1.888300,8.866120,5.257210,937.721776,0.427099,9.000000,1059.416626,0.694298
1237.000000,9.000000,8.871630,5.321843,0.000498,0.003566,434.507154,1.774000,8.993140,4.996160,936.746805,0.436518,9.000000,1056.064941,0.762965
1238.000000,9.000000,9.027620,6.429075,0.000499,0.003595,435.854871,1.809400,8.885150,5.246600,937.960430,0.427581,9.000000,1059.119141,0.762965
1239.000000,9.000000,8.977110,5.263545,0.000499,0.003583,435.399895,1.809400,8.940860,5.124110,936.838003,0.432406,9.000000,1065.671753,0.827054
1240.000000,9.000000,8.982840,6.940280,0.000499,0.003576,436.660237,1.858700,8.920360,5.177850,936.224846,0.430854,9.000000,1072.253418,0.865202
1241.000000,9.000000,9.007570,4.741490,0.000499,0.003569,437.866037,1.896900,8.921720,5.183050,935.515338,0.430944,9.000000,1074.575928,0.703454
1242.000000,9.000000,9.012160,5.018055,0.000499,0.003561,437.603766,1.917800,8.932920,5.158930,934.836648,0.431892,9.000000,1069.623535,0.775172
1243.000000,9.000000,9.015840,4.834112,0.000499,0.003588,435.827401,1.805700,8.951350,5.161060,934.667514,0.432348,9.000000,1062.925781,0.775172
1244.000000,9.000000,8.981270,5.007555,0.000499,0.003579,437.042306,1.810000,8.944980,5.141800,935.000305,0.432624,9.000000,1063.674683,0.827054
1245.000000,9.000000,8.964460,4.311757,0.000499,0.003572,438.227543,1.847500,8.924400,5.161390,935.123171,0.431540,9.000000,1069.998535,0.842313
1246.000000,9.000000,8.988260,5.475687,0.000499,0.003566,438.493780,1.906700,8.911520,5.187300,934.763714,0.430691,9.000000,1073.451050,0.712609
1247.000000,9.000000,9.044360,5.609481,0.000499,0.003594,437.595934,1.803200,8.939920,5.189440,934.266300,0.431533,9.000000,1069.786499,0.784328
1248.000000,9.000000,9.158000,4.887885,0.000499,0.003584,438.778513,1.782700,8.957590,5.125660,934.237304,0.433731,9.000000,1063.082764,0.784328
1249.000000,9.000000,8.858740,4.826537,0.000497,0.003565,435.993646,1.654800,9.011410,4.912220,934.425865,0.439595,9.000000,1067.351196,0.860625
1250.000000,9.000000,9.087550,4.590846,0.000499,0.003593,436.561878,1.693500,8.883910,5.175260,935.785014,0.429488,9.000000,1082.880859,0.852995
1251.000000,9.000000,9.062810,4.880160,0.000499,0.003580,436.014611,1.637900,8.980510,4.970240,934.394383,0.437061,9.000000,1088.139404,0.726343
1252.000000,9.000000,8.853340,5.496786,0.000499,0.003569,437.282680,1.593500,8.974640,4.932440,933.714911,0.437472,9.000000,1088.488770,0.767543
1253.000000,9.000000,9.032570,5.165174,0.000499,0.003597,437.303380,1.663100,8.876480,5.162400,932.837440,0.429599,9.000000,1089.321899,0.767543
1254.000000,9.000000,9.021770,4.984056,0.000499,0.003587,436.663323,1.690400,8.944790,5.062680,929.720195,0.434834,9.000000,1084.520752,0.849943
1255.000000,9.000000,9.066220,6.670340,0.000499,0.003578,435.976605,1.732100,8.939850,5.085440,927.775009,0.434792,9.000000,1075.352417,0.915558
1256.000000,9.000000,9.104930,4.843886,0.000499,0.003566,437.187140,1.708800,8.971950,5.032880,926.666075,0.436946,9.000000,1066.361816,0.801113
1257.000000,9.000000,8.915420,5.072027,0.000498,0.003554,434.972556,1.610000,8.988370,4.899590,926.478834,0.439718,9.000000,1061.946899,0.802639
1258.000000,9.000000,8.987450,6.007766,0.000499,0.003584,435.863910,1.557500,8.910740,5.048370,927.142161,0.433462,9.000000,1062.967285,0.802639
1259.000000,9.000000,9.047340,5.223822,0.000498,0.003595,434.532175,1.581400,8.926100,5.039110,925.787861,0.434785,9.000000,1061.294067,0.825528
1260.000000,9.000000,8.988270,4.693542,0.000499,0.003585,435.794530,1.587800,8.961610,5.004050,924.111119,0.437098,9.000000,1050.208984,0.837736
1261.000000,9.000000,9.035050,4.941633,0.000499,0.003579,437.026684,1.660900,8.930370,5.071940,923.087601,0.435077,9.000000,1039.600098,0.724817
1262.000000,9.000000,9.091480,5.372491,0.000499,0.003569,438.203578,1.678700,8.954030,5.044220,921.736511,0.436751,9.000000,1031.344849,0.779750
1263.000000,9.000000,8.972200,5.954693,0.000498,0.003559,437.131233,1.602800,8.980370,4.934540,920.999298,0.439752,9.000000,1029.785522,0.779750
1264.000000,9.000000,8.905720,4.955332,0.000499,0.003587,435.568252,1.535500,8.939020,5.029880,921.429885,0.436043,9.000000,1039.907104,0.834684
1265.000000,9.000000,8.878420,7.376913,0.000499,0.003586,436.553421,1.701200,8.884800,5.160300,920.881171,0.432228,9.000000,1051.705078,0.889617
1266.000000,9.000000,8.904100,4.113140,0.000499,0.003586,437.221050,1.897700,8.859260,5.316530,918.929142,0.429344,9.000000,1061.151611,0.718713
1267.000000,9.000000,8.847140,5.797724,0.000499,0.003578,436.857718,1.980300,8.859990,5.366450,917.069737,0.429171,9.000000,1071.684692,0.775172
1268.000000,9.000000,8.786920,5.144825,0.000499,0.003607,436.197237,2.013500,8.846760,5.518870,916.737068,0.426135,9.000000,1074.046631,0.775172
1269.000000,9.000000,8.938090,6.087613,0.000499,0.003599,437.226555,2.055700,8.780790,5.581270,918.026230,0.423055,9.000000,1072.357544,0.839261
1270.000000,9.000000,8.853270,4.809263,0.000499,0.003583,436.927744,2.284200,8.859870,5.591350,919.208167,0.426435,9.000000,1065.865723,0.849943
1271.000000,9.000000,8.965240,6.184684,0.000499,0.003567,437.273858,2.549300,8.820010,5.760010,922.985665,0.421818,9.000000,1063.834961,0.717187
1272.000000,9.000000,8.910120,5.209422,0.000499,0.003596,436.095572,2.498900,8.899440,5.755690,927.246238,0.424459,9.000000,1063.268188,0.784328
1273.000000,9.000000,8.939920,5.432088,0.000499,0.003579,436.794107,2.663900,8.860220,5.827410,933.840050,0.421184,9.000000,1062.146484,0.784328
1274.000000,9.000000,8.858860,6.199359,0.000499,0.003560,436.645495,2.762800,8.877940,5.807270,940.915266,0.421204,9.000000,1065.389771,0.839261
1275.000000,9.000000,8.977240,5.501436,0.000499,0.003589,435.974242,2.774300,8.849720,5.924270,948.609559,0.416566,9.000000,1072.942261,0.839261
1276.000000,9.000000,8.905570,5.976417,0.000499,0.003569,435.654057,2.805800,8.904610,5.817860,956.428591,0.419604,9.000000,1078.358765,0.697350
1277.000000,9.000000,9.097290,6.790835,0.000499,0.003598,435.989526,2.671600,8.888000,5.833640,964.741335,0.416840,9.000000,1085.857910,0.788906
1278.000000,9.000000,9.076410,5.060678,0.000498,0.003580,434.843875,2.573500,8.983150,5.595960,972.648611,0.423991,9.000000,1098.712280,0.788906
1279.000000,9.000000,8.995630,5.744526,0.000497,0.003596,434.831153,2.459000,8.992530,5.539670,980.816420,0.424269,9.000000,1118.230469,0.994906
1280.000000,9.000000,9.119450,5.727077,0.000499,0.003620,435.259541,2.324100,8.972620,5.536550,987.378160,0.421904,9.000000,1147.311401,0.949128
1281.000000,9.000000,9.030370,5.194298,0.000496,0.003594,434.904305,2.179700,9.000860,5.291870,991.157821,0.427496,9.000000,1172.847412,0.761439
1282.000000,9.000000,9.036330,4.149588,0.000496,0.003611,435.015602,2.074700,8.980130,5.294830,993.286835,0.425742,9.000000,1184.333740,0.799587
1283.000000,9.000000,9.044710,5.815498,0.000498,0.003599,436.311203,2.023900,8.974820,5.230690,993.316897,0.426376,9.000000,1180.999634,0.799587
1284.000000,9.000000,9.114960,4.892359,0.000498,0.003586,435.093355,1.935900,8.973060,5.136540,990.975498,0.427725,9.000000,1172.951050,0.837736
1285.000000,9.000000,8.935780,4.945607,0.000496,0.003572,435.791058,1.792400,9.006460,4.962280,986.999332,0.431885,9.000000,1165.268555,0.866728
1286.000000,9.000000,9.033160,4.218486,0.000499,0.003592,436.182734,1.732900,8.938080,5.093550,982.956636,0.426296,9.000000,1161.714111,0.729395
1287.000000,9.000000,8.953930,6.258331,0.000498,0.003580,435.600487,1.682500,8.964030,4.976020,976.479322,0.429764,9.000000,1153.189453,0.798061
1288.000000,9.000000,8.970440,4.517799,0.000499,0.003609,435.595794,1.577400,8.943120,5.047710,969.970070,0.427610,9.000000,1140.585449,0.798061
1289.000000,9.000000,9.173550,4.509749,0.000499,0.003601,436.845309,1.613700,8.921310,5.065870,963.050474,0.427674,9.000000,1133.502930,0.840787
1290.000000,9.000000,8.925480,5.614731,0.000497,0.003586,434.078293,1.448500,9.021430,4.816320,956.257957,0.436553,9.000000,1123.045166,0.848417
1291.000000,9.000000,9.056110,5.347942,0.000498,0.003577,435.352230,1.516200,8.895720,4.978050,951.831053,0.429177,9.000000,1110.785767,0.720239
1292.000000,9.000000,9.043670,4.913634,0.000499,0.003602,434.922362,1.388200,8.984790,4.883540,946.139995,0.434063,9.000000,1102.494507,0.787380
1293.000000,9.000000,9.030660,5.259120,0.000498,0.003589,435.458683,1.380400,8.956660,4.858440,941.478842,0.434447,9.000000,1097.128052,0.787380
1294.000000,9.000000,8.935350,3.813226,0.000499,0.003579,436.693809,1.385300,8.954910,4.853270,936.769640,0.434853,9.000000,1092.446533,0.863676
1295.000000,9.000000,9.005800,6.235907,0.000499,0.003573,436.789594,1.482200,8.895860,4.948550,932.229410,0.431578,9.000000,1086.986572,0.881988
1296.000000,9.000000,9.095550,6.564894,0.000499,0.003593,436.913891,1.483600,8.948770,4.968150,926.987466,0.433677,9.000000,1078.446045,0.761439
1297.000000,9.000000,9.010060,4.462451,0.000498,0.003583,434.994106,1.418400,8.976920,4.875750,922.878092,0.437623,9.000000,1071.150635,0.837736
1298.000000,9.000000,8.922140,5.668029,0.000498,0.003593,435.779271,1.433300,8.937920,4.965330,920.330160,0.435251,9.000000,1067.171265,0.837736
1299.000000,9.000000,9.012930,5.894995,0.000499,0.003591,436.562906,1.592400,8.890640,5.114900,918.093407,0.431475,9.000000,1066.815674,0.874358
1300.000000,9.000000,9.004140,5.221272,0.000499,0.003583,436.445600,1.661600,8.930530,5.105200,915.184805,0.434105,9.000000,1061.552856,0.871306
1301.000000,9.000000,9.012870,4.248859,0.000499,0.003576,437.654778,1.735300,8.931290,5.159350,913.819401,0.433783,9.000000,1055.302124,0.865202
1302.000000,8.974874,9.055500,4.638969,0.000499,0.003569,438.867457,1.768200,8.936350,5.164050,913.633178,0.434223,8.974874,1054.519287,0.868254
1303.000000,8.949749,8.976040,6.256431,0.000498,0.003554,435.989071,1.710500,8.949530,5.047070,914.293231,0.436833,8.949749,1060.157593,0.868254
1304.000000,8.924623,8.925870,5.667029,0.000498,0.003574,435.077516,1.595800,8.921960,5.063550,916.173113,0.434937,8.924623,1072.243530,0.865202
1305.000000,8.899497,8.989150,4.717291,0.000497,0.003563,434.413647,1.563700,8.881830,5.012220,917.896181,0.433792,8.899497,1081.627197,0.848417
1306.000000,8.874372,8.818680,5.093252,0.000496,0.003562,434.760533,1.413100,8.902680,4.864860,918.154171,0.436933,8.874372,1080.842163,0.735498
1307.000000,8.849246,8.908950,7.154471,0.000497,0.003580,435.165833,1.467000,8.827210,5.006690,918.349525,0.431130,8.849246,1074.990967,0.822476
1308.000000,8.824121,8.745490,6.017891,0.000494,0.003577,434.906501,1.336900,8.842510,4.867510,916.146918,0.434631,8.824121,1071.413574,0.822476
1309.000000,8.798995,8.845790,3.775553,0.000496,0.003595,435.031437,1.302000,8.775870,5.003710,913.859768,0.429514,8.798995,1074.364746,0.849943
1310.000000,8.773869,8.697500,5.702403,0.000493,0.003590,433.359941,1.275500,8.799280,4.917500,910.096380,0.432659,8.773869,1072.979248,0.839261
1311.000000,8.748744,9.045470,5.004405,0.000495,0.003606,433.668870,1.250800,8.735850,5.046430,906.919792,0.427921,8.748744,1064.834717,0.720239
1312.000000,8.723618,8.523400,5.995341,0.000492,0.003537,434.703474,0.978000,8.841180,4.708290,902.376686,0.439996,8.723618,1057.875000,0.787380
1313.000000,8.698492,8.884540,7.539606,0.000499,0.003565,436.168506,1.183600,8.671010,4.985180,901.593723,0.426182,8.698492,1057.145386,0.787380
1314.000000,8.673367,8.705500,4.698492,0.000494,0.003524,432.647330,0.871700,8.747530,4.657100,896.522289,0.436130,8.673367,1049.746948,0.866728
1315.000000,8.648241,8.804790,4.325557,0.000493,0.003532,434.031241,0.899300,8.663680,4.707590,892.303690,0.431873,8.648241,1034.254395,0.857573
1316.000000,8.623116,8.734240,4.090541,0.000489,0.003510,435.406658,0.722400,8.675380,4.574790,887.143386,0.435324,8.623116,1017.700195,0.756861
1317.000000,8.597990,8.572040,4.535273,0.000487,0.003500,436.750949,0.637900,8.633590,4.537740,882.333056,0.434085,8.597990,1007.530396,0.810269
1318.000000,8.572864,8.750440,4.287833,0.000489,0.003511,438.036876,0.696100,8.578160,4.622690,877.702100,0.428973,8.572864,1009.531250,0.810269
1319.000000,8.547739,8.508790,4.712216,0.000485,0.003482,434.287260,0.485500,8.609130,4.455850,870.497412,0.433904,8.547739,1008.573608,0.837736
1320.000000,8.522613,8.611420,4.225335,0.000488,0.003491,435.420512,0.566700,8.523210,4.580120,864.873612,0.426789,8.522613,1003.986328,0.877410
1321.000000,8.497487,8.439730,4.316532,0.000486,0.003477,434.107725,0.491500,8.535440,4.501840,857.457939,0.428542,8.497487,1002.322998,0.759913
1322.000000,8.472362,8.596330,6.193209,0.000489,0.003488,435.485011,0.559500,8.472390,4.613920,850.989023,0.422851,8.472362,1000.305542,0.819424
1323.000000,8.447236,8.477960,3.782028,0.000485,0.003465,436.826098,0.381300,8.497310,4.467070,843.035226,0.426448,8.447236,990.416626,0.819424
1324.000000,8.422111,8.352640,3.810177,0.000485,0.003464,438.114917,0.360500,8.441760,4.493620,837.015468,0.423109,8.422111,980.964111,0.880462
1325.000000,8.396985,8.542780,5.451538,0.000488,0.003474,439.370025,0.428600,8.396200,4.576020,831.833382,0.418499,8.396985,974.789795,0.930817
1326.000000,8.371859,8.447830,4.103165,0.000484,0.003444,440.592792,0.208100,8.430470,4.384830,824.673461,0.423388,8.371859,959.773926,0.750758
1327.000000,8.346734,8.469620,3.774228,0.000483,0.003435,441.827873,0.137700,8.376560,4.360210,819.432347,0.421248,8.346734,942.413086,0.798061
1328.000000,8.321608,8.309680,4.560272,0.000481,0.003418,438.917087,0.009100,8.363250,4.255110,814.304099,0.421880,8.321608,927.320129,0.798061
1329.000000,8.296482,8.480370,3.687906,0.000483,0.003421,435.387347,0.047900,8.303660,4.306390,809.951249,0.416938,8.296482,911.313782,0.846891
1330.000000,8.271357,8.218830,3.349845,0.000479,0.003387,433.093203,-0.179600,8.335220,4.099700,802.952044,0.421477,8.271357,893.200989,0.857573
1331.000000,8.246231,8.311820,5.530010,0.000482,0.003396,434.487640,-0.117100,8.244220,4.208890,797.691762,0.414325,8.246231,877.494385,0.735498
1332.000000,8.221106,8.253630,3.096229,0.000480,0.003382,435.855055,-0.227600,8.255640,4.107380,790.127984,0.415845,8.221106,866.420532,0.796535
1333.000000,8.195980,8.217950,5.018030,0.000480,0.003375,437.177163,-0.278400,8.218440,4.096530,782.427406,0.413935,8.195980,857.565063,0.796535
1334.000000,8.170854,8.181080,3.627359,0.000479,0.003368,433.325354,-0.306000,8.190720,4.084150,774.699028,0.412271,8.170854,850.520813,0.845365
1335.000000,8.145729,8.155250,4.074016,0.000479,0.003360,433.748864,-0.307900,8.161740,4.081000,767.020221,0.410427,8.145729,843.960144,0.840787
1336.000000,8.120603,8.222920,3.808177,0.000479,0.003351,434.975262,-0.312300,8.136950,4.078550,759.594866,0.408616,8.120603,837.389771,0.733972
1337.000000,8.095477,8.075820,2.957010,0.000476,0.003333,436.325104,-0.452200,8.136740,3.977800,752.082188,0.409858,8.095477,832.706543,0.807217
1338.000000,8.070352,8.210580,3.751254,0.000478,0.003333,432.971154,-0.420200,8.078310,4.030860,746.317589,0.406073,8.070352,832.290100,0.807217
1339.000000,8.045226,8.068380,3.479664,0.000475,0.003299,432.801640,-0.540300,8.102720,3.888610,739.440900,0.407852,8.045226,828.421875,0.851469
1340.000000,8.020101,8.123540,2.988559,0.000476,0.003296,432.075565,-0.548300,8.037310,3.910690,734.055812,0.404349,8.020101,821.241821,0.851469
1341.000000,7.994975,8.022970,3.494489,0.000473,0.003276,432.266571,-0.660900,8.037130,3.807820,727.630110,0.404019,7.994975,813.326111,0.730920
1342.000000,7.969849,8.014690,3.562086,0.000473,0.003272,431.653238,-0.664300,7.988850,3.819910,721.460723,0.400369,7.969849,806.291443,0.817898
1343.000000,7.944724,7.843230,4.534573,0.000472,0.003263,433.055499,-0.720500,7.971440,3.778440,714.479562,0.398526,7.944724,801.972900,0.817898
1344.000000,7.919598,8.102660,5.054478,0.000475,0.003274,432.674987,-0.594400,7.912130,3.894560,708.214757,0.393001,7.919598,798.626831,0.860625
1345.000000,7.894472,7.900430,3.172576,0.000471,0.003234,432.026850,-0.972100,7.963400,3.640540,698.918848,0.397089,7.894472,788.996033,0.846891
1346.000000,7.869347,7.966250,5.880346,0.000472,0.003234,432.141548,-0.944400,7.881290,3.692260,692.977712,0.391442,7.869347,778.373718,0.706506
1347.000000,7.844221,7.866890,3.663007,0.000469,0.003216,431.922969,-1.080200,7.882980,3.589520,686.272540,0.391476,7.844221,773.368469,0.895721
1348.000000,7.819095,7.853610,3.375694,0.000469,0.003212,430.903452,-1.072400,7.837660,3.595340,679.987978,0.387521,7.819095,774.257324,0.895721
1349.000000,7.793970,7.795540,4.149938,0.000468,0.003203,432.307018,-1.111000,7.818760,3.564470,673.038626,0.385169,7.793970,770.079529,0.869780
1350.000000,7.768844,7.822700,3.276547,0.000468,0.003200,431.509484,-1.107000,7.784830,3.569790,666.093384,0.381894,7.768844,765.447876,0.865202
1351.000000,7.743719,7.686670,4.391579,0.000467,0.003184,430.405453,-1.163900,7.773940,3.520710,658.688396,0.380800,7.743719,761.503540,0.738550
1352.000000,7.718593,7.758920,2.755543,0.000469,0.003188,430.309617,-1.088800,7.720370,3.590720,652.382066,0.375445,7.718593,756.786499,0.810269
1353.000000,7.693467,7.708680,2.551276,0.000466,0.003174,430.280699,-1.176800,7.723710,3.513090,645.279258,0.375312,7.693467,747.684570,0.810269
1354.000000,7.668342,7.706920,4.234485,0.000466,0.003167,430.279888,-1.203900,7.688370,3.504610,639.087810,0.372777,7.668342,736.382324,0.843839
1355.000000,7.643216,7.617190,2.219064,0.000464,0.003157,430.279456,-1.255000,7.669260,3.465030,633.376936,0.371360,7.643216,721.551331,0.865202
1356.000000,7.618090,7.719240,2.844789,0.000465,0.003156,430.280244,-1.235700,7.627520,3.487370,628.458077,0.367619,7.618090,707.110840,0.749232
1357.000000,7.592965,7.654400,2.922686,0.000462,0.003135,430.277709,-1.409500,7.635070,3.368750,622.754092,0.369031,7.592965,693.140930,0.805691
1358.000000,7.567839,7.611140,3.984070,0.000460,0.003124,430.280191,-1.461400,7.595380,3.346330,618.265703,0.367099,7.567839,681.473450,0.805691
1359.000000,7.542714,7.609410,3.513813,0.000459,0.003114,431.687532,-1.504600,7.567830,3.321130,614.095880,0.365238,7.542714,673.921997,0.856047
1360.000000,7.517588,7.508940,2.694470,0.000457,0.003100,433.090797,-1.592500,7.548900,3.271160,609.433054,0.364459,7.517588,665.342407,0.883513
1361.000000,7.492462,7.566080,2.475979,0.000457,0.003098,434.485810,-1.558900,7.506430,3.289950,604.855896,0.360407,7.492462,661.437988,0.735498
1362.000000,7.467337,7.417950,2.917936,0.000455,0.003080,433.356110,-1.679800,7.502820,3.220850,599.012229,0.360598,7.467337,660.659241,0.813321
1363.000000,7.442211,7.517360,3.561036,0.000458,0.003075,433.759448,-1.613800,7.445090,3.262390,594.018388,0.355149,7.442211,656.809998,0.813321
1364.000000,7.417085,7.470940,2.564975,0.000456,0.003047,434.611363,-1.735400,7.457090,3.200820,587.488105,0.355596,7.417085,652.334412,0.839261
1365.000000,7.391960,7.424380,2.819990,0.000455,0.003035,433.601039,-1.798300,7.419800,3.186920,581.698405,0.353384,7.391960,652.196350,0.888091
1366.000000,7.366834,7.394190,3.880674,0.000454,0.003025,434.990013,-1.832000,7.390440,3.178390,576.514283,0.350865,7.366834,653.865479,0.747706
1367.000000,7.341709,7.323110,3.488764,0.000452,0.003016,436.346923,-1.867800,7.365120,3.164880,571.474894,0.348459,7.341709,653.420227,0.788906
1368.000000,7.316583,7.351410,4.197586,0.000452,0.003012,437.663743,-1.841700,7.330630,3.170040,566.695713,0.344894,7.316583,654.588013,0.788906
1369.000000,7.291457,7.305120,3.266198,0.000451,0.002998,434.054379,-1.906900,7.318780,3.141540,561.212168,0.343390,7.291457,653.077271,0.840787
1370.000000,7.266332,7.260840,3.610809,0.000451,0.002981,434.558212,-1.935300,7.288190,3.133630,556.437525,0.340668,7.266332,644.522400,0.782802
1371.000000,7.241206,7.161870,3.002133,0.000451,0.002973,433.578337,-1.932300,7.259060,3.129280,552.038666,0.337694,7.241206,635.737793,0.775172
1372.000000,7.216080,7.232180,3.169477,0.000452,0.002968,434.529981,-1.873900,7.218030,3.144230,547.974384,0.333229,7.216080,629.417725,0.791958
1373.000000,7.190955,7.140910,3.304996,0.000451,0.002954,433.371634,-1.940900,7.216870,3.104120,542.529689,0.332499,7.190955,621.435486,0.791958
1374.000000,7.165829,7.132100,4.920908,0.000451,0.002952,434.763812,-1.896700,7.176070,3.122200,538.203919,0.328781,7.165829,610.322083,0.848417
1375.000000,7.140704,7.171350,2.335209,0.000450,0.002946,436.131041,-1.895400,7.156360,3.110830,533.688737,0.326695,7.140704,595.995361,0.865202
1376.000000,7.115578,7.079270,3.048406,0.000448,0.002930,437.450348,-1.983200,7.143000,3.072640,528.867311,0.326323,7.115578,582.880066,0.701928
1377.000000,7.090452,7.185470,3.668382,0.000448,0.002927,438.740444,-1.963800,7.102300,3.082630,525.285649,0.323197,7.090452,572.531189,0.764491
1378.000000,7.065327,6.975710,4.832487,0.000445,0.002900,439.997618,-2.153100,7.105680,3.006720,520.822079,0.324991,7.065327,565.636841,0.764491
1379.000000,7.040201,7.016640,2.588974,0.000447,0.002904,441.256867,-2.059400,7.039010,3.052600,518.561853,0.319517,7.040201,563.788147,0.825528
1380.000000,7.015075,7.036820,3.832501,0.000446,0.002894,442.503875,-2.099000,7.033610,3.015100,514.636081,0.318781,7.015075,562.451050,0.852995
1381.000000,6.989950,6.918240,2.812565,0.000444,0.002878,443.744705,-2.186800,7.015380,2.979590,510.062538,0.318276,6.989950,557.217163,0.700402
1382.000000,6.964824,6.951630,3.034832,0.000444,0.002877,444.993129,-2.138500,6.970250,3.001420,506.527671,0.314479,6.964824,550.529053,0.766017
1383.000000,6.939698,7.031110,2.992833,0.000443,0.002865,446.221473,-2.196800,6.959940,2.967300,502.009831,0.313812,6.939698,542.013794,0.766017
1384.000000,6.914573,6.891430,3.848700,0.000440,0.002837,447.422318,-2.392400,6.954010,2.900550,497.043011,0.315279,6.914573,533.030090,0.827054
1385.000000,6.889447,6.842240,1.860853,0.000440,0.002831,448.621242,-2.393200,6.901140,2.914320,494.082946,0.311840,6.889447,529.182495,0.839261
1386.000000,6.864322,6.857930,3.700281,0.000439,0.002824,449.803719,-2.398500,6.875270,2.902710,490.759601,0.309501,6.864322,531.656677,0.723291
1387.000000,6.839196,6.714900,1.793105,0.000438,0.002810,450.964729,-2.470800,6.859670,2.867620,486.314137,0.308627,6.839196,532.495300,0.761439
1388.000000,6.814070,6.780430,2.075969,0.000441,0.002805,450.637921,-2.435300,6.807230,2.891410,482.571525,0.303948,6.814070,531.059143,0.761439
1389.000000,6.788945,6.778510,2.910762,0.000440,0.002791,451.787962,-2.502700,6.806960,2.852010,477.182554,0.303584,6.788945,525.260620,0.799587
1390.000000,6.763819,6.761570,2.719594,0.000438,0.002775,452.920747,-2.580400,6.783600,2.827880,471.985855,0.302388,6.763819,518.293152,0.840787
1391.000000,6.738693,6.769410,2.666971,0.000437,0.002760,454.037130,-2.660200,6.758750,2.803970,467.378731,0.301130,6.738693,511.005493,0.709557
1392.000000,6.713568,6.738460,2.016296,0.000435,0.002739,455.132227,-2.780700,6.739850,2.763000,463.045855,0.300701,6.713568,505.556458,0.764491
1393.000000,6.688442,6.710890,3.250198,0.000434,0.002721,456.208074,-2.883700,6.712110,2.734350,459.274598,0.299360,6.688442,502.428955,0.764491
1394.000000,6.663317,6.614030,3.035282,0.000432,0.002702,457.263120,-2.985100,6.686520,2.703480,455.653201,0.297877,6.663317,501.538940,0.724817
1395.000000,6.638191,6.631310,2.907287,0.000432,0.002693,458.305199,-3.000500,6.646460,2.698900,452.276809,0.294585,6.638191,499.581665,0.903351
1396.000000,6.613065,6.552260,2.576625,0.000431,0.002676,459.321455,-3.091500,6.633340,2.663610,447.717986,0.293147,6.613065,495.058105,0.723291
1397.000000,6.587940,6.642450,1.785405,0.000431,0.002667,460.325513,-3.109000,6.595520,2.661680,443.266085,0.289724,6.587940,490.207642,0.746180
1398.000000,6.562814,6.548190,1.784705,0.000429,0.002636,461.637865,-3.293800,6.599600,2.603720,437.745375,0.289776,6.562814,484.298309,0.746180
1399.000000,6.537688,6.448840,2.954235,0.000428,0.002621,462.596732,-3.355600,6.553540,2.597870,433.519472,0.286272,6.537688,483.075653,0.801113
1400.000000,6.512563,6.478470,3.320196,0.000429,0.002615,463.551527,-3.344300,6.515010,2.601420,429.527281,0.282077,6.512563,479.929871,0.825528
1401.000000,6.487437,6.460360,1.831454,0.000428,0.002598,464.953280,-3.424500,6.506270,2.570270,424.232195,0.280145,6.487437,471.937958,0.688194
1402.000000,6.462312,6.354980,2.425606,0.000427,0.002583,465.885535,-3.492500,6.479620,2.552950,418.884164,0.277424,6.462312,461.613312,0.747706
1403.000000,6.437186,6.387360,1.646336,0.000428,0.002580,466.836127,-3.452100,6.438100,2.567250,414.241575,0.272870,6.437186,451.493469,0.747706
1404.000000,6.412060,6.284070,2.127817,0.000426,0.002567,467.787269,-3.505800,6.427830,2.541970,408.636112,0.270767,6.412060,444.926331,0.813321
1405.000000,6.386935,6.456380,2.508702,0.000428,0.002564,469.206370,-3.470200,6.385360,2.556490,403.794901,0.266299,6.386935,440.157562,0.813321
1406.000000,6.361809,6.153790,1.868102,0.000425,0.002528,470.621723,-3.707800,6.405410,2.480400,397.474929,0.267551,6.361809,435.085815,0.701928
1407.000000,6.336683,6.268890,1.917325,0.000430,0.002537,472.045658,-3.560200,6.314230,2.541360,394.577828,0.260229,6.336683,432.481323,0.737024
1408.000000,6.311558,6.151530,1.552815,0.000429,0.002524,472.685999,-3.615300,6.328170,2.495330,389.130091,0.259815,6.311558,431.053772,0.737024
1409.000000,6.286432,6.259140,1.446719,0.000430,0.002529,473.480874,-3.501500,6.281960,2.522120,384.298437,0.255496,6.286432,426.476410,0.804165
1410.000000,6.261307,6.098090,1.840378,0.000428,0.002510,473.971790,-3.609200,6.284730,2.473400,378.205368,0.255396,6.261307,419.969910,0.801113
1411.000000,6.236181,6.214450,1.710958,0.000430,0.002516,474.735626,-3.476200,6.229320,2.512580,374.124581,0.250729,6.236181,414.121002,0.686669
1412.000000,6.211055,5.971040,1.925300,0.000428,0.002496,475.151609,-3.591600,6.235550,2.458280,368.802799,0.251054,6.211055,409.040161,0.732446
1413.000000,6.185930,6.195930,2.804791,0.000432,0.002507,476.565147,-3.435500,6.161040,2.512460,365.947903,0.245278,6.185930,404.731781,0.732446
1414.000000,6.160804,6.005480,1.458918,0.000430,0.002478,476.747454,-3.631200,6.194960,2.424750,360.201642,0.247817,6.160804,398.586151,0.805691
1415.000000,6.135678,6.095640,2.962660,0.000431,0.002484,477.395332,-3.500600,6.129080,2.464800,357.104693,0.243319,6.135678,394.814178,0.805691
1416.000000,6.110553,5.938310,2.045670,0.000430,0.002467,477.728622,-3.586300,6.131400,2.417270,352.870057,0.243601,6.110553,392.545685,0.694298
1417.000000,6.085427,6.030990,1.762006,0.000432,0.002471,479.133391,-3.493600,6.075990,2.443870,350.108173,0.239716,6.085427,388.983582,0.746180
1418.000000,6.060302,5.954020,2.180365,0.000431,0.002456,479.424706,-3.567300,6.079340,2.398010,345.778610,0.240095,6.060302,383.666534,0.746180
1419.000000,6.035176,6.012490,1.691834,0.000431,0.002453,479.863488,-3.524700,6.040140,2.402430,342.378154,0.237720,6.035176,374.787506,0.817898
1420.000000,6.010050,5.876240,2.521002,0.000429,0.002435,480.097100,-3.619400,6.032730,2.359990,338.508624,0.237889,6.010050,366.129150,1.013218
1421.000000,5.984925,6.021140,2.374682,0.000431,0.002435,481.497623,-3.558600,5.982490,2.377150,336.175311,0.234659,5.984925,361.021271,0.767543
1422.000000,5.959799,5.799790,1.856953,0.000429,0.002406,482.912072,-3.759500,5.995880,2.301250,332.181819,0.236581,5.959799,356.454437,0.761439
1423.000000,5.934673,5.893680,2.286111,0.000431,0.002412,484.309647,-3.651500,5.924610,2.339570,330.616189,0.231968,5.934673,352.463196,0.761439
1424.000000,5.909548,5.687570,2.527352,0.000430,0.002396,485.717346,-3.749500,5.930300,2.288110,326.999310,0.232488,5.909548,349.209381,0.784328
1425.000000,5.884422,5.937310,2.196939,0.000435,0.002408,487.108469,-3.671000,5.876290,2.343290,324.650493,0.228088,5.884422,347.292450,0.846891
1426.000000,5.859296,5.670830,1.706009,0.000432,0.002371,488.514125,-3.956100,5.905940,2.231290,319.347034,0.231436,5.859296,343.375977,0.682091
1427.000000,5.834171,5.764890,1.512741,0.000436,0.002380,489.898266,-3.872400,5.814140,2.279050,317.241667,0.226057,5.834171,341.394684,0.741602
1428.000000,5.809045,5.737770,1.497342,0.000435,0.002366,491.294807,-3.946600,5.825270,2.237200,313.179951,0.226636,5.809045,340.136505,0.741602
1429.000000,5.783920,5.695520,2.146441,0.000434,0.002356,491.631320,-3.970900,5.795920,2.226790,309.359456,0.225166,5.783920,336.826355,0.801113
1430.000000,5.758794,5.612760,1.598838,0.000434,0.002349,491.995325,-3.966600,5.766850,2.223890,305.995838,0.223359,5.758794,332.310547,0.807217
1431.000000,5.733668,5.724800,2.146791,0.000436,0.002350,493.383091,-3.948800,5.727660,2.233740,303.089545,0.220651,5.733668,326.760681,0.675987
1432.000000,5.708543,5.735940,2.396357,0.000434,0.002327,494.761444,-4.106400,5.736640,2.179420,298.773249,0.221831,5.708543,320.552856,0.729395
1433.000000,5.683417,5.483440,3.346370,0.000432,0.002304,494.788973,-4.265900,5.714180,2.148740,295.488398,0.221598,5.683417,315.687134,0.729395
1434.000000,5.658291,5.648000,2.294961,0.000435,0.002315,496.159173,-4.201800,5.657280,2.194440,294.672819,0.217325,5.658291,314.740723,0.770595
1435.000000,5.633166,5.485410,2.685895,0.000433,0.002293,497.529021,-4.362300,5.661480,2.124040,291.287361,0.218088,5.633166,315.508240,0.791958
1436.000000,5.608040,5.416180,1.793505,0.000435,0.002298,498.898651,-4.308300,5.611280,2.151400,289.064874,0.214600,5.608040,312.861420,0.653098
1437.000000,5.582915,5.575760,2.110068,0.000436,0.002296,500.276190,-4.321200,5.595640,2.142330,285.195845,0.213955,5.582915,307.587036,0.718713
1438.000000,5.557789,5.608730,1.616337,0.000434,0.002276,501.641608,-4.476800,5.584690,2.086450,280.333965,0.214020,5.557789,300.185516,0.718713
1439.000000,5.532663,5.349110,1.714783,0.000431,0.002252,502.805912,-4.689800,5.568340,2.052430,276.948469,0.214135,5.532663,293.012390,0.772121
1440.000000,5.507538,5.515330,1.842628,0.000434,0.002262,504.185599,-4.610900,5.511480,2.096530,275.723584,0.210479,5.507538,287.496460,0.807217
1441.000000,5.482412,5.399270,1.705784,0.000431,0.002241,505.295646,-4.801900,5.513740,2.025790,272.620681,0.211032,5.482412,284.946136,0.674461
1442.000000,5.457286,5.469860,1.473293,0.000431,0.002239,506.701831,-4.808200,5.463940,2.032980,270.262591,0.208302,5.457286,285.198822,0.726343
1443.000000,5.432161,5.397250,2.431455,0.000429,0.002221,507.908503,-4.998300,5.462350,1.988780,267.160197,0.208649,5.432161,284.575104,0.726343
1444.000000,5.407035,5.333840,1.790580,0.000429,0.002210,507.619513,-5.082000,5.423640,1.985800,264.950488,0.206806,5.407035,283.895599,0.782802
1445.000000,5.381910,5.215350,1.761381,0.000428,0.002205,507.345697,-5.117600,5.391730,1.984960,262.810995,0.204805,5.381910,284.329895,0.845365
1446.000000,5.356784,5.375440,1.803330,0.000430,0.002212,508.704689,-5.084800,5.361420,2.007960,260.238050,0.202348,5.356784,283.611908,0.677513
1447.000000,5.331658,5.245870,1.439819,0.000427,0.002193,509.833073,-5.337100,5.368100,1.942030,255.723954,0.203313,5.331658,281.869598,0.712609
1448.000000,5.306533,5.228520,1.723258,0.000427,0.002186,509.048733,-5.323300,5.310000,1.964700,252.785662,0.200184,5.306533,279.421844,0.712609
1449.000000,5.281407,5.222140,1.899726,0.000427,0.002179,508.292229,-5.373700,5.291580,1.959710,249.680208,0.198764,5.281407,275.115814,0.758387
1450.000000,5.256281,5.231590,1.788405,0.000426,0.002169,507.325835,-5.459800,5.270080,1.947270,246.366880,0.197514,5.256281,269.445526,0.775172
1451.000000,5.231156,5.177240,1.925475,0.000424,0.002155,503.968130,-5.506800,5.249230,1.937710,243.059662,0.196178,5.231156,264.423950,0.648520
1452.000000,5.206030,5.196430,2.415531,0.000424,0.002147,501.986228,-5.501700,5.218490,1.948700,240.471331,0.193836,5.206030,261.128479,0.704980
1453.000000,5.180905,5.087290,2.290736,0.000422,0.002132,499.579406,-5.568500,5.201570,1.934190,237.762830,0.192488,5.180905,259.152252,0.704980
1454.000000,5.155779,5.177790,1.847903,0.000422,0.002126,497.900640,-5.467200,5.159740,1.962950,235.877331,0.189063,5.155779,257.911469,0.744654
1455.000000,5.130653,5.226200,2.693820,0.000419,0.002106,492.477873,-5.555000,5.158320,1.930950,232.863142,0.188500,5.130653,255.944733,0.775172
1456.000000,5.105528,5.006880,1.832079,0.000416,0.002083,489.033579,-5.707000,5.141840,1.907770,230.490820,0.187541,5.105528,255.546997,0.648520
1457.000000,5.080402,5.057790,2.070269,0.000418,0.002079,488.419646,-5.523100,5.079330,1.966950,230.630142,0.182267,5.080402,257.682434,0.698876
1458.000000,5.055276,5.071480,2.045170,0.000416,0.002063,486.144257,-5.518800,5.073530,1.945370,228.866540,0.180811,5.055276,258.363251,0.698876
1459.000000,5.030151,5.026690,2.204589,0.000414,0.002051,482.704436,-5.558700,5.054520,1.936160,226.608838,0.178993,5.030151,255.193054,0.749232
1460.000000,5.005025,5.021570,1.756207,0.000413,0.002040,480.492000,-5.547500,5.023910,1.945120,224.931678,0.176273,5.005025,249.994858,0.775172
1461.000000,4.979899,4.960260,1.475742,0.000411,0.002031,477.418258,-5.574400,5.003660,1.941470,223.270984,0.174129,4.979899,246.187698,0.672935
1462.000000,4.954774,5.031210,2.345959,0.000411,0.002021,475.558341,-5.538800,4.969300,1.952910,221.959007,0.171049,4.954774,242.270844,0.720239
1463.000000,4.929648,4.985180,1.643836,0.000406,0.002023,470.575083,-5.683800,4.967450,1.923100,219.881112,0.170361,4.929648,238.525391,0.720239
1464.000000,4.904523,4.905820,1.453493,0.000404,0.002013,467.819651,-5.735600,4.930780,1.921950,218.841020,0.167728,4.904523,235.320511,0.778224
1465.000000,4.879397,4.960720,1.457368,0.000402,0.002023,465.644012,-5.766300,4.903970,1.939000,218.462741,0.164749,4.879397,234.142914,0.779750
1466.000000,4.854271,4.683030,2.254662,0.000398,0.002023,461.789308,-5.885700,4.892080,1.893240,217.139690,0.163753,4.854271,233.611206,0.669883
1467.000000,4.829146,4.932500,2.058870,0.000401,0.002048,461.165278,-5.842500,4.810540,1.969820,217.541922,0.157270,4.829146,232.558151,0.689720
1468.000000,4.804020,4.759200,2.105268,0.000396,0.002036,461.639856,-6.112100,4.854210,1.865920,214.072629,0.159817,4.804020,231.239334,0.689720
1469.000000,4.778894,4.737570,1.732857,0.000397,0.002030,461.101973,-6.020900,4.789740,1.917730,212.804463,0.155099,4.778894,229.750961,0.711083
1470.000000,4.753769,4.673890,2.531301,0.000397,0.002023,460.204600,-5.972000,4.768450,1.923030,210.784357,0.152698,4.753769,227.959396,0.752283
1471.000000,4.728643,4.778080,1.568214,0.000397,0.002025,459.172510,-5.903200,4.740380,1.945980,208.463484,0.149704,4.728643,226.096191,0.776698
1472.000000,4.703518,4.716370,1.672460,0.000393,0.002012,457.058248,-5.998200,4.734130,1.896670,204.790459,0.149439,4.703518,224.628082,0.743128
1473.000000,4.678392,4.731490,1.977073,0.000392,0.002016,454.482328,-6.015400,4.703110,1.910140,202.466147,0.146994,4.678392,222.253876,0.743128
1474.000000,4.653266,4.615290,3.134753,0.000389,0.002016,451.067784,-6.079800,4.685040,1.887980,200.383896,0.145690,4.653266,220.318954,0.741602
1475.000000,4.628141,4.631520,1.808855,0.000389,0.002022,450.623216,-6.035100,4.644330,1.916610,199.314411,0.142349,4.628141,218.417709,0.744654
1476.000000,4.603015,4.637610,2.050995,0.000387,0.002015,449.901476,-6.045600,4.625080,1.896180,197.272560,0.140916,4.603015,217.692108,0.646994
1477.000000,4.577889,4.550020,1.862152,0.000385,0.002016,447.097530,-6.092200,4.607140,1.879840,195.024187,0.139652,4.577889,217.759232,0.675987
1478.000000,4.552764,4.487970,1.449818,0.000384,0.002022,446.831788,-6.071400,4.571980,1.898530,193.572384,0.136929,4.552764,218.557098,0.675987
1479.000000,4.527638,4.554260,1.443069,0.000384,0.002022,446.372908,-6.008900,4.540980,1.913480,191.947150,0.134579,4.527638,217.188812,0.726343
1480.000000,4.502513,4.478180,2.048845,0.000381,0.002042,446.066432,-6.333400,4.540740,1.857040,189.192172,0.135012,4.502513,214.413010,0.749232
1481.000000,4.477387,4.453770,1.994697,0.000380,0.002060,445.314304,-6.507700,4.497830,1.868830,187.668261,0.132739,4.477387,210.610107,0.642417
1482.000000,4.452261,4.480690,1.582188,0.000379,0.002056,445.934362,-6.494600,4.470510,1.861100,185.983670,0.131286,4.452261,207.577316,0.697350
1483.000000,4.427136,4.357600,1.642811,0.000377,0.002049,446.455819,-6.552700,4.453630,1.830960,183.639517,0.130719,4.427136,206.909149,0.697350
1484.000000,4.402010,4.517020,2.403181,0.000378,0.002048,446.678234,-6.426400,4.410850,1.872950,182.413546,0.127953,4.402010,206.903854,0.741602
1485.000000,4.376884,4.315230,1.764581,0.000374,0.002036,446.090486,-6.677100,4.422030,1.785640,179.115894,0.129525,4.376884,207.513611,0.753809
1486.000000,4.351759,4.282180,1.661910,0.000375,0.002054,444.636757,-6.704200,4.355720,1.856880,178.712365,0.125513,4.351759,209.820602,0.637839
1487.000000,4.326633,4.272650,1.459768,0.000376,0.002071,442.711695,-6.798000,4.344370,1.870290,177.672815,0.124296,4.326633,212.698837,0.694298
1488.000000,4.301508,4.513590,1.982848,0.000376,0.002072,443.607648,-6.825800,4.319470,1.859070,175.842130,0.123232,4.301508,215.368240,0.694298
1489.000000,4.276382,4.172120,2.002322,0.000376,0.002089,441.751579,-7.133200,4.314600,1.763210,171.822627,0.125194,4.276382,214.942902,0.726343
1490.000000,4.251256,4.251390,3.239799,0.000376,0.002088,438.509647,-6.886100,4.270030,1.897770,173.294436,0.120848,4.251256,212.934830,0.729395
1491.000000,4.226131,4.298230,1.798830,0.000375,0.002080,439.554202,-6.936400,4.251940,1.839230,171.567078,0.120855,4.226131,209.895233,0.619528
1492.000000,4.201005,4.096330,2.096268,0.000374,0.002074,440.560308,-7.009500,4.227960,1.804490,168.866796,0.120907,4.201005,206.328659,0.668357
1493.000000,4.175879,4.204310,1.717458,0.000374,0.002073,436.892615,-6.837000,4.196070,1.882530,168.687929,0.118147,4.175879,203.804779,0.668357
1494.000000,4.150754,4.231660,1.860028,0.000375,0.002082,433.280144,-6.905200,4.177630,1.830430,165.989836,0.118428,4.150754,203.123520,0.714135
1495.000000,4.125628,4.247860,2.427405,0.000374,0.002078,432.742036,-6.954300,4.151980,1.806960,163.461855,0.118465,4.125628,202.520554,0.715661
1496.000000,4.100503,4.116150,1.836878,0.000373,0.002077,434.085831,-7.033800,4.127950,1.786740,161.769416,0.118482,4.100503,202.778748,0.694298
1497.000000,4.075377,4.152070,1.947424,0.000372,0.002071,435.382832,-6.983800,4.099110,1.823480,161.931119,0.116951,4.075377,204.366150,0.494401
1498.000000,4.050251,4.145820,1.672860,0.000371,0.002067,436.633023,-7.048500,4.076990,1.786480,160.654020,0.117025,4.050251,205.300583,0.494401
1499.000000,4.025126,4.223880,2.259312,0.000370,0.002058,437.636653,-7.091900,4.051960,1.770880,159.250779,0.116805,4.025126,203.512299,0.650046
1500.000000,4.000000,4.080720,2.385732,0.000369,0.002063,434.107784,-7.180500,4.030010,1.730600,157.383941,0.117175,4.000000,200.734772,0.704980
1501.000000,4.000000,4.099180,1.434794,0.000370,0.002074,433.871092,-7.150000,4.003570,1.787240,157.891809,0.115372,4.000000,200.533615,0.628683
1502.000000,4.000000,3.995850,2.323185,0.000371,0.002084,433.307820,-7.169800,4.005400,1.779970,157.439561,0.115506,4.000000,202.056839,0.691246
1503.000000,4.000000,4.113380,1.835503,0.000370,0.002079,434.622105,-7.072300,3.998850,1.811670,157.383003,0.114586,4.000000,204.306808,0.691246
1504.000000,4.000000,4.200210,2.144716,0.000370,0.002085,432.277857,-7.123200,4.005050,1.768240,155.055003,0.115677,4.000000,203.320801,0.694298
1505.000000,4.000000,4.205220,1.485642,0.000369,0.002082,433.618479,-7.213600,4.005190,1.730360,152.908966,0.116748,4.000000,201.922211,0.711083
1506.000000,4.000000,4.136860,1.875227,0.000368,0.002077,433.129209,-7.232500,4.004230,1.726570,152.397180,0.116901,4.000000,202.007935,0.636313
1507.000000,4.000000,3.987430,1.847653,0.000367,0.002074,432.242524,-7.173800,4.001610,1.748920,153.307311,0.116103,4.000000,204.415985,0.691246
1508.000000,4.000000,4.126810,2.145166,0.000367,0.002080,433.602316,-7.057000,3.998570,1.805920,154.893704,0.114341,4.000000,206.727264,0.691246
1509.000000,4.000000,4.346340,2.107718,0.000366,0.002074,434.866950,-7.138800,4.004420,1.736330,153.211632,0.115574,4.000000,206.619507,0.723291
1510.000000,4.000000,4.013530,2.437430,0.000365,0.002072,432.126223,-7.313500,4.010490,1.656700,150.519526,0.117324,4.000000,206.314392,0.746180
1511.000000,4.000000,4.026180,1.681385,0.000365,0.002079,431.182511,-7.077800,3.996640,1.795810,153.382631,0.114113,4.000000,206.859848,0.642417
1512.000000,4.000000,4.053160,1.867377,0.000364,0.002082,432.541618,-7.051300,4.001110,1.776620,154.109849,0.113712,4.000000,207.996094,0.686669
1513.000000,4.000000,3.937100,2.131792,0.000364,0.002081,433.891203,-7.052200,4.001600,1.759920,152.931125,0.113795,4.000000,207.140625,0.686669
1514.000000,4.000000,3.858750,1.861253,0.000363,0.002076,435.181879,-6.936700,3.997710,1.808180,152.619936,0.112466,4.000000,205.266754,0.727869
1515.000000,4.000000,4.054560,2.037471,0.000364,0.002082,433.414012,-6.847900,3.998750,1.845950,151.484810,0.111822,4.000000,202.382248,0.723291
1516.000000,4.000000,3.905020,1.725083,0.000363,0.002078,432.971003,-6.919400,4.002440,1.766730,147.936058,0.113265,4.000000,197.754395,0.622579
1517.000000,4.000000,3.971950,1.458668,0.000362,0.002078,434.317935,-6.806800,3.996830,1.835220,147.534281,0.111831,4.000000,193.681000,0.674461
1518.000000,4.000000,3.885330,1.887726,0.000361,0.002073,435.617619,-6.835000,4.000480,1.800980,146.050308,0.112476,4.000000,189.811127,0.674461
1519.000000,4.000000,3.821710,1.444294,0.000362,0.002083,433.164685,-6.768300,3.993960,1.843540,145.490721,0.111719,4.000000,186.186142,0.737024
1520.000000,4.000000,3.909570,1.805330,0.000362,0.002086,432.824111,-6.707300,3.995600,1.865370,144.206454,0.112543,4.000000,184.094025,0.735498
1521.000000,4.000000,3.918940,1.451968,0.000362,0.002090,434.206405,-6.693900,3.993840,1.834740,142.261539,0.113020,4.000000,181.419724,0.625631
1522.000000,4.000000,3.896950,1.621312,0.000362,0.002092,435.568279,-6.684500,3.993850,1.832980,141.274541,0.113377,4.000000,180.031052,0.608846
1523.000000,4.000000,3.910790,1.555989,0.000362,0.002096,436.904877,-6.680700,3.994670,1.838930,140.672240,0.113962,4.000000,179.831390,0.608846
1524.000000,4.000000,4.043810,2.082594,0.000361,0.002098,438.184654,-6.682600,3.994340,1.830880,140.121265,0.114484,4.000000,178.603378,0.703454
1525.000000,4.000000,3.798230,1.457368,0.000360,0.002089,435.085918,-6.785900,4.014790,1.771650,139.142024,0.116245,4.000000,177.010757,0.706506
1526.000000,4.000000,3.969440,1.443319,0.000361,0.002098,434.050399,-6.682400,3.993070,1.865850,140.320733,0.115332,4.000000,176.035629,0.650046
1527.000000,4.000000,3.849030,1.873452,0.000360,0.002095,433.924974,-6.690200,3.996390,1.794300,139.617539,0.115935,4.000000,177.078720,0.657676
1528.000000,4.000000,3.934240,1.433144,0.000361,0.002106,434.167435,-6.684300,3.995260,1.841400,139.971459,0.116110,4.000000,178.383209,0.657676
1529.000000,4.000000,3.783900,1.440994,0.000360,0.002107,435.541147,-6.672000,3.993910,1.808040,139.587850,0.116251,4.000000,180.646942,0.697350
1530.000000,4.000000,4.091850,1.699234,0.000361,0.002113,433.893589,-6.648900,3.999030,1.861050,139.261166,0.117549,4.000000,182.520355,0.729395
1531.000000,4.000000,3.812330,1.451118,0.000360,0.002118,432.414722,-6.827600,4.006120,1.747330,137.039303,0.119198,4.000000,182.771591,0.618002
1532.000000,4.000000,3.878240,1.434919,0.000360,0.002115,432.015172,-6.714400,3.998620,1.850940,138.874545,0.118388,4.000000,183.954102,0.665305
1533.000000,4.000000,3.921720,1.447319,0.000360,0.002117,433.408965,-6.679700,3.996000,1.819890,138.698581,0.118752,4.000000,187.750595,0.665305
1534.000000,4.000000,3.978470,1.442269,0.000360,0.002117,434.795544,-6.665300,3.995150,1.803250,138.467628,0.118878,4.000000,191.235046,0.691246
1535.000000,4.000000,3.816790,1.446319,0.000359,0.002117,433.527475,-6.710900,4.002670,1.782730,138.492594,0.119163,4.000000,192.461945,0.711083
1536.000000,4.000000,3.963240,1.691884,0.000359,0.002124,433.683540,-6.686500,3.998730,1.839170,139.084393,0.119465,4.000000,192.826065,0.616476
1537.000000,4.000000,3.778950,2.064945,0.000359,0.002122,433.734861,-6.688600,3.995680,1.783030,138.483151,0.119441,4.000000,193.117691,0.669883
1538.000000,4.000000,3.889630,1.442994,0.000359,0.002129,434.108724,-6.668000,4.000830,1.850240,138.632799,0.120472,4.000000,191.870605,0.669883
1539.000000,4.000000,3.922630,2.055370,0.000359,0.002129,435.491246,-6.651200,3.996940,1.807890,137.441850,0.120937,4.000000,191.085999,0.685143
1540.000000,4.000000,3.967930,1.420370,0.000359,0.002129,436.851148,-6.649900,3.996070,1.797380,137.181513,0.121013,4.000000,190.186844,0.738550
1541.000000,4.000000,3.838190,1.569014,0.000358,0.002126,433.098092,-6.646900,3.995860,1.780350,137.442333,0.120764,4.000000,189.895264,0.650046
1542.000000,4.000000,3.917830,1.728908,0.000359,0.002128,432.602349,-6.609600,3.997370,1.825970,138.092860,0.121107,4.000000,190.379883,0.694298
1543.000000,4.000000,4.060090,2.929036,0.000358,0.002128,433.997506,-6.588400,3.995640,1.794180,137.771393,0.121189,4.000000,190.872818,0.694298
1544.000000,4.000000,3.760400,1.756857,0.000357,0.002125,434.472403,-6.748400,4.026440,1.739950,137.465747,0.122669,4.000000,191.236465,0.703454
1545.000000,4.000000,3.884000,1.777381,0.000358,0.002130,434.302902,-6.653100,3.991740,1.842690,139.103736,0.121372,4.000000,191.805222,0.732446
1546.000000,4.000000,3.690350,1.437644,0.000358,0.002132,433.957335,-6.637500,3.994160,1.797660,138.395267,0.121706,4.000000,193.579926,0.622579
1547.000000,4.000000,3.913650,1.800605,0.000359,0.002139,434.444640,-6.611300,4.003460,1.875180,137.607396,0.123486,4.000000,194.752777,0.651572
1548.000000,4.000000,3.894550,2.043545,0.000359,0.002138,433.817691,-6.609000,3.997410,1.791790,135.618938,0.123765,4.000000,193.086472,0.651572
1549.000000,4.000000,3.894480,1.761031,0.000358,0.002138,435.204106,-6.609300,3.997770,1.801350,135.514905,0.123881,4.000000,190.503464,0.688194
1550.000000,4.000000,3.878120,2.352533,0.000358,0.002137,436.573321,-6.612300,3.997370,1.798840,135.696726,0.124009,4.000000,189.161407,0.726343
1551.000000,4.000000,3.809100,1.444444,0.000358,0.002138,433.078989,-6.587300,3.997740,1.803850,135.915585,0.124167,4.000000,188.064041,0.379957
1552.000000,4.000000,3.872260,1.523116,0.000358,0.002138,434.473640,-6.541200,3.999460,1.824480,135.796703,0.124953,4.000000,188.819855,0.585957
1553.000000,4.000000,3.925490,2.066670,0.000358,0.002137,435.853436,-6.511900,3.997560,1.799880,135.105419,0.125299,4.000000,189.935349,0.585957
1554.000000,4.000000,3.918240,1.738207,0.000357,0.002134,437.190854,-6.499000,3.995780,1.780630,135.119092,0.125077,4.000000,190.902634,0.674461
1555.000000,4.000000,3.867120,1.579738,0.000357,0.002133,433.892181,-6.478200,3.995580,1.783500,135.750555,0.124711,4.000000,191.493790,0.692772
1556.000000,4.000000,3.907150,1.438094,0.000357,0.002132,435.275239,-6.444300,3.996490,1.797760,136.271993,0.124805,4.000000,191.994400,0.621054
1557.000000,4.000000,3.649510,1.450419,0.000357,0.002131,432.675022,-6.419400,3.995060,1.782950,136.320211,0.124553,4.000000,192.280716,0.679039
1558.000000,4.000000,3.758130,1.592763,0.000357,0.002134,432.098607,-6.313300,3.999530,1.888310,136.073473,0.126093,4.000000,191.976303,0.679039
1559.000000,4.000000,4.047660,1.802455,0.000357,0.002134,431.350001,-6.252700,3.998960,1.847380,133.573960,0.127724,4.000000,190.591995,0.695824
1560.000000,4.000000,3.963750,1.632411,0.000356,0.002123,430.673920,-6.396600,4.009120,1.729380,132.062676,0.128133,4.000000,188.180725,0.703454
1561.000000,4.000000,3.844090,1.445719,0.000355,0.002123,432.072067,-6.373200,3.992080,1.759520,134.222840,0.126172,4.000000,187.657471,0.627157
1562.000000,4.000000,3.807090,1.434269,0.000356,0.002125,431.391924,-6.306700,3.993840,1.802040,136.169237,0.125622,4.000000,188.923325,0.672935
1563.000000,4.000000,4.034920,2.586749,0.000356,0.002127,432.790290,-6.272300,3.995890,1.813440,136.416328,0.125954,4.000000,191.945740,0.672935
1564.000000,4.000000,3.811890,1.436194,0.000353,0.002114,432.891578,-6.372700,4.007040,1.711950,135.445454,0.126689,4.000000,193.114594,0.686669
1565.000000,4.000000,3.870840,1.436319,0.000355,0.002127,432.702261,-6.354100,3.991140,1.809670,137.133570,0.124949,4.000000,193.487122,0.727869
1566.000000,4.000000,3.816060,1.976898,0.000355,0.002128,432.420686,-6.307200,3.994160,1.783350,137.397997,0.124735,4.000000,193.473877,0.616476
1567.000000,4.000000,3.851780,1.621112,0.000355,0.002129,433.817822,-6.272300,3.995380,1.808560,137.099767,0.124849,4.000000,191.596832,0.657676
1568.000000,4.000000,3.730570,1.438394,0.000355,0.002129,435.202004,-6.244100,3.994820,1.796120,136.258211,0.124929,4.000000,188.976868,0.657676
1569.000000,4.000000,3.978460,1.510616,0.000355,0.002131,436.569926,-6.189000,3.996760,1.852790,135.312647,0.125750,4.000000,187.729263,0.698876
1570.000000,4.000000,3.674070,1.519841,0.000354,0.002126,433.353985,-6.240900,3.997970,1.747760,133.914976,0.125855,4.000000,186.919281,0.724817
1571.000000,4.000000,3.704110,1.437369,0.000355,0.002136,433.993968,-6.222700,3.998470,1.879680,134.557887,0.126484,4.000000,186.719284,0.624105
1572.000000,4.000000,3.918350,2.290636,0.000355,0.002137,433.881309,-6.151600,3.998290,1.866640,132.986299,0.128581,4.000000,186.706482,0.656150
1573.000000,4.000000,3.830760,1.432819,0.000355,0.002134,433.546026,-6.153700,3.995560,1.776910,131.643190,0.127974,4.000000,184.770813,0.656150
1574.000000,4.000000,3.892310,1.438519,0.000355,0.002134,434.935343,-6.133000,3.996040,1.814460,132.142741,0.128271,4.000000,183.568253,0.662254
1575.000000,4.000000,3.828870,1.531565,0.000354,0.002132,436.305621,-6.133300,3.994630,1.782550,132.541985,0.127849,4.000000,182.055771,0.679039
1576.000000,4.000000,3.819820,1.435594,0.000354,0.002132,437.628488,-6.114200,3.994940,1.806900,133.195240,0.128099,4.000000,179.865021,0.602742
1577.000000,4.000000,3.848190,1.744182,0.000354,0.002133,438.910659,-6.103900,3.995320,1.808150,133.340782,0.128506,4.000000,179.631729,0.659202
1578.000000,4.000000,3.678760,1.431494,0.000353,0.002133,440.160688,-6.110500,3.994960,1.794320,133.338096,0.128520,4.000000,180.226700,0.659202
1579.000000,4.000000,3.836790,1.834778,0.000354,0.002136,437.523600,-6.045100,3.997850,1.868430,133.326055,0.130686,4.000000,180.985901,0.827054
1580.000000,4.000000,3.758250,1.544415,0.000354,0.002136,434.281207,-6.028000,3.995820,1.804160,131.878238,0.130782,4.000000,180.985901,0.746180
1581.000000,4.000000,3.810610,1.433944,0.000354,0.002140,434.999692,-6.060700,3.998590,1.838450,131.804010,0.131979,4.000000,181.089706,0.625631
1582.000000,4.000000,3.818020,1.443994,0.000354,0.002140,432.920949,-6.046900,3.996560,1.815030,131.352604,0.132373,4.000000,181.429047,0.677513
1583.000000,4.000000,3.898140,1.441944,0.000354,0.002144,433.048634,-6.104100,3.998520,1.809950,131.442088,0.132749,4.000000,180.535004,0.677513
1584.000000,4.000000,3.887740,1.770531,0.000353,0.002145,433.420611,-6.183600,3.997140,1.768800,132.038920,0.132091,4.000000,178.653656,0.698876
1585.000000,4.000000,3.838670,1.453518,0.000353,0.002147,434.186095,-6.251900,3.997190,1.766510,133.277598,0.131454,4.000000,177.292755,0.704980
1586.000000,4.000000,3.756980,1.436119,0.000354,0.002150,434.540968,-6.294300,3.998130,1.782340,134.246084,0.131403,4.000000,178.265533,0.611898
1587.000000,4.000000,3.847400,1.437344,0.000354,0.002153,434.577355,-6.279300,3.999370,1.816510,134.343588,0.132398,4.000000,179.645538,0.683617
1588.000000,4.000000,4.141020,1.963124,0.000354,0.002153,433.854303,-6.283800,3.998050,1.778470,133.680584,0.132329,4.000000,180.598297,0.683617
1589.000000,4.000000,3.648610,1.450968,0.000351,0.002128,432.478397,-6.544400,4.025630,1.647990,132.671960,0.132733,4.000000,180.607574,0.714135
1590.000000,4.000000,3.711650,1.467868,0.000354,0.002144,431.531829,-6.334800,3.990650,1.861720,135.789082,0.131104,4.000000,182.185974,0.750758
1591.000000,4.000000,3.866220,1.790955,0.000355,0.002149,430.732974,-6.276200,3.999510,1.835420,135.140200,0.132318,4.000000,184.019699,0.596639
1592.000000,4.000000,3.758250,1.864527,0.000354,0.002147,432.133556,-6.259900,3.997250,1.774130,133.653241,0.131778,4.000000,184.215073,0.643942
1593.000000,4.000000,3.854760,1.731483,0.000354,0.002147,433.534188,-6.212700,3.998630,1.826280,133.215376,0.132671,4.000000,184.917984,0.643942
1594.000000,4.000000,3.683740,1.733257,0.000354,0.002145,434.925470,-6.196800,3.997060,1.787050,132.305362,0.132429,4.000000,186.661713,0.666831
1595.000000,4.000000,3.833860,1.453968,0.000355,0.002149,433.657286,-6.150100,4.000230,1.863320,132.085294,0.134428,4.000000,188.454544,0.706506
1596.000000,4.000000,3.832750,1.421770,0.000354,0.002147,435.047322,-6.133700,3.997890,1.800550,130.681188,0.134510,4.000000,187.765564,0.628683
1597.000000,4.000000,3.989100,1.455968,0.000354,0.002145,436.418778,-6.117400,3.997260,1.801490,130.682642,0.134538,4.000000,185.855209,0.628683
1598.000000,4.000000,3.811550,2.364933,0.000353,0.002138,433.087245,-6.171100,3.998720,1.723530,131.193682,0.133163,4.000000,183.754440,0.674461
1599.000000,4.000000,3.619050,2.097593,0.000353,0.002145,433.423466,-6.191400,3.996250,1.801990,133.049732,0.132528,4.000000,184.384399,0.695824
1600.000000,4.000000,3.901370,1.957274,0.000354,0.002151,434.329847,-6.169200,3.999240,1.880020,133.397883,0.135251,4.000000,184.905243,0.711083
1601.000000,5.000000,4.268720,1.604638,0.000365,0.002179,435.826560,-5.809400,4.301030,1.939500,132.506457,0.141621,5.000000,184.314362,0.601216
1602.000000,5.000000,4.590720,1.903376,0.000382,0.002209,437.322351,-5.435300,4.668930,2.064110,136.195662,0.148890,5.000000,184.179626,0.601216
1603.000000,5.000000,4.881340,1.740582,0.000395,0.002238,433.463164,-5.114200,4.951000,2.171880,142.812166,0.152658,5.000000,184.511383,0.677513
1604.000000,5.000000,4.822700,1.838878,0.000397,0.002236,434.206582,-5.100100,4.983630,2.114870,149.141162,0.152378,5.000000,185.139496,0.737024
1605.000000,5.000000,4.943870,2.124592,0.000400,0.002242,434.227351,-5.060900,4.980070,2.137010,156.213525,0.151466,5.000000,187.843414,0.753809
1606.000000,5.000000,4.857030,2.215639,0.000399,0.002230,433.963667,-5.145700,4.998740,2.094420,162.510566,0.153455,5.000000,191.031845,0.824002
1607.000000,5.000000,5.027900,1.666685,0.000401,0.002235,435.351169,-5.034900,4.976550,2.109930,170.348761,0.152494,5.000000,192.616760,0.824002
1608.000000,5.000000,4.972760,2.182365,0.000398,0.002216,432.544067,-5.173200,5.010310,2.043380,175.868088,0.156139,5.000000,194.107864,0.727869
1609.000000,5.000000,4.874870,1.485942,0.000397,0.002212,431.871724,-5.164100,4.994020,2.049000,182.699860,0.156046,5.000000,196.856903,0.752283
1610.000000,5.000000,4.854660,1.543440,0.000398,0.002219,432.007962,-5.032200,4.977960,2.074830,189.849132,0.154678,5.000000,203.097656,0.738550
1611.000000,5.000000,4.986920,1.425994,0.000399,0.002222,432.287131,-4.963300,4.977710,2.075590,195.041155,0.154383,5.000000,209.250092,0.669883
1612.000000,5.000000,4.886100,1.636086,0.000397,0.002208,431.452356,-5.052000,5.004170,2.034780,197.375874,0.156882,5.000000,212.028290,0.669883
1613.000000,5.000000,4.939260,1.530590,0.000398,0.002213,430.379457,-4.973200,4.979660,2.068680,200.979036,0.155329,5.000000,212.645859,0.718713
1614.000000,5.000000,4.896520,2.193165,0.000397,0.002207,430.303791,-4.980100,4.993790,2.055970,203.292653,0.156251,5.000000,212.182648,0.755335
1615.000000,5.000000,4.892770,1.715383,0.000398,0.002209,430.207085,-4.900100,4.984140,2.075210,205.673040,0.155487,5.000000,212.974579,0.740076
1616.000000,5.000000,5.046890,2.196364,0.000398,0.002210,430.200517,-4.830600,4.985160,2.084000,207.403465,0.155254,5.000000,214.544617,0.665305
1617.000000,5.000000,4.836670,2.512052,0.000395,0.002189,430.410233,-4.984700,5.012950,2.030320,207.709824,0.158116,5.000000,218.154724,0.665305
1618.000000,5.000000,4.734040,1.634286,0.000397,0.002203,430.239509,-4.800300,4.969520,2.108790,210.884647,0.154447,5.000000,224.045547,0.737024
1619.000000,5.000000,5.008040,2.224713,0.000400,0.002216,430.206106,-4.660800,4.982910,2.140890,212.512379,0.153923,5.000000,230.229828,0.767543
1620.000000,5.000000,4.803490,1.469143,0.000397,0.002196,430.392128,-4.824900,5.010400,2.060690,210.661669,0.156859,5.000000,231.969208,0.724817
1621.000000,5.000000,4.896650,1.752407,0.000401,0.002213,430.233725,-4.672800,4.977490,2.135170,212.190442,0.153973,5.000000,230.349121,0.662254
1622.000000,5.000000,4.801700,2.237363,0.000400,0.002208,430.279628,-4.663300,4.989110,2.107530,212.101207,0.154805,5.000000,227.473541,0.662254
1623.000000,5.000000,4.924650,1.986423,0.000402,0.002218,430.208136,-4.593500,4.984420,2.136880,212.285924,0.154275,5.000000,224.024628,0.720239
1624.000000,5.000000,5.012550,1.994172,0.000401,0.002211,430.305759,-4.615400,4.992690,2.103170,211.300996,0.155453,5.000000,221.683975,0.758387
1625.000000,5.000000,4.904560,1.453768,0.000399,0.002195,430.376934,-4.741900,5.006510,2.074400,210.637313,0.157518,5.000000,220.891861,0.714135
1626.000000,5.000000,4.964040,2.475428,0.000399,0.002198,430.217353,-4.653400,4.982030,2.108380,212.443326,0.156032,5.000000,220.851868,0.657676
1627.000000,5.000000,5.004750,2.403631,0.000398,0.002189,430.338405,-4.691400,4.997040,2.086750,213.409856,0.157227,5.000000,221.872940,0.657676
1628.000000,5.000000,4.800460,1.863002,0.000396,0.002178,430.366428,-4.766000,5.002210,2.067790,214.351999,0.158231,5.000000,223.575394,0.723291
1629.000000,5.000000,4.960610,2.307360,0.000400,0.002197,430.231167,-4.596900,4.961990,2.131880,217.309219,0.154643,5.000000,226.131699,0.750758
1630.000000,5.000000,4.873680,1.452668,0.000398,0.002184,430.372572,-4.679900,5.001250,2.082750,216.905326,0.157122,5.000000,227.328613,0.720239
1631.000000,5.000000,4.817020,2.016696,0.000399,0.002189,430.225836,-4.575100,4.979210,2.114520,217.513360,0.155404,5.000000,226.308411,0.660728
1632.000000,5.000000,4.875680,1.808880,0.000401,0.002201,430.209273,-4.464100,4.969900,2.142450,217.981962,0.153854,5.000000,224.446854,0.660728
1633.000000,5.000000,4.858120,1.639786,0.000400,0.002199,431.614530,-4.464700,4.984260,2.123160,216.949816,0.154689,5.000000,222.738846,0.741602
1634.000000,5.000000,4.894520,2.332934,0.000401,0.002202,433.016783,-4.429600,4.977360,2.135440,216.161661,0.154228,5.000000,221.218185,0.730920
1635.000000,5.000000,4.988050,1.442269,0.000401,0.002199,434.412358,-4.440300,4.986000,2.123930,215.283363,0.155032,5.000000,220.016312,0.712609
1636.000000,5.000000,4.912500,1.813979,0.000399,0.002185,433.871056,-4.573700,5.002960,2.092800,214.283356,0.157057,5.000000,218.665207,0.654624
1637.000000,5.000000,4.880160,1.485692,0.000400,0.002185,435.259633,-4.526700,4.984470,2.114290,215.320677,0.156104,5.000000,217.171570,0.654624
1638.000000,5.000000,4.951370,2.622673,0.000400,0.002188,433.327405,-4.477400,4.980840,2.124370,216.467276,0.155522,5.000000,216.547806,0.738550
1639.000000,5.000000,4.930760,1.775756,0.000400,0.002181,434.037072,-4.586700,4.997630,2.096440,216.465390,0.156990,5.000000,217.681625,0.770595
1640.000000,5.000000,4.910480,2.143492,0.000399,0.002178,433.771103,-4.570300,4.989520,2.101500,217.013501,0.156704,5.000000,218.324280,0.712609
1641.000000,5.000000,4.771400,1.933950,0.000400,0.002179,434.402608,-4.609800,4.986840,2.104040,217.801494,0.156520,5.000000,218.350281,0.682091
1642.000000,5.000000,4.901160,1.528465,0.000403,0.002194,433.945956,-4.513100,4.979050,2.152070,218.684740,0.155129,5.000000,219.144180,0.682091
1643.000000,5.000000,5.012720,1.456293,0.000403,0.002192,433.928887,-4.598000,4.991260,2.104260,217.762930,0.156204,5.000000,217.556625,0.758387
1644.000000,5.000000,4.836780,1.499592,0.000400,0.002175,433.450018,-4.732600,5.006970,2.068210,216.128396,0.158319,5.000000,214.724670,0.767543
1645.000000,5.000000,4.965110,1.633286,0.000403,0.002186,433.973611,-4.648600,4.967290,2.120790,217.464351,0.155593,5.000000,212.387619,0.703454
1646.000000,5.000000,4.834270,2.534301,0.000401,0.002174,435.358287,-4.724200,4.999190,2.080560,216.996294,0.157638,5.000000,211.834244,0.654624
1647.000000,5.000000,4.860920,2.681521,0.000404,0.002185,433.993816,-4.609800,4.970790,2.122340,217.737355,0.155543,5.000000,211.663696,0.654624
1648.000000,5.000000,4.957060,1.445344,0.000404,0.002187,435.382143,-4.572900,4.980180,2.116190,217.325825,0.155748,5.000000,212.266602,0.712609
1649.000000,5.000000,4.918100,1.438594,0.000403,0.002178,432.493229,-4.650600,4.997910,2.088850,215.859083,0.157286,5.000000,214.241089,0.752283
1650.000000,5.000000,4.923030,1.791055,0.000403,0.002176,433.893269,-4.622000,4.986810,2.102680,215.736359,0.156760,5.000000,217.664001,0.701928
1651.000000,5.000000,4.902410,2.330809,0.000403,0.002173,435.281062,-4.607500,4.988940,2.101870,215.876952,0.156880,5.000000,218.860611,0.671409
1652.000000,5.000000,4.960310,1.664535,0.000403,0.002174,433.087248,-4.566700,4.984820,2.110230,216.199350,0.156457,5.000000,218.881073,0.671409
1653.000000,5.000000,4.875160,2.181615,0.000402,0.002169,433.454975,-4.675200,4.998840,2.088720,216.026617,0.157664,5.000000,218.417175,0.732446
1654.000000,5.000000,4.880050,2.154466,0.000404,0.002176,434.069456,-4.652500,4.978590,2.109210,216.986505,0.156424,5.000000,218.329849,0.759913
1655.000000,5.000000,4.902170,1.963524,0.000405,0.002180,434.239221,-4.672600,4.983150,2.104230,217.267452,0.156581,5.000000,217.912247,0.688194
1656.000000,5.000000,4.969100,1.446594,0.000405,0.002178,433.531781,-4.642500,4.987100,2.099470,216.884995,0.156800,5.000000,217.710281,0.650046
1657.000000,5.000000,4.939540,2.270986,0.000403,0.002168,434.922027,-4.704400,4.998190,2.078270,216.066325,0.157966,5.000000,216.849915,0.650046
1658.000000,5.000000,4.765900,1.519641,0.000403,0.002166,433.506270,-4.705500,4.989990,2.089400,216.294646,0.157588,5.000000,216.376770,0.729395
1659.000000,5.000000,4.883710,1.436069,0.000406,0.002181,434.031424,-4.661200,4.978240,2.135430,217.058426,0.156468,5.000000,217.286728,0.901825
1660.000000,5.000000,4.901960,2.089119,0.000407,0.002184,433.996870,-4.700600,4.985720,2.097840,216.376889,0.156991,5.000000,216.860977,0.740076
1661.000000,5.000000,4.923430,2.529401,0.000407,0.002182,435.384013,-4.675400,4.987400,2.094500,215.414817,0.157292,5.000000,216.536743,0.682091
1662.000000,5.000000,4.973770,2.013472,0.000406,0.002177,436.740483,-4.671900,4.990250,2.090160,214.599312,0.157754,5.000000,216.481461,0.682091
1663.000000,5.000000,4.866840,2.846789,0.000405,0.002168,438.043236,-4.735200,4.998210,2.073680,214.025333,0.158808,5.000000,217.171570,0.730920
1664.000000,5.000000,4.863680,1.797480,0.000406,0.002176,434.710403,-4.622800,4.976610,2.110250,214.893967,0.157182,5.000000,218.959641,0.756861
1665.000000,5.000000,4.886040,1.516566,0.000408,0.002181,434.935693,-4.626800,4.985610,2.109750,215.057806,0.157434,5.000000,221.140671,0.689720
1666.000000,5.000000,4.896550,1.442469,0.000408,0.002182,433.928797,-4.612600,4.984900,2.100430,214.588849,0.157578,5.000000,221.744629,0.679039
1667.000000,5.000000,4.960040,2.041670,0.000408,0.002184,434.319751,-4.654300,4.986680,2.094780,214.007576,0.158044,5.000000,221.738968,0.679039
1668.000000,5.000000,4.942540,2.076994,0.000407,0.002177,434.864911,-4.745800,4.998090,2.072750,213.338485,0.159435,5.000000,221.950409,0.729395
1669.000000,5.000000,4.787120,1.644536,0.000407,0.002173,436.237283,-4.742500,4.991180,2.075270,213.633978,0.159470,5.000000,221.095047,0.770595
1670.000000,5.000000,4.985890,1.710933,0.000409,0.002185,432.859699,-4.693700,4.985630,2.115940,213.978315,0.159356,5.000000,220.394043,0.703454
1671.000000,5.000000,4.885860,1.581188,0.000408,0.002176,432.877056,-4.835000,5.004630,2.054970,213.017770,0.161221,5.000000,218.273560,0.672935
1672.000000,5.000000,5.020240,2.099318,0.000409,0.002183,432.551145,-4.762300,4.985490,2.087100,213.796074,0.159913,5.000000,215.815567,0.672935
1673.000000,5.000000,4.714880,1.454243,0.000406,0.002167,432.058024,-4.884400,5.007840,2.040610,213.232284,0.162110,5.000000,214.802399,0.724817
1674.000000,5.000000,5.059940,1.968098,0.000410,0.002183,432.324875,-4.796500,4.983980,2.118180,213.902354,0.161001,5.000000,215.661011,0.779750
1675.000000,5.000000,4.803890,2.699670,0.000407,0.002162,431.617471,-4.973500,5.014670,2.018760,212.201166,0.163845,5.000000,215.566971,0.697350
1676.000000,5.000000,4.919490,1.692834,0.000410,0.002179,430.573423,-4.864900,4.981590,2.094320,213.592719,0.161264,5.000000,216.021591,0.688194
1677.000000,5.000000,4.772540,1.535415,0.000410,0.002177,430.443884,-4.855200,4.989450,2.063460,213.688650,0.161367,5.000000,218.099030,0.688194
1678.000000,5.000000,4.984780,1.720983,0.000411,0.002184,430.209825,-4.766100,4.990300,2.103410,212.884975,0.161678,5.000000,220.661392,0.741602
1679.000000,5.000000,4.876540,2.263237,0.000409,0.002173,430.388202,-4.831300,5.000630,2.050160,211.151903,0.162850,5.000000,220.213013,0.753809
1680.000000,5.000000,4.982490,1.438519,0.000411,0.002181,430.210596,-4.754900,4.986580,2.089950,211.523235,0.161564,5.000000,217.513565,0.692772
1681.000000,5.000000,4.977850,1.754907,0.000409,0.002170,430.390511,-4.819500,5.000610,2.055570,211.308960,0.162780,5.000000,215.621277,0.682091
1682.000000,5.000000,4.990630,2.418131,0.000408,0.002163,431.793779,-4.844700,4.996180,2.053060,211.874939,0.162829,5.000000,213.814041,0.682091
1683.000000,5.000000,5.015640,1.946199,0.000407,0.002160,432.040429,-4.935200,5.000620,2.042880,212.967722,0.163277,5.000000,214.366852,0.750758
1684.000000,5.000000,4.862140,1.845103,0.000406,0.002149,433.440992,-5.011000,5.002840,2.025170,214.257342,0.163740,5.000000,217.943756,0.766017
1685.000000,5.000000,4.891870,1.451893,0.000408,0.002161,433.908907,-4.934600,4.971960,2.065040,216.756612,0.161170,5.000000,221.808716,0.781276
1686.000000,5.000000,5.042170,2.256387,0.000408,0.002163,435.298336,-4.878400,4.985400,2.058480,217.294242,0.161187,5.000000,223.602478,0.718713
1687.000000,5.000000,4.907380,1.688084,0.000405,0.002144,432.533507,-5.020000,5.011670,2.014730,215.977518,0.163249,5.000000,223.736557,0.718713
1688.000000,5.000000,4.833910,1.656136,0.000407,0.002150,431.716020,-4.899200,4.981330,2.065010,216.916478,0.160680,5.000000,224.618958,0.752283
1689.000000,5.000000,4.956520,1.641111,0.000409,0.002164,430.918102,-4.818200,4.981080,2.093400,217.591867,0.159347,5.000000,226.170227,0.753809
1690.000000,5.000000,4.903860,1.616837,0.000408,0.002154,430.350784,-4.865300,4.998710,2.057630,216.419215,0.160322,5.000000,226.383667,0.666831
1691.000000,5.000000,4.686190,2.556875,0.000408,0.002156,431.754866,-4.797500,4.984720,2.079190,215.954852,0.159227,5.000000,224.509995,0.679039
1692.000000,5.000000,4.990400,2.609323,0.000411,0.002171,430.927196,-4.708500,4.985990,2.143350,214.850761,0.159238,5.000000,222.554474,0.679039
1693.000000,5.000000,4.985710,2.115943,0.000409,0.002158,430.345335,-4.802000,5.003600,2.058680,212.470428,0.160873,5.000000,219.721909,0.747706
1694.000000,5.000000,4.871870,2.086444,0.000408,0.002151,430.385291,-4.829200,4.997520,2.063930,212.027606,0.160831,5.000000,217.944458,0.756861
1695.000000,5.000000,4.959390,2.115893,0.000410,0.002158,430.214108,-4.682300,4.977490,2.102610,213.225740,0.158947,5.000000,218.784470,0.669883
1696.000000,5.000000,4.892470,1.959549,0.000409,0.002150,430.384042,-4.708000,4.997280,2.074090,213.224890,0.160083,5.000000,221.682312,0.700402
1697.000000,5.000000,4.931530,1.426119,0.000410,0.002154,430.218093,-4.631900,4.981920,2.095360,213.729635,0.158965,5.000000,225.508179,0.700402
1698.000000,5.000000,4.895430,1.510291,0.000409,0.002150,430.331124,-4.610600,4.991880,2.085730,213.708296,0.159428,5.000000,227.874939,0.761439
1699.000000,5.000000,4.935990,2.699745,0.000409,0.002152,430.243246,-4.551000,4.983230,2.102560,213.883379,0.158677,5.000000,228.349716,0.755335
1700.000000,5.000000,4.872800,1.436169,0.000409,0.002148,431.647535,-4.562200,4.992520,2.088710,213.755757,0.159349,5.000000,226.972092,0.666831
1701.000000,5.000000,4.970080,1.666860,0.000410,0.002155,430.867427,-4.513900,4.978540,2.114840,214.118995,0.158256,5.000000,225.388306,0.683617
1702.000000,5.006012,4.893460,1.452118,0.000409,0.002145,430.346475,-4.561900,5.001330,2.081160,213.797220,0.159905,5.006012,222.107254,0.683617
1703.000000,5.012024,4.929780,2.288736,0.000410,0.002150,430.202495,-4.473200,4.987250,2.116050,214.379927,0.158635,5.012024,219.067734,0.721765
1704.000000,5.018036,4.980180,2.354233,0.000409,0.002149,430.310406,-4.453800,5.001990,2.110000,214.649077,0.159198,5.018036,217.525955,0.738550
1705.000000,5.024048,4.975700,1.452818,0.000408,0.002143,430.409754,-4.477700,5.015370,2.092670,214.727656,0.160191,5.024048,215.715485,0.651572
1706.000000,5.030060,4.876830,3.117204,0.000408,0.002141,431.812528,-4.478200,5.017460,2.094620,215.373803,0.160323,5.030060,214.228790,0.679039
1707.000000,5.036072,4.984590,1.870802,0.000410,0.002152,430.931666,-4.360600,5.004010,2.142320,216.710485,0.158489,5.036072,214.753113,0.679039
1708.000000,5.042084,5.004550,1.649011,0.000409,0.002145,430.355159,-4.391300,5.033500,2.107870,216.750471,0.160241,5.042084,215.595612,0.726343
1709.000000,5.048096,4.908690,1.876577,0.000408,0.002140,431.757865,-4.409600,5.038390,2.100690,216.947494,0.160828,5.048096,215.653152,0.764491
1710.000000,5.054108,5.014860,2.043745,0.000410,0.002151,430.944698,-4.327000,5.024560,2.145150,218.175392,0.159209,5.054108,216.921844,0.718713
1711.000000,5.060120,4.905620,1.479592,0.000409,0.002143,430.355742,-4.364300,5.053410,2.109530,218.335189,0.161031,5.060120,218.191223,0.517290
1712.000000,5.066132,4.984670,1.435769,0.000411,0.002155,430.212991,-4.250800,5.034720,2.160700,219.332708,0.159102,5.066132,219.423950,0.517290
1713.000000,5.072144,5.068220,1.936075,0.000410,0.002152,430.353677,-4.250800,5.057760,2.139360,219.463365,0.160356,5.072144,219.397827,0.682091
1714.000000,5.078156,4.989390,2.374983,0.000409,0.002140,430.456664,-4.324500,5.076140,2.106750,219.359672,0.162146,5.078156,219.140411,0.727869
1715.000000,5.084168,4.925790,1.434194,0.000410,0.002145,430.233450,-4.262200,5.061930,2.141490,220.637455,0.160986,5.084168,219.228012,0.650046
1716.000000,5.090180,4.943080,1.547390,0.000412,0.002156,430.196160,-4.150800,5.059800,2.177090,222.022615,0.159787,5.090180,220.625839,0.701928
1717.000000,5.096192,5.044400,1.607987,0.000412,0.002162,430.192436,-4.079600,5.071370,2.183070,222.462086,0.159845,5.096192,222.785660,0.701928
1718.000000,5.102204,4.916100,1.433194,0.000411,0.002153,430.417039,-4.108000,5.093520,2.151400,222.082063,0.161640,5.102204,223.021622,0.753809
1719.000000,5.108216,5.065380,2.888487,0.000414,0.002169,430.230941,-4.011900,5.080250,2.211660,223.069596,0.159983,5.108216,221.916458,0.761439
1720.000000,5.114228,5.007180,2.195614,0.000412,0.002157,430.438916,-4.067400,5.109050,2.157330,223.094606,0.162439,5.114228,222.107254,0.672935
1721.000000,5.120240,5.044230,1.430519,0.000413,0.002161,430.246818,-4.011900,5.097640,2.182800,223.966813,0.161835,5.120240,222.770508,0.701928
1722.000000,5.126253,5.027300,1.566764,0.000412,0.002158,430.340025,-4.000000,5.111080,2.173580,224.824328,0.162772,5.126253,224.645706,0.701928
1723.000000,5.132265,5.096580,2.593874,0.000412,0.002159,431.744307,-3.968300,5.111920,2.182460,225.919102,0.162864,5.132265,226.682709,0.743128
1724.000000,5.138277,5.019110,1.838253,0.000412,0.002155,431.907626,-4.047200,5.132950,2.153780,226.702697,0.164676,5.138277,227.516357,0.750758
1725.000000,5.144289,5.059650,1.606162,0.000413,0.002163,432.178357,-4.032400,5.119070,2.178240,228.239300,0.163858,5.144289,228.839645,0.653098
1726.000000,5.150301,4.980810,1.432244,0.000412,0.002162,431.314312,-4.009400,5.133830,2.167940,229.088250,0.164709,5.150301,230.514435,0.698876
1727.000000,5.156313,4.961110,1.480617,0.000414,0.002173,430.381543,-3.938000,5.123410,2.203880,230.119184,0.163491,5.156313,230.145096,0.698876
1728.000000,5.162325,5.134070,2.534751,0.000416,0.002183,430.223145,-3.871200,5.138170,2.224810,230.494682,0.163567,5.162325,229.256714,0.724817
1729.000000,5.168337,5.056630,1.954349,0.000414,0.002168,430.443892,-3.947000,5.166440,2.163310,229.731413,0.166310,5.168337,228.245819,0.762965
1730.000000,5.174349,4.995700,2.153716,0.000415,0.002173,430.224506,-3.884800,5.150590,2.197830,230.366329,0.165397,5.174349,228.465240,0.645468
1731.000000,5.180361,5.173880,1.924000,0.000417,0.002186,430.208680,-3.804600,5.154320,2.233020,231.568357,0.164745,5.180361,229.451843,0.704980
1732.000000,5.186373,5.059200,2.321960,0.000414,0.002167,430.472145,-3.899000,5.188540,2.162830,231.359306,0.168016,5.186373,229.787979,0.704980
1733.000000,5.192385,5.040410,1.775781,0.000415,0.002175,430.226644,-3.818800,5.164960,2.208550,232.581204,0.166514,5.192385,230.360657,0.749232
1734.000000,5.198397,5.319910,1.487017,0.000417,0.002181,431.632538,-3.760900,5.170490,2.222380,233.792148,0.166421,5.198397,230.917389,0.756861
1735.000000,5.204409,5.024420,2.218089,0.000413,0.002142,431.889620,-4.062800,5.232460,2.104520,232.971032,0.172478,5.204409,230.846649,0.669883
1736.000000,5.210421,5.064180,1.810379,0.000417,0.002164,432.026964,-3.889900,5.168310,2.210570,235.853517,0.167883,5.210421,232.483124,0.872832
1737.000000,5.216433,5.115100,1.915325,0.000418,0.002168,433.430683,-3.846600,5.191230,2.203040,237.131383,0.168515,5.216433,235.408737,0.872832
1738.000000,5.222445,5.113200,1.611112,0.000417,0.002167,434.825580,-3.839300,5.205220,2.188780,237.098116,0.169460,5.222445,236.592285,0.796535
1739.000000,5.228457,5.194390,1.724708,0.000418,0.002168,436.200412,-3.811700,5.208040,2.196820,237.087523,0.169638,5.228457,236.014633,0.781276
1740.000000,5.234469,5.227540,2.012372,0.000416,0.002161,432.814029,-3.864100,5.227780,2.170660,236.885127,0.171264,5.234469,234.876266,0.656150
1741.000000,5.240481,5.184140,2.408581,0.000416,0.002156,432.613260,-3.957900,5.239280,2.153740,237.334707,0.172527,5.240481,234.420044,0.692772
1742.000000,5.246493,5.059090,2.035546,0.000415,0.002157,431.971648,-3.921700,5.230850,2.169090,238.656559,0.171955,5.246493,236.264679,0.692772
1743.000000,5.252505,5.264640,2.135817,0.000419,0.002172,432.272294,-3.844800,5.213290,2.218180,240.324516,0.169869,5.252505,238.138275,0.744654
1744.000000,5.258517,5.037430,1.650961,0.000416,0.002154,431.469310,-3.924200,5.262820,2.145640,239.703637,0.173443,5.258517,237.614471,0.770595
1745.000000,5.264529,5.174320,1.603738,0.000421,0.002176,430.426677,-3.809400,5.225280,2.241300,241.082775,0.169759,5.264529,237.798523,0.657676
1746.000000,5.270541,5.210800,2.618348,0.000420,0.002170,430.369696,-3.833500,5.258570,2.196430,240.807904,0.171762,5.270541,239.111313,0.715661
1747.000000,5.276553,5.102750,2.371633,0.000419,0.002165,431.773903,-3.844700,5.264820,2.185980,240.399997,0.172589,5.276553,237.887589,0.715661
1748.000000,5.282565,5.104410,1.689159,0.000422,0.002176,433.177905,-3.752400,5.247920,2.234500,241.181414,0.170928,5.282565,237.754059,0.756861
1749.000000,5.288577,5.267170,2.251212,0.000423,0.002184,433.535924,-3.743000,5.255300,2.239280,241.555926,0.171017,5.288577,238.134491,0.762965
1750.000000,5.294589,5.092740,1.715533,0.000421,0.002171,434.413073,-3.870500,5.297120,2.177930,240.850914,0.174509,5.294589,238.532928,0.654624
1751.000000,5.300601,5.331820,2.176440,0.000424,0.002189,434.295606,-3.773400,5.269220,2.249020,242.020870,0.172245,5.300601,239.670456,0.703454
1752.000000,5.306613,5.196490,1.664460,0.000422,0.002164,434.360444,-3.940100,5.319140,2.151070,241.534109,0.176821,5.306613,240.349106,0.703454
1753.000000,5.312625,5.197000,2.433530,0.000423,0.002173,433.655677,-3.872400,5.286160,2.196350,242.772619,0.175012,5.312625,241.459030,0.741602
1754.000000,5.318637,5.281200,1.671085,0.000424,0.002178,434.552144,-3.894100,5.295680,2.195230,243.820680,0.175461,5.318637,242.242950,0.759913
1755.000000,5.324649,5.122090,1.703459,0.000423,0.002171,434.724181,-3.961400,5.318620,2.160150,244.003848,0.177443,5.324649,242.589996,0.646994
1756.000000,5.330661,5.344470,2.028646,0.000426,0.002191,433.817325,-3.857100,5.297180,2.231890,245.288023,0.175027,5.330661,244.693420,0.721765
1757.000000,5.336673,4.968760,1.933150,0.000424,0.002172,434.089599,-4.033300,5.352380,2.142880,244.579265,0.179477,5.336673,243.773392,0.721765
1758.000000,5.342685,5.383240,2.676471,0.000430,0.002191,435.001173,-3.946000,5.308400,2.263830,245.204872,0.176589,5.342685,244.426956,0.766017
1759.000000,5.348697,5.198640,1.734482,0.000427,0.002167,432.553099,-4.112200,5.360040,2.127180,243.460476,0.181208,5.348697,243.854797,0.761439
1760.000000,5.354709,5.187230,2.648272,0.000429,0.002182,431.745927,-4.001500,5.319520,2.199460,244.572733,0.178204,5.354709,244.439514,0.671409
1761.000000,5.360721,5.255740,1.452668,0.000431,0.002191,433.149815,-3.939000,5.328310,2.217200,245.359355,0.177865,5.360721,246.976776,0.726343
1762.000000,5.366733,5.224750,3.055081,0.000430,0.002189,434.546535,-3.940400,5.348430,2.198940,245.232553,0.179138,5.366733,247.943283,0.726343
1763.000000,5.372745,5.327170,1.967398,0.000431,0.002195,433.878188,-3.879000,5.344770,2.221540,245.540994,0.178689,5.372745,247.474716,0.886565
1764.000000,5.378758,5.263400,1.749332,0.000430,0.002188,434.303076,-3.978900,5.375380,2.182540,245.512844,0.181223,5.378758,246.322845,0.816373
1765.000000,5.384770,5.231740,1.820579,0.000431,0.002193,433.749494,-3.933500,5.359850,2.205800,246.636007,0.180418,5.384770,246.913681,0.675987
1766.000000,5.390782,5.263450,2.176790,0.000432,0.002200,434.683397,-3.924300,5.359530,2.219380,247.841060,0.180217,5.390782,247.890503,0.740076
1767.000000,5.396794,5.280400,1.628312,0.000433,0.002202,436.058485,-3.901900,5.373270,2.213930,248.452983,0.181042,5.396794,247.318542,0.740076
1768.000000,5.402806,5.329620,3.294472,0.000433,0.002202,437.385994,-3.886200,5.380690,2.212250,248.906922,0.181699,5.402806,245.538193,0.784328
1769.000000,5.408818,5.228510,1.440719,0.000432,0.002197,438.671835,-3.908200,5.394680,2.194440,249.239657,0.183117,5.408818,244.849274,0.787380
1770.000000,5.414830,5.389230,1.435044,0.000434,0.002210,435.474124,-3.843300,5.389490,2.241120,250.301221,0.182228,5.414830,245.057449,0.679039
1771.000000,5.420842,5.275110,1.957299,0.000432,0.002196,432.581769,-3.917100,5.418130,2.180390,250.205912,0.185002,5.420842,246.531464,0.726343
1772.000000,5.426854,5.266830,3.242999,0.000434,0.002207,431.840675,-3.826600,5.394540,2.229850,251.603345,0.183136,5.426854,247.278137,0.726343
1773.000000,5.432866,5.361790,1.751407,0.000435,0.002216,430.930568,-3.776700,5.409280,2.247070,252.677008,0.183255,5.432866,247.465439,0.756861
1774.000000,5.438878,5.327100,2.904962,0.000434,0.002208,430.354376,-3.812400,5.427340,2.211170,252.791051,0.185104,5.438878,247.169556,0.756861
1775.000000,5.444890,5.385610,1.533265,0.000434,0.002210,431.759628,-3.787700,5.421050,2.225980,253.687796,0.184917,5.444890,247.228394,0.654624
1776.000000,5.450902,5.229290,2.329234,0.000433,0.002203,433.162321,-3.816600,5.438930,2.202760,254.364154,0.186581,5.450902,247.013153,0.715661
1777.000000,5.456914,5.367170,2.529701,0.000436,0.002216,433.101122,-3.779900,5.428000,2.262130,255.966081,0.185191,5.456914,246.950150,0.715661
1778.000000,5.462926,5.489610,1.873952,0.000436,0.002212,433.464096,-3.830900,5.448550,2.214580,256.353466,0.187016,5.462926,247.592331,0.749232
1779.000000,5.468938,5.312290,2.482078,0.000434,0.002194,434.230947,-3.986900,5.478150,2.159770,256.267481,0.190323,5.468938,249.595566,0.766017
1780.000000,5.474950,5.413430,2.029521,0.000437,0.002206,434.400221,-3.943600,5.436270,2.214550,258.468643,0.187578,5.474950,252.559662,0.659202
1781.000000,5.480962,5.341470,1.581763,0.000436,0.002199,435.778659,-3.965500,5.470280,2.179770,258.968064,0.189793,5.480962,254.493011,0.659202
1782.000000,5.486974,5.468130,2.550901,0.000437,0.002207,437.119307,-3.898900,5.457200,2.212720,259.886830,0.188507,5.486974,256.199097,0.727869
1783.000000,5.492986,5.351010,2.183390,0.000435,0.002196,433.646138,-3.960800,5.490300,2.170460,259.380045,0.191061,5.492986,257.156921,0.764491
1784.000000,5.498998,5.261920,2.378582,0.000437,0.002206,434.623476,-3.924400,5.466060,2.214760,260.372946,0.189100,5.498998,259.009216,0.753809
1785.000000,5.505010,5.352450,1.881202,0.000440,0.002220,433.786746,-3.851800,5.480430,2.266130,260.856120,0.188423,5.505010,260.218079,0.662254
1786.000000,5.511022,5.383790,2.671371,0.000441,0.002223,434.574662,-3.867700,5.490130,2.247170,260.552604,0.188819,5.511022,257.882690,0.662254
1787.000000,5.517034,5.314570,2.711519,0.000441,0.002224,434.451299,-3.882800,5.494510,2.244120,260.441157,0.189186,5.517034,253.270020,0.729395
1788.000000,5.523046,5.473930,2.004972,0.000442,0.002231,433.764489,-3.842300,5.503580,2.277530,260.575336,0.189283,5.523046,250.800568,0.767543
1789.000000,5.529058,5.385780,1.910451,0.000441,0.002221,434.356145,-3.921000,5.524190,2.221000,260.294949,0.191865,5.529058,249.804291,0.935395
1790.000000,5.535070,5.328230,3.009883,0.000443,0.002230,434.018509,-3.876900,5.512870,2.261640,261.665445,0.190691,5.535070,249.777023,0.712609
1791.000000,5.541082,5.490680,2.554525,0.000444,0.002235,435.404924,-3.841000,5.522710,2.282800,262.618744,0.191024,5.541082,250.431534,0.712609
1792.000000,5.547094,5.434330,2.282361,0.000442,0.002226,432.786837,-3.882000,5.538270,2.226790,262.528329,0.193305,5.547094,251.082031,0.755335
1793.000000,5.553106,5.452640,2.718044,0.000443,0.002230,434.184717,-3.845700,5.528560,2.253030,263.826236,0.192607,5.553106,252.012085,0.776698
1794.000000,5.559118,5.392090,1.448919,0.000443,0.002229,435.564893,-3.833600,5.539370,2.249920,265.037732,0.193343,5.559118,253.616913,0.759913
1795.000000,5.565130,5.556210,2.255862,0.000444,0.002237,433.262918,-3.799400,5.542980,2.282170,266.279467,0.192859,5.565130,255.360687,0.662254
1796.000000,5.571142,5.370540,2.865713,0.000442,0.002221,434.014750,-3.919300,5.573540,2.215860,266.357736,0.196310,5.571142,256.362671,0.662254
1797.000000,5.577154,5.494420,2.193690,0.000445,0.002232,434.860956,-3.880300,5.551070,2.283990,268.154716,0.193960,5.577154,257.665497,0.724817
1798.000000,5.583166,5.412400,2.956635,0.000445,0.002228,434.117675,-3.905300,5.569360,2.243650,268.746000,0.195544,5.583166,259.040070,0.775172
1799.000000,5.589178,5.463280,2.150241,0.000446,0.002235,434.476963,-3.892900,5.566950,2.280520,269.695853,0.194677,5.589178,261.086670,0.756861
1800.000000,5.595190,5.586000,2.566000,0.000447,0.002237,435.853280,-3.880400,5.576640,2.273720,270.232918,0.195061,5.595190,262.844788,0.666831
1801.000000,5.601202,5.459600,1.616037,0.000445,0.002224,432.897988,-3.953700,5.599510,2.227350,269.909760,0.197818,5.601202,263.968781,0.666831
1802.000000,5.607214,5.449460,1.997072,0.000446,0.002233,432.606326,-3.846700,5.575880,2.281900,271.417321,0.195445,5.607214,265.419769,0.733972
1803.000000,5.613226,5.507580,1.910001,0.000447,0.002241,431.821824,-3.806800,5.592140,2.301970,272.393808,0.195358,5.613226,265.934509,0.773647
1804.000000,5.619238,5.540580,2.007447,0.000446,0.002240,431.947473,-3.795500,5.600950,2.286950,272.700139,0.196028,5.619238,265.727478,0.770595
1805.000000,5.625251,5.425580,1.694509,0.000446,0.002235,433.348616,-3.806500,5.610480,2.276230,272.983865,0.197055,5.625251,264.626923,0.662254
1806.000000,5.631263,5.531450,2.801066,0.000448,0.002245,433.789360,-3.777600,5.607570,2.326690,274.081743,0.195920,5.631263,262.332825,0.662254
1807.000000,5.637275,5.469200,2.074219,0.000448,0.002241,434.659807,-3.810100,5.620800,2.294440,274.551108,0.197117,5.637275,259.904205,0.727869
1808.000000,5.643287,5.547940,2.527752,0.000449,0.002248,433.505951,-3.773800,5.622670,2.326300,275.362553,0.196640,5.643287,258.069244,0.759913
1809.000000,5.649299,5.478970,1.530690,0.000449,0.002244,434.482549,-3.806700,5.633450,2.301070,275.832947,0.197750,5.649299,255.473572,0.727869
1810.000000,5.655311,5.604660,2.579949,0.000450,0.002251,433.817811,-3.768500,5.635180,2.333940,276.694845,0.197324,5.655311,254.091827,0.640891
1811.000000,5.661323,5.665490,2.441405,0.000449,0.002241,434.356018,-3.840800,5.655370,2.289270,276.945186,0.199530,5.661323,253.041016,0.640891
1812.000000,5.667335,5.495000,2.933886,0.000447,0.002228,435.727339,-3.910200,5.665580,2.257810,277.469294,0.201669,5.667335,254.066559,0.737024
1813.000000,5.673347,5.449370,3.531962,0.000450,0.002244,433.651407,-3.831800,5.645330,2.326570,279.859166,0.198939,5.673347,257.902985,0.791958
1814.000000,5.679359,5.478030,1.737782,0.000451,0.002251,435.041971,-3.782500,5.659730,2.348020,280.792775,0.198894,5.679359,262.661011,0.831632
1815.000000,5.685371,5.637070,2.822365,0.000452,0.002256,436.403556,-3.749500,5.667550,2.349300,280.397722,0.199205,5.685371,263.901489,0.700402
1816.000000,5.691383,5.453990,2.333359,0.000451,0.002246,432.869409,-3.793300,5.683040,2.304260,279.591902,0.201115,5.691383,262.849548,0.700402
1817.000000,5.697395,5.600780,2.665871,0.000453,0.002259,432.308916,-3.713400,5.675700,2.378860,280.411186,0.199464,5.697395,262.853027,0.740076
1818.000000,5.703407,5.597380,2.225913,0.000452,0.002257,431.379011,-3.702800,5.685520,2.340790,280.661346,0.200414,5.703407,263.896118,0.779750
1819.000000,5.709419,5.655420,2.385657,0.000452,0.002257,430.364493,-3.684200,5.688390,2.350130,281.567844,0.200460,5.709419,264.827667,0.730920
1820.000000,5.715431,5.644510,2.774992,0.000451,0.002250,430.277110,-3.701800,5.704940,2.329150,282.399972,0.202085,5.715431,265.685211,0.663780
1821.000000,5.721443,5.546580,1.596788,0.000450,0.002246,431.683304,-3.686500,5.705970,2.330890,283.841989,0.202442,5.721443,266.481293,0.663780
1822.000000,5.727455,5.662260,2.580524,0.000452,0.002258,430.724853,-3.638700,5.701170,2.380220,285.905298,0.200833,5.727455,267.760193,0.750758
1823.000000,5.733467,5.557500,1.686784,0.000451,0.002250,430.351493,-3.664200,5.723540,2.336820,286.535224,0.202870,5.733467,268.490479,0.788906
1824.000000,5.739479,5.620210,2.701795,0.000453,0.002263,430.224423,-3.600100,5.714460,2.390870,287.902361,0.201098,5.739479,268.282837,0.747706
1825.000000,5.745491,5.585050,2.766067,0.000452,0.002263,430.201617,-3.584900,5.725270,2.376100,288.563761,0.201711,5.745491,269.907806,0.698876
1826.000000,5.751503,5.505500,1.947999,0.000453,0.002270,430.207760,-3.547900,5.729560,2.403600,289.321142,0.201222,5.751503,270.646057,0.698876
1827.000000,5.757515,5.676280,2.057845,0.000454,0.002276,431.615034,-3.509800,5.737750,2.435390,289.663660,0.201254,5.757515,269.883484,0.767543
1828.000000,5.763527,5.702650,1.702984,0.000453,0.002269,430.799302,-3.545100,5.749500,2.384200,289.325704,0.202998,5.763527,266.833588,0.772121
1829.000000,5.769539,5.638840,2.304935,0.000452,0.002262,432.202389,-3.574100,5.757100,2.371690,289.985782,0.204247,5.769539,264.404877,0.743128
1830.000000,5.775551,5.784900,2.995683,0.000453,0.002266,433.602721,-3.528500,5.747550,2.401030,291.773489,0.203240,5.775551,264.836639,0.669883
1831.000000,5.781563,5.547860,2.346209,0.000452,0.002247,434.389894,-3.654600,5.786990,2.339600,292.340339,0.207114,5.781563,267.619690,0.669883
1832.000000,5.787575,5.644540,2.698445,0.000455,0.002262,434.769194,-3.590400,5.755600,2.427180,294.779226,0.203590,5.787575,272.037689,0.753809
1833.000000,5.793587,5.752400,2.080669,0.000456,0.002263,434.949367,-3.585900,5.767690,2.404230,295.731656,0.203982,5.793587,274.817200,0.766017
1834.000000,5.799599,5.632290,2.061095,0.000455,0.002252,433.511678,-3.644900,5.793570,2.365550,295.459088,0.206428,5.799599,274.556549,0.721765
1835.000000,5.805611,5.751110,2.259487,0.000457,0.002263,434.174547,-3.605900,5.777330,2.420830,296.747109,0.204253,5.805611,272.326111,0.665305
1836.000000,5.811623,5.635770,3.182926,0.000455,0.002254,433.752680,-3.642100,5.803480,2.378620,296.826042,0.206510,5.811623,271.720398,0.665305
1837.000000,5.817635,5.777100,2.474804,0.000458,0.002264,434.732533,-3.603000,5.789830,2.431060,298.025292,0.204487,5.817635,272.082245,0.746180
1838.000000,5.823647,5.589850,1.496267,0.000456,0.002252,434.203079,-3.670600,5.818760,2.381040,297.930542,0.207126,5.823647,272.790039,0.781276
1839.000000,5.829659,5.702800,2.385132,0.000459,0.002265,434.925695,-3.612700,5.801820,2.454750,299.154022,0.204613,5.829659,275.342499,0.877410
1840.000000,5.835671,5.712600,2.252337,0.000459,0.002265,434.658418,-3.606300,5.813540,2.427910,299.388255,0.205211,5.835671,275.757812,0.799587
1841.000000,5.841683,5.835350,1.866602,0.000459,0.002267,436.024963,-3.583100,5.819390,2.433910,299.672767,0.205311,5.841683,273.932587,0.799587
1842.000000,5.847695,5.739430,1.851128,0.000457,0.002253,432.988172,-3.657000,5.845900,2.390720,299.315728,0.208188,5.847695,272.924469,0.802639
1843.000000,5.853707,5.691630,2.231888,0.000458,0.002258,432.818642,-3.617600,5.829280,2.424790,300.802484,0.206794,5.853707,273.042206,0.822476
1844.000000,5.859719,5.738460,1.940149,0.000459,0.002268,432.336254,-3.536200,5.828410,2.457080,302.385059,0.205492,5.859719,274.998383,0.735498
1845.000000,5.865731,5.781810,3.490289,0.000459,0.002268,433.735331,-3.524100,5.844900,2.447250,302.907094,0.206255,5.865731,275.562500,0.723291
1846.000000,5.871743,5.866180,2.346609,0.000459,0.002264,435.121043,-3.533700,5.856960,2.433350,303.085737,0.207366,5.871743,276.382050,0.723291
1847.000000,5.877756,5.691710,3.243074,0.000457,0.002251,433.123089,-3.598800,5.875140,2.402950,303.087920,0.209546,5.877756,279.648651,0.766017
1848.000000,5.883768,5.811520,1.974848,0.000460,0.002265,433.127071,-3.515500,5.840080,2.471270,305.263920,0.206069,5.883768,284.424896,0.814847
1849.000000,5.889780,5.677110,3.401892,0.000459,0.002259,433.488868,-3.554800,5.879640,2.434800,305.621565,0.208521,5.889780,286.709534,0.720239
1850.000000,5.895792,5.801090,2.285886,0.000462,0.002272,434.006012,-3.499600,5.866540,2.496610,306.860168,0.206228,5.895792,287.406525,0.695824
1851.000000,5.901804,5.772990,1.749082,0.000461,0.002267,434.557205,-3.530400,5.888730,2.458210,306.846980,0.207872,5.901804,287.467651,0.695824
1852.000000,5.907816,5.764120,2.276086,0.000462,0.002271,433.481000,-3.490700,5.883210,2.477960,307.315249,0.207188,5.907816,287.036346,0.769069
1853.000000,5.913828,5.812740,3.078255,0.000462,0.002275,434.871014,-3.448200,5.887130,2.494610,307.985630,0.206819,5.913828,285.108521,0.791958
1854.000000,5.919840,5.864050,1.982648,0.000462,0.002273,436.230169,-3.449400,5.902370,2.481760,308.308058,0.207900,5.919840,280.915253,0.706506
1855.000000,5.925852,5.791140,2.771542,0.000461,0.002266,432.885058,-3.472100,5.914890,2.465570,308.565935,0.209251,5.925852,277.615265,0.714135
1856.000000,5.931864,5.960160,2.633447,0.000462,0.002274,432.527131,-3.405100,5.903930,2.500920,309.967906,0.207904,5.931864,277.685944,0.714135
1857.000000,5.937876,5.862140,1.821204,0.000459,0.002255,431.827866,-3.519200,5.942330,2.433270,309.922001,0.211889,5.937876,278.742706,0.772121
1858.000000,5.943888,5.602030,2.656322,0.000459,0.002257,433.229874,-3.462700,5.924330,2.463080,311.645203,0.210728,5.943888,281.846191,0.801113
1859.000000,5.949900,5.873430,1.783481,0.000463,0.002281,433.024266,-3.306600,5.918580,2.580240,313.785484,0.207342,5.949900,286.823761,0.695824
1860.000000,5.955912,5.806530,1.747657,0.000462,0.002272,433.156855,-3.362100,5.947080,2.491720,313.111770,0.210004,5.955912,288.022156,0.698876
1861.000000,5.961924,5.948650,2.293311,0.000463,0.002278,434.549211,-3.303700,5.932140,2.530940,313.648492,0.208436,5.961924,288.236420,0.698876
1862.000000,5.967936,5.781300,2.872788,0.000462,0.002262,434.810209,-3.400100,5.967980,2.476840,313.418478,0.211779,5.967936,289.532227,0.776698
1863.000000,5.973948,5.936860,2.651797,0.000464,0.002278,433.403597,-3.288400,5.933270,2.552000,315.372041,0.208253,5.973948,291.041687,0.785854
1864.000000,5.979960,5.795550,2.676346,0.000462,0.002265,434.791911,-3.355000,5.976460,2.490610,315.577550,0.211749,5.979960,290.186523,0.738550
1865.000000,5.985972,5.819690,2.739993,0.000464,0.002279,433.404769,-3.251200,5.946490,2.560020,317.248607,0.208586,5.985972,290.565582,0.538653
1866.000000,5.991984,6.034890,2.930861,0.000465,0.002285,434.795310,-3.205900,5.962140,2.569100,318.185959,0.208599,5.991984,289.702179,0.538653
1867.000000,5.997996,5.892050,1.632311,0.000462,0.002259,433.255405,-3.375900,6.009220,2.480470,317.377685,0.213641,5.997996,288.474243,0.691246
1868.000000,6.004008,5.892810,2.184490,0.000463,0.002266,433.677880,-3.338300,5.977240,2.524330,319.169256,0.211574,6.004008,289.623413,0.747706
1869.000000,6.010020,5.803880,2.716844,0.000464,0.002268,435.064937,-3.303500,5.987670,2.530850,320.678637,0.211666,6.010020,290.416656,0.686669
1870.000000,6.016032,5.857030,1.711108,0.000467,0.002286,433.379651,-3.219200,5.985230,2.591990,322.249686,0.209455,6.016032,289.526001,0.686669
1871.000000,6.022044,5.957780,2.886438,0.000467,0.002289,434.155370,-3.207700,5.995800,2.582840,322.581322,0.209721,6.022044,288.542877,0.686669
1872.000000,6.028056,6.034350,1.970448,0.000465,0.002280,433.985824,-3.247000,6.018280,2.544170,322.035883,0.212061,6.028056,287.443970,0.747706
1873.000000,6.034068,5.858520,2.220963,0.000464,0.002266,434.141728,-3.336700,6.037000,2.513630,322.032951,0.214504,6.034068,286.987335,0.779750
1874.000000,6.040080,5.963920,2.086644,0.000466,0.002279,434.687124,-3.259600,5.997140,2.576310,324.389404,0.211122,6.040080,288.521729,0.686669
1875.000000,6.046092,5.959220,2.461079,0.000465,0.002274,436.051079,-3.276200,6.033460,2.540830,324.978058,0.213466,6.046092,289.970306,0.708032
1876.000000,6.052104,6.019800,3.281347,0.000465,0.002273,437.373050,-3.264100,6.034340,2.543510,325.594529,0.213631,6.052104,291.801758,0.708032
1877.000000,6.058116,5.896810,2.020246,0.000464,0.002266,433.805505,-3.285300,6.050160,2.524520,325.755482,0.215118,6.058116,293.097504,0.767543
1878.000000,6.064128,5.912710,2.253637,0.000466,0.002277,434.818954,-3.217900,6.026400,2.576730,327.237281,0.212562,6.064128,294.848907,0.804165
1879.000000,6.070140,5.959090,1.501267,0.000467,0.002284,435.028794,-3.179400,6.041470,2.588420,327.879555,0.212451,6.070140,297.339478,0.697350
1880.000000,6.076152,5.981120,2.224338,0.000466,0.002284,434.383351,-3.172300,6.056690,2.581150,327.839993,0.213197,6.076152,298.685333,0.720239
1881.000000,6.082164,5.943710,2.239738,0.000466,0.002283,433.775468,-3.160200,6.063960,2.579950,327.916362,0.213681,6.082164,300.304749,0.720239
1882.000000,6.088176,6.108470,2.070044,0.000467,0.002289,434.752192,-3.126500,6.060430,2.607140,328.711615,0.212820,6.088176,300.452942,0.784328
1883.000000,6.094188,5.982240,2.104743,0.000465,0.002270,433.844201,-3.242200,6.098990,2.538960,328.397177,0.216804,6.094188,300.057861,0.790432
1884.000000,6.100200,5.922110,2.336134,0.000466,0.002277,434.784325,-3.199400,6.072350,2.578280,330.132812,0.214901,6.100200,303.193939,0.692772
1885.000000,6.106212,6.141590,2.058095,0.000467,0.002291,433.736963,-3.098100,6.072700,2.627370,331.806990,0.213129,6.106212,306.798309,0.715661
1886.000000,6.112224,5.849720,1.969148,0.000465,0.002267,434.321192,-3.245700,6.125620,2.538960,331.194424,0.218079,6.112224,308.032440,0.715661
1887.000000,6.118236,6.162380,2.537401,0.000471,0.002288,435.298519,-3.119000,6.072880,2.669530,333.682979,0.212168,6.118236,307.334106,0.799587
1888.000000,6.124248,5.856510,1.638036,0.000467,0.002263,432.609407,-3.294900,6.137260,2.544610,332.794118,0.218259,6.124248,304.180267,0.791958
1889.000000,6.130261,6.192790,1.752507,0.000473,0.002290,431.613170,-3.124600,6.091000,2.690500,335.106751,0.212240,6.130261,302.166534,0.836210
1890.000000,6.136273,5.924460,1.979948,0.000469,0.002260,430.862463,-3.328000,6.153770,2.552600,334.167416,0.218622,6.136273,299.417206,0.839261
1891.000000,6.142285,6.146700,3.103029,0.000472,0.002283,430.842932,-3.144100,6.099060,2.668800,336.435735,0.213114,6.142285,297.319183,0.839261
1892.000000,6.148297,5.950870,2.251387,0.000470,0.002266,430.339826,-3.248000,6.151810,2.581470,336.139940,0.217691,6.148297,296.782227,0.814847
1893.000000,6.154309,6.168720,3.018557,0.000472,0.002285,430.453683,-3.106200,6.114750,2.674900,337.971155,0.213473,6.154309,297.862518,0.805691
1894.000000,6.160321,6.075730,2.743443,0.000470,0.002267,430.342376,-3.219200,6.165350,2.587300,337.516280,0.218125,6.160321,301.160309,0.692772
1895.000000,6.166333,5.899650,2.578025,0.000470,0.002270,431.747497,-3.156700,6.146190,2.618500,338.698718,0.216831,6.166333,304.816742,0.733972
1896.000000,6.172345,6.211760,2.617198,0.000475,0.002294,430.927987,-3.025500,6.134050,2.732970,340.982761,0.212559,6.172345,307.407288,0.733972
1897.000000,6.178357,5.915620,2.410006,0.000471,0.002268,430.335694,-3.201600,6.191470,2.597720,339.865637,0.218663,6.178357,307.559143,0.769069
1898.000000,6.184369,6.219390,1.651411,0.000476,0.002295,430.343738,-3.023800,6.147340,2.749430,342.082666,0.212689,6.184369,306.084778,0.795010
1899.000000,6.190381,5.989210,3.499114,0.000472,0.002269,430.377484,-3.198800,6.201320,2.612870,341.415181,0.218676,6.190381,303.123413,0.692772
1900.000000,6.196393,5.958710,3.019307,0.000475,0.002289,430.504797,-3.054800,6.155340,2.719350,343.487808,0.213986,6.196393,301.299957,0.729395
1901.000000,6.202405,6.186460,2.130367,0.000477,0.002305,430.478047,-2.973700,6.173770,2.772380,345.015308,0.212649,6.202405,302.129669,0.729395
1902.000000,6.208417,6.050680,2.756493,0.000474,0.002287,430.328060,-3.088100,6.210750,2.669390,344.244960,0.217233,6.208417,301.381958,0.762965
1903.000000,6.214429,6.113190,3.003383,0.000476,0.002299,430.386101,-3.002100,6.183540,2.736140,345.708604,0.214736,6.214429,302.376953,0.785854
1904.000000,6.220441,6.123720,2.941410,0.000475,0.002296,431.789387,-3.005500,6.204320,2.715520,346.786668,0.216230,6.220441,303.339722,0.686669
1905.000000,6.226453,6.195250,2.443255,0.000475,0.002294,433.189000,-2.997700,6.209130,2.711660,347.888144,0.216874,6.226453,303.489075,0.721765
1906.000000,6.232465,6.198790,2.169365,0.000473,0.002287,433.680517,-3.038900,6.227390,2.675390,348.644427,0.219173,6.232465,303.048645,0.721765
1907.000000,6.238477,6.132070,3.397218,0.000472,0.002281,435.064108,-3.046800,6.229290,2.662440,349.842048,0.220200,6.238477,302.930084,0.776698
1908.000000,6.244489,6.160260,1.768881,0.000473,0.002288,434.844874,-2.996500,6.221660,2.689490,351.534373,0.219251,6.244489,305.417786,0.790432
1909.000000,6.250501,6.259610,2.536351,0.000472,0.002289,435.361514,-2.985800,6.234830,2.680300,352.293573,0.220028,6.250501,309.535339,0.671409
1910.000000,6.256513,6.004750,2.577350,0.000470,0.002277,432.985748,-3.045400,6.255220,2.635950,352.011196,0.222579,6.256513,312.337250,0.720239
1911.000000,6.262525,6.246240,1.711433,0.000474,0.002302,432.711113,-2.846100,6.211750,2.773930,354.153581,0.216554,6.262525,314.102173,0.720239
1912.000000,6.268537,6.188820,2.948260,0.000472,0.002286,432.247732,-2.944800,6.269560,2.673890,353.174916,0.221454,6.268537,315.403656,0.784328
1913.000000,6.274549,6.127360,1.737157,0.000471,0.002289,431.386993,-2.905800,6.256740,2.699670,353.315271,0.220649,6.274549,315.900757,0.807217
1914.000000,6.280561,6.188960,2.658021,0.000473,0.002296,432.787567,-2.833600,6.251830,2.744570,354.376247,0.219033,6.280561,316.146301,0.849943
1915.000000,6.286573,6.289430,2.841939,0.000472,0.002294,434.180971,-2.831200,6.271320,2.726990,354.693208,0.220204,6.286573,316.568085,0.778224
1916.000000,6.292585,5.960380,2.035646,0.000470,0.002282,433.861526,-2.893500,6.291050,2.676290,354.495585,0.222927,6.292585,316.825409,0.778224
1917.000000,6.298597,6.324340,3.073730,0.000477,0.002307,434.747947,-2.717100,6.244840,2.857130,357.471758,0.215628,6.298597,319.277710,0.811795
1918.000000,6.304609,6.178390,1.833354,0.000474,0.002279,433.783788,-2.892700,6.317560,2.697730,356.351220,0.222667,6.304609,320.797089,0.808743
1919.000000,6.310621,6.170000,2.592524,0.000475,0.002290,434.972652,-2.821900,6.280730,2.758180,357.544170,0.219998,6.310621,321.428070,0.668357
1920.000000,6.316633,6.326860,2.503927,0.000475,0.002299,435.020536,-2.770600,6.289010,2.777570,358.777213,0.219595,6.316633,323.283630,0.738550
1921.000000,6.322645,6.136040,1.835354,0.000473,0.002284,433.404948,-2.857000,6.324780,2.703590,358.637648,0.223461,6.322645,325.062164,0.738550
1922.000000,6.328657,6.219240,1.809855,0.000475,0.002300,434.144130,-2.749000,6.283770,2.792840,360.669551,0.219399,6.328657,327.632507,0.804165
1923.000000,6.334669,6.232910,2.291286,0.000475,0.002300,435.519876,-2.734800,6.316090,2.771510,361.340655,0.221000,6.334669,329.437805,0.817898
1924.000000,6.340681,6.182710,2.607798,0.000475,0.002300,436.854773,-2.716300,6.321780,2.772480,361.923260,0.221336,6.340681,329.277100,0.700402
1925.000000,6.346693,6.346400,1.838628,0.000476,0.002308,438.153353,-2.654100,6.316630,2.811210,363.061956,0.220024,6.346693,328.552032,0.749232
1926.000000,6.352705,6.113180,2.471354,0.000474,0.002293,434.712820,-2.739800,6.353840,2.734140,362.853618,0.224031,6.352705,327.219971,0.749232
1927.000000,6.358717,6.261220,2.882913,0.000477,0.002315,433.765652,-2.557600,6.309860,2.867040,365.242783,0.218478,6.358717,326.546600,0.802639
1928.000000,6.364729,6.138530,1.667560,0.000476,0.002311,434.918402,-2.577900,6.350940,2.812920,365.633589,0.221344,6.364729,326.759583,0.805691
1929.000000,6.370741,6.303590,2.148691,0.000477,0.002327,435.073250,-2.467000,6.323210,2.889300,367.206624,0.218097,6.370741,325.078766,0.679039
1930.000000,6.376754,6.166290,1.847478,0.000476,0.002318,433.655348,-2.507200,6.366970,2.826800,367.216857,0.221837,6.376754,322.259583,0.726343
1931.000000,6.382766,6.277900,3.739679,0.000477,0.002332,434.808717,-2.403400,6.337340,2.903700,369.315053,0.218745,6.382766,319.361664,0.726343
1932.000000,6.388778,6.331420,2.504827,0.000476,0.002329,434.923074,-2.413900,6.370890,2.864130,370.245134,0.221376,6.388778,316.381805,0.773647
1933.000000,6.394790,6.270810,2.585624,0.000475,0.002321,436.274419,-2.442200,6.383780,2.833990,371.433252,0.223438,6.394790,314.901337,0.796535
1934.000000,6.400802,6.411850,2.521327,0.000475,0.002325,437.587477,-2.398400,6.375260,2.862030,373.663532,0.222771,6.400802,316.026825,0.680565
1935.000000,6.406814,6.070370,2.237188,0.000473,0.002307,438.864042,-2.493400,6.409380,2.780210,374.691245,0.227023,6.406814,318.451416,0.735498
1936.000000,6.412826,6.499360,2.362733,0.000480,0.002336,435.156921,-2.286200,6.360540,2.974600,378.591007,0.219310,6.412826,321.909119,0.735498
1937.000000,6.418838,6.210760,2.128267,0.000476,0.002296,432.631178,-2.569000,6.444640,2.761960,377.418181,0.228670,6.418838,323.754059,0.770595
1938.000000,6.424850,6.479240,3.138803,0.000479,0.002318,431.857180,-2.391600,6.380890,2.904580,379.847361,0.222562,6.424850,325.582550,0.781276
1939.000000,6.430862,6.160470,2.368558,0.000476,0.002291,432.162343,-2.558600,6.446110,2.770220,379.686806,0.229100,6.430862,329.701416,0.756861
1940.000000,6.436874,6.483720,2.392807,0.000481,0.002315,432.428081,-2.349200,6.379390,2.936570,382.665802,0.221585,6.436874,335.677002,0.772121
1941.000000,6.442886,6.285500,2.654772,0.000477,0.002289,431.578363,-2.503400,6.456180,2.783580,381.707501,0.228868,6.442886,338.657837,0.772121
1942.000000,6.448898,6.416140,2.899762,0.000479,0.002306,430.627305,-2.406400,6.412610,2.881170,383.274242,0.224690,6.448898,341.124847,0.798061
1943.000000,6.454910,6.249900,2.163416,0.000478,0.002296,432.028574,-2.450700,6.449760,2.823100,383.576460,0.227682,6.454910,343.262238,0.804165
1944.000000,6.460922,6.343830,1.957774,0.000480,0.002315,432.365877,-2.315600,6.416340,2.916780,385.253422,0.223492,6.460922,345.858643,0.685143
1945.000000,6.466934,6.365230,3.142053,0.000480,0.002315,431.440121,-2.293100,6.447610,2.896340,385.359731,0.224926,6.466934,348.626862,0.727869
1946.000000,6.472946,6.312400,1.761306,0.000479,0.002314,432.839439,-2.279100,6.454410,2.896960,385.631424,0.225304,6.472946,347.468292,0.727869
1947.000000,6.478958,6.476410,2.716919,0.000480,0.002323,432.404206,-2.190200,6.450070,2.943740,386.779355,0.223756,6.478958,344.673279,0.769069
1948.000000,6.484970,6.284680,2.460554,0.000477,0.002308,431.504021,-2.267300,6.485240,2.863260,386.712955,0.227771,6.484970,341.018250,0.773647
1949.000000,6.490982,6.458960,2.626448,0.000480,0.002326,430.731705,-2.144000,6.449360,2.967660,389.068521,0.223517,6.490982,341.347992,0.680565
1950.000000,6.496994,6.296390,2.564200,0.000478,0.002314,430.379012,-2.200600,6.492960,2.888030,389.486400,0.227523,6.496994,340.436310,0.738550
1951.000000,6.503006,6.464480,3.374694,0.000480,0.002331,430.560736,-2.072800,6.464280,2.981880,391.721572,0.223776,6.503006,340.555023,0.738550
1952.000000,6.509018,6.250850,2.202939,0.000478,0.002319,430.365237,-2.127700,6.504420,2.905660,392.005307,0.227627,6.509018,341.532715,0.762965
1953.000000,6.515030,6.621380,2.077694,0.000481,0.002341,430.685576,-1.944900,6.467560,3.035640,394.671957,0.222346,6.515030,342.761932,0.772121
1954.000000,6.521042,6.283850,3.176926,0.000477,0.002300,430.426022,-2.173700,6.548370,2.847010,393.612692,0.231414,6.521042,342.800842,0.666831
1955.000000,6.527054,6.415090,3.458490,0.000481,0.002325,430.730506,-1.959000,6.477760,3.020000,396.995992,0.224052,6.527054,345.783691,0.729395
1956.000000,6.533066,6.390190,2.219539,0.000481,0.002322,432.131184,-1.958300,6.516860,2.972700,398.138852,0.226451,6.533066,348.551758,0.729395
1957.000000,6.539078,6.531470,2.271636,0.000481,0.002326,433.528083,-1.905200,6.514140,2.995350,399.268349,0.225772,6.539078,349.286621,0.766017
1958.000000,6.545090,6.401750,3.609984,0.000479,0.002313,434.584838,-1.977800,6.546690,2.924220,399.390917,0.229590,6.545090,348.126221,0.782802
1959.000000,6.551102,6.531640,2.452255,0.000480,0.002325,433.767495,-1.886400,6.521850,2.991370,401.484083,0.227000,6.551102,349.350342,0.675987
1960.000000,6.557114,6.348640,2.783167,0.000478,0.002315,434.707163,-1.943600,6.555950,2.924650,402.113436,0.230440,6.557114,352.332001,0.746180
1961.000000,6.563126,6.402340,2.490878,0.000480,0.002334,433.750582,-1.799600,6.522820,3.028030,404.544772,0.226106,6.563126,354.561646,0.746180
1962.000000,6.569138,6.469180,2.630773,0.000481,0.002337,435.133518,-1.750800,6.544400,3.024680,405.453210,0.226607,6.569138,355.443512,0.793484
1963.000000,6.575150,6.504380,2.488778,0.000480,0.002334,436.478984,-1.750400,6.559510,3.002710,405.622434,0.228053,6.575150,354.577820,0.793484
1964.000000,6.581162,6.403170,3.665732,0.000479,0.002329,437.784381,-1.760200,6.567790,2.986950,406.195649,0.229352,6.581162,355.030365,0.849943
1965.000000,6.587174,6.527570,3.443541,0.000481,0.002339,439.062852,-1.666500,6.554010,3.049280,408.308438,0.227072,6.587174,356.759521,0.825528
1966.000000,6.593186,6.500260,2.272586,0.000479,0.002332,435.789597,-1.693800,6.583550,2.994740,408.718239,0.229944,6.593186,358.560577,0.825528
1967.000000,6.599198,6.562120,3.094854,0.000479,0.002332,437.115998,-1.667700,6.580500,3.008490,410.015217,0.229864,6.599198,361.553253,0.814847
1968.000000,6.605210,6.388120,2.399407,0.000478,0.002324,438.404463,-1.700200,6.596630,2.971170,410.956519,0.231977,6.605210,364.457794,0.807217
1969.000000,6.611222,6.610980,2.159541,0.000480,0.002344,434.933954,-1.556200,6.569540,3.075110,413.636494,0.227719,6.611222,368.266663,0.674461
1970.000000,6.617234,6.443110,2.365708,0.000478,0.002325,433.769494,-1.650200,6.620290,2.967820,413.214975,0.232896,6.617234,372.396454,0.741602
1971.000000,6.623246,6.480010,2.733793,0.000479,0.002340,434.957656,-1.549000,6.581970,3.050790,415.133228,0.229290,6.623246,376.086243,0.741602
1972.000000,6.629259,6.700710,1.998222,0.000479,0.002344,436.312279,-1.497200,6.605310,3.055110,416.168804,0.229842,6.629259,378.683655,0.798061
1973.000000,6.635271,6.409200,2.354033,0.000476,0.002317,432.961195,-1.639800,6.650520,2.937520,415.426381,0.235645,6.635271,379.482361,0.769069
1974.000000,6.641283,6.634760,2.332109,0.000480,0.002340,432.638608,-1.441200,6.594610,3.092760,418.495757,0.229065,6.641283,383.579590,0.662254
1975.000000,6.647295,6.439060,2.378132,0.000477,0.002324,432.001582,-1.522100,6.648060,2.984790,418.358875,0.234082,6.647295,390.026337,0.740076
1976.000000,6.653307,6.623210,2.143242,0.000479,0.002343,432.291915,-1.393500,6.606970,3.089840,420.500205,0.229456,6.653307,394.579529,0.740076
1977.000000,6.659319,6.451590,2.547076,0.000477,0.002332,431.346551,-1.446800,6.654550,3.010050,420.193239,0.233643,6.659319,395.803070,0.779750
1978.000000,6.665331,6.548490,2.370533,0.000480,0.002349,430.692825,-1.329000,6.624900,3.111330,422.311604,0.229510,6.665331,395.021027,0.769069
1979.000000,6.671343,6.507300,2.486203,0.000479,0.002347,432.093755,-1.321700,6.653970,3.081050,422.880971,0.231276,6.671343,394.542358,0.668357
1980.000000,6.677355,6.711400,2.174540,0.000480,0.002356,432.328973,-1.254600,6.648980,3.117390,424.119878,0.230095,6.677355,393.167572,0.727869
1981.000000,6.683367,6.493190,2.157791,0.000477,0.002335,431.388928,-1.370200,6.690110,3.009350,423.708174,0.235478,6.683367,389.853210,0.727869
1982.000000,6.689379,6.688200,2.278286,0.000479,0.002353,430.706847,-1.251500,6.649190,3.120970,426.627587,0.230951,6.689379,387.666443,0.788906
1983.000000,6.695391,6.512010,2.481128,0.000477,0.002337,430.372592,-1.331000,6.695950,3.021520,426.996990,0.235771,6.695391,385.058838,0.811795
1984.000000,6.701403,6.502410,2.022396,0.000479,0.002353,430.532397,-1.211100,6.665040,3.116530,429.511964,0.231925,6.701403,386.326050,0.686669
1985.000000,6.707415,6.710250,3.429316,0.000480,0.002365,430.473555,-1.132400,6.675290,3.146350,431.120644,0.230921,6.707415,390.833618,0.747706
1986.000000,6.713427,6.597710,2.974834,0.000477,0.002347,430.248990,-1.236200,6.716280,3.042370,430.327647,0.235981,6.713427,393.884644,0.747706
1987.000000,6.719439,6.726600,2.724544,0.000478,0.002352,431.652341,-1.175700,6.695060,3.098480,431.987059,0.234107,6.719439,397.410034,0.798061
1988.000000,6.725451,6.505750,2.382207,0.000476,0.002339,430.860879,-1.245100,6.725780,3.026490,432.500830,0.237763,6.725451,401.417725,0.785854
1989.000000,6.731463,6.713490,3.016907,0.000479,0.002361,430.892738,-1.068500,6.689590,3.151180,435.404296,0.232585,6.731463,405.645996,0.875884
1990.000000,6.737475,6.421270,2.069769,0.000476,0.002346,430.369433,-1.148000,6.736880,3.051570,435.097596,0.237225,6.737475,407.361145,0.875884
1991.000000,6.743487,6.737610,2.381157,0.000482,0.002374,430.498360,-0.898900,6.685310,3.231860,437.986006,0.229599,6.743487,407.169373,0.779750
1992.000000,6.749499,6.659740,2.788591,0.000478,0.002352,430.277517,-1.030100,6.755450,3.087700,436.652015,0.236436,6.749499,404.518402,0.804165
1993.000000,6.755511,6.612920,2.329434,0.000478,0.002355,430.311043,-0.996600,6.736520,3.125780,437.704617,0.235356,6.755511,402.756256,0.801113
1994.000000,6.761523,6.665870,2.795466,0.000479,0.002360,431.714049,-0.936400,6.735350,3.158080,439.701923,0.234369,6.761523,401.052704,0.669883
1995.000000,6.767535,6.708340,2.255387,0.000479,0.002358,433.114035,-0.935600,6.751610,3.136160,440.890807,0.235684,6.767535,402.677155,0.669883
1996.000000,6.773547,6.657840,2.839414,0.000478,0.002353,434.503297,-0.952000,6.762250,3.111770,441.845921,0.237210,6.773547,405.952789,0.753809
1997.000000,6.779559,6.647010,2.293686,0.000478,0.002358,435.872737,-0.904800,6.757180,3.139230,443.580519,0.236428,6.779559,410.658020,0.781276
1998.000000,6.785571,6.704860,2.295861,0.000479,0.002362,437.198294,-0.859200,6.762270,3.153820,445.047358,0.236129,6.785571,415.341278,0.767543
1999.000000,6.791583,6.679880,2.332834,0.000478,0.002358,438.486302,-0.869600,6.777890,3.129190,445.639166,0.237614,6.791583,418.332458,0.659202
2000.000000,6.797595,6.604790,2.465729,0.000478,0.002360,439.751330,-0.838200,6.776630,3.146940,446.705785,0.237272,6.797595,422.217163,0.659202


==> Figures/Data/MPCData_MCRL_0010MP0006.csv <==
1.000000,4.000000,4.325150,1.433269,0.000416,0.002092,471.500356,-2.171900,4.793460,2.106780,227.528103,0.297861,4.000000,220.923340,0.657676
2.000000,4.000000,4.181810,1.608737,0.000411,0.002000,456.589650,-2.921300,4.451450,1.852830,227.210904,0.306482,4.000000,221.698837,0.677513
3.000000,4.000000,4.098640,1.442844,0.000406,0.002000,442.190957,-3.667500,4.354470,1.769630,226.084768,0.293909,4.000000,222.421158,0.677513
4.000000,4.000000,4.180700,1.428394,0.000402,0.002000,430.232734,-4.415400,4.252620,1.672500,226.360340,0.278491,4.000000,219.822739,0.726343
5.000000,4.000000,4.003340,1.439519,0.000397,0.002000,430.624273,-5.149800,4.194900,1.560510,225.627354,0.267179,4.000000,214.701279,0.752283
6.000000,4.000000,4.130930,1.461493,0.000392,0.002000,430.274279,-5.870000,4.104280,1.524750,224.355395,0.260687,4.000000,208.152924,0.659202
7.000000,4.000000,4.092670,1.695109,0.000388,0.002006,430.319281,-6.477400,4.029300,1.456100,219.563608,0.250817,4.000000,202.128113,0.679039
8.000000,4.000000,4.029690,2.078969,0.000384,0.002011,431.516161,-6.675100,4.007240,1.478630,213.838597,0.240559,4.000000,195.256470,0.679039
9.000000,4.000000,4.006430,1.522416,0.000383,0.002022,430.796553,-6.870400,4.002910,1.529030,207.420269,0.230528,4.000000,191.193542,0.735498
10.000000,4.000000,4.041130,1.448419,0.000382,0.002031,430.410422,-6.902800,4.000590,1.570500,200.312140,0.220810,4.000000,190.475266,0.759913
11.000000,4.000000,3.976290,1.444969,0.000381,0.002035,430.203230,-6.915200,4.000220,1.595050,193.233959,0.210814,4.000000,191.850479,0.892669
12.000000,4.000000,4.000990,2.116293,0.000381,0.002052,431.577015,-6.961100,4.001430,1.642370,186.998655,0.203813,4.000000,193.814362,0.825528
13.000000,4.000000,3.920680,1.870252,0.000381,0.002067,432.950558,-6.999700,4.001470,1.657500,180.935806,0.197038,4.000000,194.936096,0.825528
14.000000,4.000000,4.026250,1.781056,0.000380,0.002070,434.298894,-6.997500,4.000490,1.692250,175.471375,0.192338,4.000000,196.265198,0.801113
15.000000,4.000000,3.962260,1.587188,0.000379,0.002067,435.600430,-6.996700,4.000190,1.676590,170.253002,0.185923,4.000000,197.355225,0.782802
16.000000,4.000000,3.878970,1.825854,0.000378,0.002063,436.838666,-6.992800,4.000350,1.706360,166.599429,0.181182,4.000000,198.009186,0.677513
17.000000,4.000000,4.027480,1.741357,0.000378,0.002055,437.745213,-6.967300,4.000480,1.734300,162.816983,0.178006,4.000000,197.990585,0.692772
18.000000,4.000000,4.000440,2.065170,0.000377,0.002049,438.521469,-6.957500,4.000070,1.703500,159.252478,0.172015,4.000000,196.766571,0.692772
19.000000,4.000000,3.973040,1.465818,0.000376,0.002056,434.385916,-6.933900,4.000240,1.728900,157.587444,0.167122,4.000000,196.497757,0.727869
20.000000,4.000000,4.004130,1.866577,0.000376,0.002058,435.680429,-6.942000,4.000450,1.739360,156.250997,0.163196,4.000000,197.660187,0.761439
21.000000,4.000000,3.931540,1.840778,0.000375,0.002056,436.891213,-6.944900,4.000290,1.733740,155.048346,0.158858,4.000000,198.905380,0.646994
22.000000,4.000000,3.986740,1.450943,0.000375,0.002065,433.363285,-6.929200,4.000730,1.763510,154.006622,0.156283,4.000000,201.720825,0.700402
23.000000,4.000000,3.955110,1.950874,0.000375,0.002062,434.677979,-6.925800,4.000210,1.747760,152.646512,0.152861,4.000000,204.046799,0.700402
24.000000,4.000000,3.825960,1.439644,0.000374,0.002063,435.969966,-6.928200,4.000410,1.760080,151.744444,0.150256,4.000000,205.129395,0.743128
25.000000,4.000000,3.942170,1.441419,0.000373,0.002058,437.165091,-6.905300,4.000350,1.793780,150.287974,0.149938,4.000000,204.304138,0.755335
26.000000,4.000000,3.990260,1.437219,0.000374,0.002067,433.494443,-6.885700,4.000550,1.773280,147.884921,0.147375,4.000000,202.836029,0.646994
27.000000,4.000000,3.847350,1.429294,0.000373,0.002064,433.165058,-6.870700,3.999810,1.764960,147.020536,0.144388,4.000000,200.831909,0.691246
28.000000,4.000000,3.955500,1.433819,0.000372,0.002061,432.529140,-6.836200,4.000020,1.805480,146.460846,0.144063,4.000000,198.725266,0.691246
29.000000,4.000000,3.926830,1.746932,0.000371,0.002068,433.885250,-6.853000,4.000650,1.777970,145.016410,0.141711,4.000000,194.917526,0.735498
30.000000,4.000000,3.815360,1.434844,0.000371,0.002062,435.119469,-6.846800,4.000160,1.785830,144.751899,0.140083,4.000000,192.829788,0.759913
31.000000,4.000000,3.872240,1.511216,0.000371,0.002068,432.551481,-6.815100,4.001250,1.821360,143.979493,0.140342,4.000000,192.778748,0.665305
32.000000,4.000000,3.807220,1.419545,0.000370,0.002075,433.915889,-6.824900,4.000890,1.805050,142.336751,0.139595,4.000000,192.840881,0.685143
33.000000,4.000000,3.782140,1.498067,0.000370,0.002074,433.804889,-6.787600,4.000380,1.823170,141.048484,0.140089,4.000000,192.908432,0.685143
34.000000,4.000000,3.792910,1.456993,0.000369,0.002075,434.288208,-6.741600,3.996480,1.829020,139.118935,0.140904,4.000000,194.065430,0.747706
35.000000,4.000000,3.930920,1.481692,0.000369,0.002076,434.266655,-6.713200,3.995880,1.827700,137.085145,0.141514,4.000000,193.228729,0.755335
36.000000,4.000000,3.850600,1.540715,0.000369,0.002085,435.177798,-6.774600,4.003980,1.792130,135.948578,0.139974,4.000000,192.184265,0.654624
37.000000,4.000000,3.929160,2.404856,0.000368,0.002085,434.094889,-6.753500,3.999520,1.816940,136.268694,0.139639,4.000000,194.381088,0.817898
38.000000,4.000000,3.871370,1.441844,0.000368,0.002084,434.099185,-6.740000,3.998370,1.787450,136.308064,0.138251,4.000000,196.682510,0.817898
39.000000,4.000000,3.792230,1.892751,0.000367,0.002084,435.448708,-6.727800,3.999230,1.805150,136.987791,0.137708,4.000000,196.625336,0.769069
40.000000,4.000000,3.785590,1.459718,0.000367,0.002088,433.258223,-6.705000,3.997230,1.825760,136.879886,0.138395,4.000000,195.903488,0.766017
41.000000,4.000000,3.824310,1.460193,0.000367,0.002089,433.187889,-6.673200,3.995660,1.825200,135.809972,0.139157,4.000000,195.131378,0.651572
42.000000,4.000000,3.844930,1.426769,0.000367,0.002090,433.069151,-6.660600,3.995870,1.816090,134.697468,0.139192,4.000000,194.621643,0.711083
43.000000,4.000000,3.714590,1.432969,0.000367,0.002090,432.737457,-6.656600,3.995950,1.812080,134.136374,0.138943,4.000000,193.040604,0.711083
44.000000,4.000000,3.919570,1.578538,0.000367,0.002092,432.621180,-6.578900,3.997740,1.858630,133.457400,0.140993,4.000000,191.062225,0.727869
45.000000,4.000000,3.750700,1.457043,0.000366,0.002089,432.397320,-6.556000,3.998770,1.787220,132.402147,0.139596,4.000000,187.279373,0.752283
46.000000,4.000000,3.791770,1.421570,0.000366,0.002089,431.895451,-6.497000,3.998460,1.849380,132.592526,0.140901,4.000000,185.380463,0.654624
47.000000,4.000000,3.727790,1.486467,0.000366,0.002092,433.285801,-6.474700,3.999250,1.831490,131.735903,0.141504,4.000000,184.798462,0.709557
48.000000,4.000000,3.779000,1.442019,0.000366,0.002095,434.666308,-6.434300,3.998520,1.854290,130.915363,0.143200,4.000000,183.328171,0.709557
49.000000,4.000000,3.808650,1.438244,0.000365,0.002096,436.024760,-6.405100,3.998640,1.834490,129.895785,0.143922,4.000000,181.776688,0.711083
50.000000,4.000000,3.696710,1.968148,0.000365,0.002095,433.187570,-6.365200,3.998590,1.826540,129.443850,0.143983,4.000000,180.951080,0.718713
51.000000,4.000000,3.875650,1.492967,0.000365,0.002106,433.871203,-6.397600,4.002500,1.863860,129.298680,0.146242,4.000000,182.211380,0.634787
52.000000,4.000000,3.775890,1.634786,0.000364,0.002103,433.791923,-6.388000,3.999270,1.791890,128.684106,0.145175,4.000000,183.433380,0.686669
53.000000,4.000000,3.538420,1.432919,0.000364,0.002102,435.165576,-6.357100,3.998460,1.832460,129.294123,0.145571,4.000000,183.919800,0.686669
54.000000,4.000000,3.760360,1.431794,0.000365,0.002111,433.077073,-6.283200,3.996000,1.919630,129.022683,0.149917,4.000000,184.555511,0.730920
55.000000,4.000000,3.728430,1.433619,0.000364,0.002118,433.620659,-6.345400,4.003440,1.831150,126.626254,0.150819,4.000000,183.372284,0.726343
56.000000,4.000000,3.748520,1.899076,0.000364,0.002116,435.003410,-6.312800,3.998750,1.840960,126.154718,0.152127,4.000000,180.434769,0.631735
57.000000,4.000000,3.815290,1.439044,0.000363,0.002116,436.365962,-6.285200,3.998580,1.831720,125.767041,0.152935,4.000000,177.055389,0.680565
58.000000,4.000000,3.706680,1.821204,0.000363,0.002117,433.019659,-6.296300,3.999820,1.808390,125.863902,0.152380,4.000000,175.577286,0.680565
59.000000,4.000000,3.574870,1.426419,0.000363,0.002124,433.393922,-6.329100,4.002130,1.842850,126.615881,0.153916,4.000000,174.785141,0.715661
60.000000,4.000000,3.822940,1.570064,0.000363,0.002133,434.244126,-6.326300,3.999490,1.888540,126.238039,0.157232,4.000000,173.411545,0.753809
61.000000,4.000000,3.718150,1.567464,0.000363,0.002132,434.676855,-6.373000,4.001820,1.791440,124.753338,0.156539,4.000000,171.572998,0.643942
62.000000,4.000000,3.707290,1.440069,0.000362,0.002131,436.052071,-6.337700,3.998770,1.827110,125.355057,0.157717,4.000000,171.749619,0.686669
63.000000,4.000000,3.767300,1.434119,0.000362,0.002131,437.379432,-6.298300,3.998270,1.827370,125.215974,0.158804,4.000000,172.922302,0.686669
64.000000,4.000000,3.812320,1.439144,0.000362,0.002130,438.661781,-6.285800,3.999110,1.805600,124.993755,0.158709,4.000000,174.271698,0.723291
65.000000,4.000000,3.826830,1.439319,0.000361,0.002128,439.909547,-6.291600,3.999910,1.789880,125.496577,0.157785,4.000000,175.621170,0.704980
66.000000,4.000000,3.669990,1.444294,0.000361,0.002125,437.229914,-6.270800,3.998880,1.782710,126.548582,0.156621,4.000000,178.114075,0.621054
67.000000,4.000000,3.699990,1.575914,0.000361,0.002127,433.888868,-6.215700,3.997540,1.839980,127.489524,0.157899,4.000000,178.933258,0.677513
68.000000,4.000000,3.585900,1.423195,0.000361,0.002127,435.272222,-6.170100,3.998010,1.826460,126.814237,0.158667,4.000000,177.789017,0.677513
69.000000,4.000000,3.862780,2.014021,0.000361,0.002130,432.919423,-6.105100,3.996070,1.876390,126.027727,0.161059,4.000000,176.109604,0.715661
70.000000,4.000000,3.772350,1.437594,0.000361,0.002132,433.214783,-6.190800,4.003310,1.772400,124.700163,0.159332,4.000000,174.656860,0.717187
71.000000,4.000000,3.784570,1.424169,0.000360,0.002130,434.607511,-6.174300,3.999380,1.808670,125.892306,0.158762,4.000000,173.599487,0.624105
72.000000,4.000000,3.716500,1.442669,0.000360,0.002130,433.734552,-6.183200,3.999750,1.799460,126.823417,0.158147,4.000000,174.584152,0.624105
73.000000,4.000000,3.743300,1.436369,0.000360,0.002130,435.121851,-6.143300,3.998290,1.823540,127.562521,0.158436,4.000000,175.840485,0.685143
74.000000,4.000000,3.678850,1.912975,0.000360,0.002129,432.877866,-6.111900,3.997950,1.812730,127.514184,0.158327,4.000000,176.156204,0.727869
75.000000,4.000000,3.767610,1.773481,0.000360,0.002135,432.919697,-6.140300,4.001120,1.836030,127.509375,0.159450,4.000000,175.983322,0.752283
76.000000,4.000000,3.752130,1.552115,0.000359,0.002139,433.126366,-6.191500,4.002290,1.803610,127.086679,0.158871,4.000000,176.861221,0.650046
77.000000,4.000000,3.605210,1.447519,0.000359,0.002141,433.759130,-6.232300,4.002040,1.807910,127.462872,0.158727,4.000000,177.551956,0.650046
78.000000,4.000000,3.764150,1.679085,0.000360,0.002147,434.574945,-6.237800,3.999910,1.860840,127.566600,0.160958,4.000000,178.269241,0.698876
79.000000,4.000000,3.593900,1.704659,0.000360,0.002146,433.888082,-6.246900,3.999940,1.798140,126.368908,0.160553,4.000000,179.131104,0.729395
80.000000,4.000000,3.854460,1.443794,0.000360,0.002152,434.482342,-6.251600,3.999660,1.865030,126.284906,0.163028,4.000000,180.405487,0.720239
81.000000,4.000000,3.685100,1.440194,0.000360,0.002148,433.953392,-6.283700,4.000700,1.761420,125.221227,0.161344,4.000000,182.060440,0.627157
82.000000,4.000000,3.718560,1.568214,0.000360,0.002152,434.326983,-6.312100,4.001980,1.825890,126.196267,0.162434,4.000000,184.145584,0.627157
83.000000,4.000000,3.773680,1.429044,0.000360,0.002152,435.171951,-6.322500,4.000240,1.808270,125.952627,0.162785,4.000000,185.542206,0.689720
84.000000,4.000000,3.660420,1.432744,0.000360,0.002150,432.809269,-6.298800,3.999010,1.790220,125.865628,0.162044,4.000000,185.610306,0.720239
85.000000,4.000000,3.709950,1.453243,0.000360,0.002150,434.208268,-6.250800,3.998120,1.829760,126.127630,0.163441,4.000000,184.654785,0.741602
86.000000,4.000000,3.665810,1.436344,0.000360,0.002149,434.022401,-6.204800,3.998070,1.812540,125.381871,0.163726,4.000000,182.182861,0.651572
87.000000,4.000000,3.683090,1.445219,0.000360,0.002149,435.410532,-6.155000,3.997850,1.829660,124.935293,0.164871,4.000000,179.768417,0.651572
88.000000,4.000000,3.635800,1.438969,0.000359,0.002149,432.695044,-6.109700,3.997690,1.825920,124.180144,0.165539,4.000000,178.594223,0.712609
89.000000,4.000000,3.720940,1.441969,0.000359,0.002149,432.275947,-6.045400,3.996800,1.846430,123.600778,0.166936,4.000000,176.434341,0.743128
90.000000,4.000000,3.569760,1.497692,0.000359,0.002147,431.438235,-6.014900,3.998090,1.815730,122.837491,0.166932,4.000000,173.316849,0.517290
91.000000,4.000000,3.648480,1.444094,0.000360,0.002150,430.503625,-5.974800,3.997220,1.875570,122.835402,0.169331,4.000000,170.088791,0.579853
92.000000,4.000000,3.786650,1.434494,0.000360,0.002149,430.362007,-5.948100,3.997960,1.840150,121.691872,0.170601,4.000000,169.107330,0.579853
93.000000,4.000000,3.560380,1.446794,0.000359,0.002145,430.339437,-5.947700,3.999150,1.792210,121.468184,0.169308,4.000000,169.781815,0.691246
94.000000,4.000000,3.810760,1.690984,0.000359,0.002147,430.245379,-5.893200,3.995960,1.875850,122.535494,0.171785,4.000000,169.462555,0.727869
95.000000,4.000000,3.612720,1.434519,0.000358,0.002142,430.338872,-5.900300,3.999330,1.778110,122.000879,0.170048,4.000000,168.804153,0.724817
96.000000,4.000000,3.653280,1.455593,0.000359,0.002143,430.275930,-5.861000,3.997060,1.850910,123.346355,0.171642,4.000000,168.772476,0.631735
97.000000,4.000000,3.650810,1.843078,0.000359,0.002142,431.679305,-5.846000,3.997920,1.829800,123.066144,0.172475,4.000000,169.988007,0.631735
98.000000,4.000000,3.782880,1.435219,0.000359,0.002142,433.080211,-5.835700,3.998090,1.830280,122.888959,0.173280,4.000000,169.243042,0.686669
99.000000,4.000000,3.703240,1.426194,0.000358,0.002142,433.688962,-5.912100,4.001990,1.783020,122.976264,0.171796,4.000000,167.520111,0.749232
100.000000,4.000000,3.654980,1.435394,0.000358,0.002145,434.395506,-5.968500,4.001930,1.808000,124.333258,0.171831,4.000000,167.105545,0.773647
101.000000,6.000000,4.143810,1.476118,0.000375,0.002175,435.887042,-5.593600,4.363940,2.037330,125.808492,0.177180,6.000000,166.973969,0.656150
102.000000,6.000000,4.066990,1.421270,0.000391,0.002205,437.266002,-5.219300,4.727330,2.078200,129.820096,0.177487,6.000000,166.486755,0.656150
103.000000,6.000000,4.260760,1.424944,0.000408,0.002235,438.534291,-4.847400,4.982190,2.259550,133.394348,0.184285,6.000000,168.894836,0.712609
104.000000,6.000000,4.444630,1.465893,0.000424,0.002265,440.021939,-4.472600,5.238990,2.376730,134.237146,0.191772,6.000000,171.460999,0.778224
105.000000,6.000000,4.535220,1.423969,0.000441,0.002295,441.476205,-4.098000,5.476390,2.527040,135.365917,0.198477,6.000000,172.715836,0.732446
106.000000,6.000000,4.878430,1.447169,0.000457,0.002325,442.929480,-3.723500,5.703180,2.695610,137.149529,0.206916,6.000000,175.790695,0.646994
107.000000,6.000000,5.249370,1.452468,0.000472,0.002355,441.103603,-3.401200,5.935650,2.776810,140.373941,0.217598,6.000000,180.015747,0.646994
108.000000,6.000000,5.348540,1.433069,0.000476,0.002370,442.346803,-3.295700,5.985570,2.665780,148.239098,0.225265,6.000000,183.959534,0.735498
109.000000,6.000000,5.495890,1.621162,0.000477,0.002379,439.714050,-3.234000,5.992790,2.612980,160.957549,0.230635,6.000000,189.219894,0.784328
110.000000,6.000000,5.366010,1.434594,0.000477,0.002380,440.963803,-3.225000,5.995000,2.519710,176.740125,0.235879,6.000000,194.880676,0.756861
111.000000,6.000000,5.338200,1.840278,0.000478,0.002383,442.206364,-3.202100,5.994020,2.536060,195.154450,0.238286,6.000000,200.854065,0.677513
112.000000,6.000000,5.431290,1.633086,0.000478,0.002388,439.581426,-3.143000,5.993700,2.540250,211.265307,0.241793,6.000000,206.287460,0.677513
113.000000,6.000000,5.498550,1.432144,0.000478,0.002387,440.831423,-3.122200,5.994880,2.501120,225.315844,0.245953,6.000000,209.866409,0.749232
114.000000,6.000000,5.447130,1.592988,0.000477,0.002386,437.897159,-3.095600,5.995250,2.482220,238.515413,0.248911,6.000000,212.444077,0.798061
115.000000,6.000000,5.512060,1.861102,0.000477,0.002384,439.172340,-3.076400,5.995170,2.507590,250.871273,0.250507,6.000000,214.652664,0.730920
116.000000,6.000000,5.469270,1.753682,0.000477,0.002381,440.426016,-3.068600,5.995810,2.488540,260.933846,0.252865,6.000000,216.334457,0.883513
117.000000,6.000000,5.478620,1.455068,0.000477,0.002379,441.668749,-3.053000,5.995450,2.513710,270.083660,0.253940,6.000000,218.270859,0.883513
118.000000,6.000000,5.517870,1.417820,0.000477,0.002377,442.904837,-3.038200,5.995590,2.519050,277.251761,0.255436,6.000000,220.511215,0.782802
119.000000,6.000000,5.342590,1.927775,0.000476,0.002374,444.137283,-3.028800,5.995940,2.513160,283.275122,0.256847,6.000000,223.217453,0.804165
120.000000,6.000000,5.549550,1.750907,0.000477,0.002377,445.368436,-2.990200,5.994460,2.590800,288.402337,0.256838,6.000000,226.398148,0.729395
121.000000,6.000000,5.470740,1.504691,0.000477,0.002373,446.584683,-2.988400,5.996150,2.517750,290.927792,0.259817,6.000000,227.619049,0.712609
122.000000,6.000000,5.410820,1.434269,0.000477,0.002371,447.783342,-2.974100,5.995730,2.556300,294.897420,0.260041,6.000000,228.776001,0.712609
123.000000,6.000000,5.549450,1.687159,0.000477,0.002373,446.376226,-2.950400,5.994820,2.586820,297.684503,0.260537,6.000000,229.787949,0.769069
124.000000,6.000000,5.511400,1.716633,0.000477,0.002370,444.658327,-2.945800,5.996100,2.541050,299.505423,0.262308,6.000000,230.513260,0.782802
125.000000,6.000000,5.467680,1.659460,0.000476,0.002370,442.648903,-2.920400,5.995620,2.565580,302.543698,0.262040,6.000000,231.930420,0.695824
126.000000,6.000000,5.513390,2.011947,0.000476,0.002370,443.884130,-2.903700,5.995390,2.586380,305.116287,0.261995,6.000000,235.655411,0.700402
127.000000,6.000000,5.454890,1.425444,0.000476,0.002368,445.115822,-2.895000,5.995820,2.571480,306.960814,0.262649,6.000000,240.019333,0.700402
128.000000,6.000000,5.611910,1.639061,0.000476,0.002368,446.337879,-2.877700,5.995390,2.597260,308.925484,0.262554,6.000000,244.102051,0.764491
129.000000,6.000000,5.404060,1.723558,0.000476,0.002364,444.665394,-2.883000,5.996850,2.541490,310.254008,0.263595,6.000000,246.138489,0.805691
130.000000,6.000000,5.485050,1.930100,0.000476,0.002368,442.655734,-2.837000,5.994690,2.631200,312.870428,0.261781,6.000000,245.691772,0.701928
131.000000,6.000000,5.385800,1.802905,0.000476,0.002367,443.891614,-2.823100,5.995400,2.602260,313.158632,0.262798,6.000000,243.595856,0.695824
132.000000,6.000000,5.494060,1.436694,0.000477,0.002369,445.124187,-2.795200,5.994750,2.644770,313.762959,0.262693,6.000000,241.822235,0.695824
133.000000,6.000000,5.446550,1.498892,0.000476,0.002367,446.345750,-2.787800,5.995690,2.604040,313.369839,0.264214,6.000000,238.615845,0.752283
134.000000,6.000000,5.551230,1.953824,0.000477,0.002366,447.549666,-2.774400,5.995420,2.623840,314.076098,0.264366,6.000000,237.098801,0.805691
135.000000,6.000000,5.495220,1.854878,0.000476,0.002362,448.734770,-2.779200,5.996270,2.582020,314.604962,0.265397,6.000000,236.583694,0.682091
136.000000,6.000000,5.508860,2.427955,0.000476,0.002361,449.901764,-2.774300,5.995870,2.603390,316.267788,0.264946,6.000000,237.371735,0.709557
137.000000,6.000000,5.581070,1.554814,0.000476,0.002358,451.051050,-2.771800,5.995880,2.598250,317.379220,0.265102,6.000000,239.623108,0.709557
138.000000,6.000000,5.460920,1.446519,0.000476,0.002354,452.181621,-2.780300,5.996580,2.568680,318.475917,0.265326,6.000000,244.804916,0.767543
139.000000,6.000000,5.479820,2.038721,0.000476,0.002353,453.295185,-2.768700,5.995550,2.618020,320.079515,0.264258,6.000000,249.867966,0.790432
140.000000,6.000000,5.505400,1.634511,0.000477,0.002352,454.391558,-2.761000,5.995600,2.611570,320.110975,0.264581,6.000000,252.731689,0.677513
141.000000,6.000000,5.403000,1.778981,0.000477,0.002350,455.469707,-2.758500,5.995960,2.603460,319.963517,0.264934,6.000000,253.109741,1.046788
142.000000,6.000000,5.461780,1.930350,0.000477,0.002351,456.527728,-2.740100,5.995070,2.647430,319.872447,0.264663,6.000000,252.342834,1.046788
143.000000,6.000000,5.506980,1.630011,0.000477,0.002350,457.564039,-2.732400,5.995550,2.625400,318.607959,0.265806,6.000000,250.668396,0.889617
144.000000,6.000000,5.431810,1.442594,0.000477,0.002347,458.578469,-2.732600,5.996120,2.608240,317.992561,0.266557,6.000000,248.921692,0.831632
145.000000,6.000000,5.502580,1.896026,0.000478,0.002347,459.574056,-2.720000,5.995460,2.638720,318.049044,0.266457,6.000000,247.478516,0.674461
146.000000,6.000000,5.512250,1.555014,0.000478,0.002345,460.549171,-2.719000,5.996030,2.609010,317.478130,0.267403,6.000000,247.355530,0.711083
147.000000,6.000000,5.507320,1.622087,0.000477,0.002343,461.504140,-2.719700,5.996260,2.604010,317.735061,0.267608,6.000000,247.651886,0.711083
148.000000,6.000000,5.443030,1.564839,0.000477,0.002341,462.441264,-2.718500,5.996210,2.604250,318.261189,0.267576,6.000000,247.960007,0.762965
149.000000,6.000000,5.497300,1.425669,0.000478,0.002340,463.363447,-2.706300,5.995590,2.629430,318.635513,0.267321,6.000000,247.229019,0.781276
150.000000,6.000000,5.411690,1.828354,0.000478,0.002339,464.269778,-2.702700,5.996060,2.607240,318.195395,0.268007,6.000000,245.535110,0.669883
151.000000,6.000000,5.568550,2.314685,0.000478,0.002339,465.165240,-2.685200,5.995380,2.643000,318.113655,0.267840,6.000000,244.612335,0.726343
152.000000,6.000000,5.479120,1.499917,0.000478,0.002335,466.050406,-2.693000,5.996760,2.579230,317.261752,0.269184,6.000000,243.702011,0.726343
153.000000,6.000000,5.383340,3.089230,0.000478,0.002334,466.930574,-2.684600,5.996180,2.615550,318.115853,0.268448,6.000000,243.910278,0.772121
154.000000,6.000000,5.567020,2.226863,0.000478,0.002335,468.366223,-2.664800,5.995820,2.654050,318.039015,0.268274,6.000000,243.662735,0.769069
155.000000,6.000000,5.470070,2.052570,0.000478,0.002331,469.268613,-2.668400,5.996890,2.579600,316.836095,0.269900,6.000000,243.524231,0.662254
156.000000,6.000000,5.457300,1.414520,0.000478,0.002330,470.176284,-2.653000,5.996210,2.620110,317.572053,0.269161,6.000000,244.221390,0.732446
157.000000,6.000000,5.414480,1.436394,0.000478,0.002330,471.079464,-2.634100,5.995940,2.625590,317.448753,0.269299,6.000000,248.249222,0.732446
158.000000,6.000000,5.549630,1.426619,0.000478,0.002331,471.980707,-2.607700,5.995620,2.645010,316.947255,0.269515,6.000000,252.684296,0.778224
159.000000,6.000000,5.547690,1.422220,0.000478,0.002329,472.787931,-2.600700,5.996890,2.591980,316.060039,0.270747,6.000000,254.661926,0.816373
160.000000,6.000000,5.367470,2.034871,0.000477,0.002327,473.517771,-2.591200,5.996980,2.593770,316.845187,0.270419,6.000000,254.613373,0.669883
161.000000,6.000000,5.529010,1.544415,0.000477,0.002331,474.292530,-2.549600,5.995200,2.668170,317.663169,0.269293,6.000000,254.508423,0.714135
162.000000,6.000000,5.438290,2.057920,0.000477,0.002330,474.905950,-2.537700,5.996560,2.604520,316.472589,0.270824,6.000000,252.772522,0.714135
163.000000,6.000000,5.395750,1.423345,0.000477,0.002331,475.535102,-2.510500,5.995980,2.644670,316.806690,0.270358,6.000000,251.902344,0.762965
164.000000,6.000000,5.471480,1.461068,0.000477,0.002333,476.151723,-2.477000,5.995480,2.664570,316.285645,0.270660,6.000000,251.008377,0.762965
165.000000,6.000000,5.416580,1.569839,0.000477,0.002333,476.691270,-2.458600,5.996250,2.636700,315.276399,0.271824,6.000000,249.637283,0.659202
166.000000,6.000000,5.571030,1.897776,0.000477,0.002334,477.238404,-2.431400,5.995880,2.661580,315.174338,0.271964,6.000000,250.137177,0.759913
167.000000,6.000000,5.546140,1.429669,0.000476,0.002331,477.666718,-2.430600,5.997340,2.599510,314.907899,0.273190,6.000000,248.923492,0.759913
168.000000,6.000000,5.469600,1.415595,0.000475,0.002329,478.101209,-2.422900,5.997250,2.609510,316.592386,0.272491,6.000000,247.960007,0.717187
169.000000,6.000000,5.527700,2.900137,0.000475,0.002329,478.576634,-2.399800,5.996400,2.640410,318.165593,0.271564,6.000000,249.133118,0.769069
170.000000,6.000000,5.611620,1.658910,0.000475,0.002328,478.998075,-2.386900,5.996930,2.618370,318.722666,0.271701,6.000000,248.355591,0.651572
171.000000,6.000000,5.553660,1.755157,0.000474,0.002325,479.354528,-2.387400,5.997930,2.586590,319.784127,0.271529,6.000000,247.692902,0.720239
172.000000,6.000000,5.471360,1.437619,0.000474,0.002324,479.752252,-2.374900,5.997380,2.612230,321.724881,0.270091,6.000000,248.245163,0.720239
173.000000,6.000000,5.578710,1.416270,0.000474,0.002325,480.196741,-2.347100,5.996460,2.648990,322.785224,0.268928,6.000000,249.563126,0.756861
174.000000,6.000000,5.386300,1.680185,0.000473,0.002323,480.559226,-2.339000,5.997550,2.610010,322.640312,0.269199,6.000000,250.394180,0.770595
175.000000,6.000000,5.454670,1.787030,0.000474,0.002327,481.031753,-2.298000,5.995820,2.694290,323.193602,0.267689,6.000000,250.057022,0.665305
176.000000,6.000000,5.541090,1.853953,0.000474,0.002328,481.453769,-2.271900,5.996370,2.672330,321.577734,0.268655,6.000000,249.726334,0.741602
177.000000,6.000000,5.515400,1.708234,0.000474,0.002326,481.819104,-2.262600,5.997500,2.642660,320.629680,0.269406,6.000000,248.001007,0.741602
178.000000,6.000000,5.467940,2.025721,0.000473,0.002326,482.204479,-2.247700,5.997340,2.655930,321.009118,0.269023,6.000000,246.880386,0.799587
179.000000,6.000000,5.556850,1.422795,0.000473,0.002326,482.624025,-2.224300,5.996800,2.676930,321.374638,0.268646,6.000000,246.102814,0.805691
180.000000,6.000000,5.535160,1.884002,0.000473,0.002322,484.029045,-2.230900,5.997860,2.640000,321.358992,0.269225,6.000000,245.887680,0.682091
181.000000,6.000000,5.422020,2.318835,0.000473,0.002319,485.430298,-2.233600,5.997820,2.647890,322.359078,0.268731,6.000000,246.387100,0.682091
182.000000,6.000000,5.515920,1.488892,0.000474,0.002320,486.837987,-2.215700,5.996650,2.692460,323.035147,0.268021,6.000000,246.851074,0.740076
183.000000,6.000000,5.453480,1.525541,0.000474,0.002317,488.231492,-2.214500,5.997480,2.656980,322.302360,0.268926,6.000000,248.075760,0.775172
184.000000,6.000000,5.503970,2.312960,0.000474,0.002318,488.645894,-2.194500,5.997000,2.685130,322.287814,0.268710,6.000000,250.126923,0.791958
185.000000,6.000000,5.630390,1.627312,0.000474,0.002317,489.030620,-2.182500,5.997410,2.668640,321.716442,0.269280,6.000000,251.882355,0.671409
186.000000,6.000000,5.484580,1.874702,0.000473,0.002313,489.360163,-2.190100,5.998820,2.621660,321.905707,0.269733,6.000000,253.124847,0.671409
187.000000,6.000000,5.404800,1.681734,0.000473,0.002313,489.760495,-2.172100,5.997400,2.679610,323.583924,0.268251,6.000000,254.580750,0.744654
188.000000,6.000000,5.563390,2.500028,0.000474,0.002315,490.206899,-2.142100,5.996350,2.712870,323.600585,0.267973,6.000000,254.652069,0.759913
189.000000,6.000000,5.541060,1.759531,0.000474,0.002313,490.573921,-2.139100,5.997970,2.655110,322.515529,0.269247,6.000000,252.023438,0.750758
190.000000,6.000000,5.575740,1.422120,0.000473,0.002312,490.949541,-2.132100,5.998010,2.667170,323.154537,0.268831,6.000000,249.855560,0.653098
191.000000,6.000000,5.414280,1.571564,0.000473,0.002309,491.311961,-2.129000,5.998250,2.654980,323.932136,0.268593,6.000000,248.564209,0.653098
192.000000,6.000000,5.497790,1.869452,0.000474,0.002312,491.742369,-2.099700,5.996600,2.720100,324.886859,0.267457,6.000000,247.704193,0.840787
193.000000,6.000000,5.471720,2.205164,0.000474,0.002311,492.129594,-2.085300,5.997270,2.691050,323.985182,0.268352,6.000000,247.647491,0.849943
194.000000,6.000000,5.582570,1.406495,0.000474,0.002312,492.520736,-2.068200,5.997210,2.705700,323.710583,0.268467,6.000000,247.258392,0.772121
195.000000,6.000000,5.516670,1.565339,0.000473,0.002309,492.859506,-2.068700,5.998330,2.665190,323.474065,0.269172,6.000000,247.350082,0.651572
196.000000,6.000000,5.550650,2.352008,0.000473,0.002308,493.226017,-2.058000,5.997780,2.692440,324.590661,0.268430,6.000000,250.520859,0.651572
197.000000,6.000000,5.563600,1.743832,0.000473,0.002307,493.585784,-2.051000,5.997950,2.680290,325.197760,0.268393,6.000000,253.522644,0.733972
198.000000,6.000000,5.554770,1.562364,0.000473,0.002305,493.935398,-2.045800,5.998130,2.676950,326.088925,0.268065,6.000000,254.023865,0.767543
199.000000,6.000000,5.525060,2.406981,0.000473,0.002304,494.285560,-2.038400,5.998040,2.682250,327.087846,0.267518,6.000000,253.907776,0.747706
200.000000,6.000000,5.530630,1.532265,0.000473,0.002303,494.644513,-2.025900,5.997720,2.696400,327.844134,0.266950,6.000000,253.453796,0.666831
201.000000,7.000000,6.025520,1.789755,0.000483,0.002333,496.134366,-1.651200,6.241180,2.950910,329.252459,0.270164,7.000000,254.361664,0.666831
202.000000,7.000000,6.295080,2.220163,0.000499,0.002363,497.423885,-1.278400,6.598870,3.105360,333.374143,0.276681,7.000000,255.834015,0.740076
203.000000,7.000000,6.426650,1.817304,0.000499,0.002393,498.917217,-0.903500,6.691660,3.155950,342.746372,0.274102,7.000000,260.476013,0.799587
204.000000,7.000000,6.614730,2.547826,0.000499,0.002423,500.147852,-0.531300,6.778110,3.248520,353.076817,0.272522,7.000000,267.480347,0.770595
205.000000,7.000000,6.764300,2.430080,0.000499,0.002452,501.008540,-0.172200,6.869280,3.315340,366.007189,0.271516,7.000000,276.938751,0.694298
206.000000,7.000000,6.943920,2.287886,0.000499,0.002481,501.068051,0.097500,6.948410,3.364880,381.809755,0.270321,7.000000,290.041779,0.694298
207.000000,7.000000,6.791230,3.269223,0.000495,0.002482,498.100465,0.112000,6.988670,3.297870,397.365863,0.273558,7.000000,306.002533,0.802639
208.000000,7.000000,6.744190,2.398232,0.000497,0.002496,497.086336,0.215100,6.965670,3.405790,416.634549,0.268482,7.000000,324.096283,0.827054
209.000000,7.000000,6.819190,2.731244,0.000498,0.002504,494.983761,0.256200,6.980280,3.456370,434.521048,0.266432,7.000000,343.628632,0.772121
210.000000,7.000000,6.806300,2.068619,0.000496,0.002510,493.623776,0.304900,6.973380,3.444080,449.228742,0.266063,7.000000,362.549011,0.709557
211.000000,7.000000,6.705370,3.013408,0.000496,0.002513,492.343752,0.336000,6.975230,3.479820,462.575361,0.265117,7.000000,378.846832,0.709557
212.000000,7.000000,6.955090,2.123392,0.000497,0.002522,490.460641,0.378400,6.979790,3.554540,474.578778,0.263346,7.000000,389.476624,0.788906
213.000000,7.000000,6.507520,3.526163,0.000492,0.002507,488.934069,0.312700,6.997180,3.437160,481.607636,0.268634,7.000000,396.314148,0.796535
214.000000,7.000000,6.793120,2.418156,0.000495,0.002536,490.024521,0.467600,6.972180,3.655540,491.136763,0.263426,7.000000,404.597565,0.753809
215.000000,7.000000,6.865450,2.994033,0.000495,0.002544,489.457080,0.499300,6.977480,3.593070,496.220978,0.264773,7.000000,409.647186,0.709557
216.000000,7.000000,6.772730,2.319660,0.000493,0.002538,487.929034,0.469900,6.986630,3.572070,501.144891,0.266637,7.000000,411.842712,0.709557
217.000000,7.000000,6.777130,2.641972,0.000494,0.002547,487.867554,0.502300,6.977330,3.626920,506.886928,0.265608,7.000000,416.626923,0.840787
218.000000,7.000000,6.917760,2.908162,0.000495,0.002546,486.948547,0.487600,6.984730,3.630880,511.708368,0.266279,7.000000,421.231049,0.866728
219.000000,7.000000,6.715020,2.479203,0.000490,0.002539,487.021537,0.456700,6.987150,3.559700,514.788424,0.269142,7.000000,423.538055,0.784328
220.000000,7.000000,6.830700,2.207239,0.000492,0.002555,487.324636,0.526900,6.973950,3.664090,519.368725,0.266687,7.000000,427.845490,0.720239
221.000000,7.000000,6.764220,2.486978,0.000490,0.002559,487.485431,0.553400,6.975860,3.629170,522.195440,0.267571,7.000000,431.922272,0.720239
222.000000,7.000000,6.909520,2.966259,0.000491,0.002567,488.005516,0.560000,6.977680,3.672290,524.980153,0.267071,7.000000,435.202271,0.785854
223.000000,7.000000,6.720060,2.934786,0.000489,0.002553,487.131231,0.482900,6.995210,3.597880,526.428218,0.270297,7.000000,439.419220,0.825528
224.000000,7.000000,6.885140,2.213314,0.000491,0.002566,487.637869,0.537400,6.976480,3.684720,529.473189,0.267998,7.000000,440.665924,0.730920
225.000000,7.000000,6.854370,2.159141,0.000488,0.002563,488.623847,0.527900,6.982750,3.616070,530.505363,0.270161,7.000000,441.256226,0.691246
226.000000,7.000000,6.738550,3.314121,0.000488,0.002563,488.519767,0.549300,6.979400,3.635550,532.185692,0.270076,7.000000,441.465637,0.691246
227.000000,7.000000,6.965480,2.762817,0.000489,0.002577,489.178123,0.579100,6.973530,3.700460,534.327917,0.268365,7.000000,442.305389,0.781276
228.000000,7.000000,6.645220,2.258987,0.000485,0.002561,490.608613,0.498700,7.000010,3.583540,534.137178,0.272919,7.000000,441.612061,0.795010
229.000000,7.000000,6.866740,2.176415,0.000488,0.002583,491.922470,0.581000,6.968980,3.735340,536.406225,0.268645,7.000000,443.337555,0.685143
230.000000,7.000000,6.802600,3.018682,0.000487,0.002579,491.735930,0.547800,6.984700,3.653640,536.417163,0.270886,7.000000,444.827698,0.711083
231.000000,7.000000,6.883250,2.959860,0.000488,0.002589,492.467122,0.555000,6.975790,3.696940,537.625639,0.269672,7.000000,446.053558,0.711083
232.000000,7.000000,6.878760,2.390082,0.000487,0.002581,492.950357,0.507800,6.989130,3.645570,538.143505,0.271855,7.000000,446.456604,0.781276
233.000000,7.000000,6.851610,2.801841,0.000486,0.002577,493.383613,0.478800,6.984910,3.630480,539.088201,0.272632,7.000000,449.139679,0.837736
234.000000,7.000000,6.785120,3.822701,0.000486,0.002578,493.690769,0.490200,6.979410,3.639080,540.296107,0.272430,7.000000,453.055878,0.743128
235.000000,7.000000,7.003220,3.202875,0.000487,0.002589,494.536278,0.506700,6.975760,3.680690,541.461687,0.271154,7.000000,457.145264,0.727869
236.000000,7.000000,6.616990,2.466954,0.000483,0.002567,495.960744,0.394800,7.008240,3.553920,540.306397,0.276378,7.000000,455.912933,0.727869
237.000000,7.000000,6.892830,3.089180,0.000487,0.002591,497.281597,0.483800,6.970670,3.723730,541.865042,0.271430,7.000000,455.938812,0.785854
238.000000,7.000000,6.835880,3.948921,0.000486,0.002584,496.453345,0.449700,6.990020,3.619180,540.595565,0.274152,7.000000,456.205322,0.790432
239.000000,7.000000,6.830130,2.598424,0.000486,0.002584,496.323662,0.466000,6.974150,3.647690,540.709837,0.272973,7.000000,456.881561,0.735498
240.000000,7.000000,6.877090,3.084580,0.000487,0.002584,496.062626,0.478300,6.975160,3.656410,540.841110,0.272728,7.000000,457.227417,0.921662
241.000000,7.000000,6.836260,2.527752,0.000486,0.002580,495.361000,0.463500,6.986260,3.631610,540.578576,0.273959,7.000000,455.962585,0.921662
242.000000,7.000000,6.850620,2.733094,0.000487,0.002583,494.926554,0.470200,6.976380,3.650130,540.993144,0.273142,7.000000,454.529114,0.819424
243.000000,7.000000,6.775060,3.065206,0.000487,0.002581,494.735486,0.465900,6.980260,3.640510,541.151946,0.273528,7.000000,455.143707,0.833158
244.000000,7.000000,6.762920,2.372683,0.000488,0.002592,495.387506,0.480600,6.977400,3.685740,541.585356,0.272271,7.000000,459.101898,0.689720
245.000000,7.000000,6.873060,2.718744,0.000488,0.002596,495.485887,0.506200,6.980080,3.703350,541.338042,0.272010,7.000000,463.807312,0.714135
246.000000,7.000000,6.886300,2.765642,0.000487,0.002590,494.196661,0.459900,6.986690,3.652360,540.533658,0.273666,7.000000,466.278015,0.714135
247.000000,7.000000,6.868740,2.631073,0.000487,0.002585,493.739106,0.440000,6.987070,3.634070,540.621997,0.274611,7.000000,465.141846,0.779750
248.000000,7.000000,6.741900,3.162352,0.000486,0.002582,493.679966,0.449900,6.982480,3.634260,541.311691,0.274619,7.000000,463.873657,0.811795
249.000000,7.000000,7.011200,3.466190,0.000488,0.002595,494.485256,0.475000,6.977070,3.695210,542.264477,0.272960,7.000000,465.702026,0.704980
250.000000,7.000000,6.585760,3.279197,0.000483,0.002573,495.910734,0.360600,7.008860,3.551430,540.688531,0.278314,7.000000,465.966553,0.726343
251.000000,7.000000,6.885010,2.613198,0.000487,0.002598,497.221029,0.455800,6.972410,3.733650,542.072116,0.273299,7.000000,466.237244,0.726343
252.000000,7.000000,6.746650,2.088669,0.000486,0.002592,496.176142,0.414900,6.987410,3.623470,540.654849,0.275705,7.000000,464.627380,0.776698
253.000000,7.000000,6.821800,3.483364,0.000487,0.002607,497.492850,0.452900,6.977180,3.699250,540.710089,0.273822,7.000000,459.012573,0.781276
254.000000,7.000000,6.982620,2.395507,0.000487,0.002608,497.628294,0.459700,6.980380,3.686730,540.253290,0.273963,7.000000,454.751984,0.685143
255.000000,7.000000,6.777370,2.764617,0.000483,0.002591,498.862136,0.370800,7.003590,3.580570,539.283782,0.278271,7.000000,451.069397,0.743128
256.000000,7.000000,6.882870,3.303396,0.000485,0.002607,500.214153,0.416600,6.973410,3.683450,541.025959,0.274672,7.000000,453.945465,0.743128
257.000000,7.000000,6.872750,2.618773,0.000485,0.002602,500.314644,0.382100,6.987140,3.625110,541.415603,0.276397,7.000000,461.087708,0.798061
258.000000,7.000000,6.870200,2.129892,0.000485,0.002597,500.251559,0.370900,6.981320,3.615570,541.791084,0.276626,7.000000,464.717834,0.816373
259.000000,7.000000,6.825070,3.064531,0.000484,0.002596,500.529909,0.360000,6.981990,3.609520,542.081357,0.276927,7.000000,463.038422,0.709557
260.000000,7.000000,6.902510,2.411606,0.000485,0.002601,500.715374,0.378600,6.972920,3.635380,542.520037,0.275748,7.000000,463.808289,0.753809
261.000000,7.000000,6.916130,3.713080,0.000484,0.002594,500.828403,0.344900,6.991220,3.594260,541.859866,0.277654,7.000000,465.835571,0.753809
262.000000,7.000000,6.800260,2.511677,0.000483,0.002586,500.901981,0.323600,6.989310,3.577570,541.454370,0.278325,7.000000,466.028442,0.795010
263.000000,7.000000,6.742330,2.325834,0.000486,0.002590,500.878956,0.389400,6.963470,3.633480,542.201610,0.275473,7.000000,466.710266,0.814847
264.000000,7.000000,7.038960,2.493503,0.000486,0.002604,502.161865,0.421800,6.979820,3.679200,541.781748,0.274917,7.000000,468.056335,0.685143
265.000000,7.000000,6.628730,3.152277,0.000481,0.002580,503.583154,0.296700,7.014210,3.529480,539.168596,0.280542,7.000000,466.090820,1.072729
266.000000,7.000000,6.974790,3.607360,0.000485,0.002604,504.890583,0.384800,6.973510,3.709130,540.368958,0.275173,7.000000,463.803528,1.072729
267.000000,7.000000,6.792930,3.176551,0.000483,0.002587,503.254872,0.283700,7.004840,3.558460,538.563433,0.279608,7.000000,459.918701,0.924714
268.000000,7.000000,6.768600,3.296397,0.000485,0.002604,504.560741,0.326000,6.975580,3.644140,539.615828,0.276197,7.000000,458.399078,0.856047
269.000000,7.000000,6.803330,3.533562,0.000486,0.002607,504.607892,0.344300,6.980490,3.656960,539.627692,0.275877,7.000000,456.076538,0.692772
270.000000,7.000000,7.036080,2.863213,0.000487,0.002609,504.462870,0.352100,6.982050,3.655520,538.812391,0.275944,7.000000,451.671570,0.737024
271.000000,7.000000,6.681540,2.750918,0.000482,0.002587,505.267815,0.233700,7.012050,3.528070,536.926048,0.281168,7.000000,446.702118,0.737024
272.000000,7.000000,6.983260,2.859639,0.000485,0.002610,506.535246,0.308400,6.975520,3.678720,538.634033,0.276559,7.000000,445.310730,0.805691
273.000000,7.000000,6.856790,2.438380,0.000484,0.002591,504.521355,0.195500,7.006960,3.537190,537.497974,0.280971,7.000000,443.844757,0.804165
274.000000,7.000000,6.761370,2.282836,0.000485,0.002591,504.359378,0.230500,6.973620,3.583460,538.508074,0.278471,7.000000,442.154755,0.686669
275.000000,7.000000,6.882170,2.679496,0.000486,0.002607,505.603029,0.283300,6.980410,3.635010,539.078544,0.277190,7.000000,444.314972,0.775172
276.000000,7.000000,6.853730,2.644197,0.000485,0.002602,503.867802,0.263400,6.987950,3.587730,538.149888,0.278251,7.000000,445.726532,0.775172
277.000000,7.000000,6.800510,2.463529,0.000485,0.002603,503.014192,0.297800,6.979980,3.608050,537.854473,0.277404,7.000000,446.503693,0.801113
278.000000,7.000000,6.818540,2.902387,0.000486,0.002612,503.770676,0.307800,6.981660,3.641060,537.796838,0.276630,7.000000,447.265076,0.805691
279.000000,7.000000,6.899440,2.738018,0.000486,0.002613,503.751239,0.311000,6.982170,3.640440,537.440377,0.276574,7.000000,450.437469,0.683617
280.000000,7.000000,6.873420,3.349045,0.000486,0.002604,501.682793,0.266500,6.991640,3.596650,536.855332,0.278214,7.000000,451.764862,0.747706
281.000000,7.000000,6.892730,3.049856,0.000486,0.002600,501.323411,0.270700,6.982990,3.601390,537.285036,0.277944,7.000000,450.058868,0.747706
282.000000,7.000000,6.802140,2.543376,0.000485,0.002594,501.009054,0.260100,6.987410,3.584240,537.658844,0.278634,7.000000,448.531860,0.791958
283.000000,7.000000,6.943380,2.545901,0.000486,0.002608,502.306798,0.304800,6.978820,3.630730,538.596312,0.276925,7.000000,447.782959,0.814847
284.000000,7.000000,6.847140,2.936536,0.000484,0.002595,501.273046,0.236700,6.998450,3.555330,537.867815,0.279704,7.000000,447.311646,0.695824
285.000000,7.000000,6.817870,4.251309,0.000485,0.002596,501.245676,0.273200,6.973570,3.595070,538.518767,0.277707,7.000000,451.199249,0.746180
286.000000,7.000000,6.899520,2.698945,0.000486,0.002597,501.008655,0.316100,6.970920,3.615440,538.956970,0.276625,7.000000,455.051910,0.746180
287.000000,7.000000,6.938750,3.001308,0.000485,0.002589,500.682473,0.290500,6.990880,3.578900,538.237607,0.278333,7.000000,454.293213,0.776698
288.000000,7.000000,6.753890,2.784292,0.000484,0.002579,500.629788,0.252400,6.994440,3.549730,537.707325,0.279515,7.000000,452.100220,0.787380
289.000000,7.000000,6.801940,2.840389,0.000486,0.002597,501.923290,0.325000,6.975550,3.642570,538.823367,0.276055,7.000000,452.180573,0.917084
290.000000,7.000000,6.940800,3.440741,0.000486,0.002604,502.606725,0.327600,6.981960,3.634710,538.574762,0.275814,7.000000,452.502747,0.917084
291.000000,7.000000,6.871170,2.789141,0.000484,0.002591,501.134584,0.250100,6.999350,3.562750,537.123971,0.278579,7.000000,451.282166,0.837736
292.000000,7.000000,6.783410,2.682296,0.000485,0.002589,501.046935,0.269200,6.979640,3.589350,537.376156,0.277291,7.000000,452.099304,0.824002
293.000000,7.000000,6.942980,2.885413,0.000486,0.002603,502.349859,0.319600,6.978260,3.639530,538.089848,0.275637,7.000000,454.563507,0.824002
294.000000,7.000000,6.821400,2.417156,0.000484,0.002588,501.976795,0.239400,7.001620,3.557930,537.127217,0.278636,7.000000,460.554443,0.692772
295.000000,7.000000,6.856500,2.973759,0.000486,0.002590,501.774148,0.290500,6.968460,3.610100,537.879737,0.275879,7.000000,469.388855,0.692772
296.000000,7.000000,6.819590,3.040532,0.000486,0.002590,501.032473,0.305000,6.981960,3.601720,537.770646,0.276374,7.000000,476.067566,0.773647
297.000000,7.000000,6.820310,2.564575,0.000487,0.002595,500.420238,0.350400,6.975150,3.628620,537.937358,0.275116,7.000000,479.381226,0.828580
298.000000,7.000000,6.941430,2.248662,0.000487,0.002601,500.748401,0.345800,6.981720,3.638390,537.781884,0.274943,7.000000,480.867126,0.816373
299.000000,7.000000,6.825480,2.066145,0.000485,0.002586,499.136641,0.255600,7.000810,3.567190,536.792970,0.277914,7.000000,480.173523,0.691246
300.000000,7.000000,6.869030,2.491853,0.000486,0.002592,498.694933,0.313600,6.973520,3.621180,537.747233,0.275439,7.000000,477.719849,0.691246
301.000000,4.000000,5.675470,2.017171,0.000481,0.002352,483.727496,-0.436200,6.597760,3.095260,535.279555,0.278889,4.000000,474.699463,0.758387
302.000000,4.000000,5.198250,2.726719,0.000477,0.002113,468.760435,-1.186000,5.636370,2.784080,530.933666,0.263935,4.000000,471.425659,0.810269
303.000000,4.000000,5.032300,1.573289,0.000472,0.002000,453.783466,-1.936000,5.286160,2.584330,512.017411,0.264444,4.000000,456.947296,0.782802
304.000000,4.000000,4.748490,1.423644,0.000467,0.002000,438.824942,-2.685800,5.193380,2.456810,489.877075,0.265368,4.000000,428.010986,0.682091
305.000000,4.000000,4.687330,1.441819,0.000462,0.002000,429.981496,-3.434600,5.065060,2.334740,465.498421,0.264511,4.000000,396.759857,0.682091
306.000000,4.000000,4.398020,1.426694,0.000457,0.002000,429.983700,-4.184400,4.955630,2.158600,437.078358,0.263700,4.000000,366.419739,0.715661
307.000000,4.000000,4.328830,1.740632,0.000452,0.002000,430.008573,-4.934300,4.816300,2.021720,407.075226,0.264709,4.000000,336.783661,0.732446
308.000000,4.000000,4.562090,1.911051,0.000447,0.002000,430.171591,-5.683700,4.689170,1.849270,375.427421,0.266128,4.000000,308.778809,0.741602
309.000000,4.000000,4.381900,1.904826,0.000442,0.002000,430.172734,-6.433400,4.580110,1.687700,346.041914,0.262220,4.000000,283.531494,0.640891
310.000000,4.000000,4.475850,1.586963,0.000437,0.002000,430.011085,-7.183100,4.261850,1.575050,320.683893,0.259082,4.000000,263.973877,0.720239
311.000000,4.000000,4.499610,1.596588,0.000434,0.002008,430.136593,-7.619600,4.005550,1.468260,296.955978,0.253081,4.000000,250.107239,0.720239
312.000000,4.000000,4.175670,1.455718,0.000433,0.002035,431.515140,-7.800600,4.002840,1.510130,278.117016,0.245501,4.000000,240.421844,0.773647
313.000000,4.000000,4.304940,1.737132,0.000433,0.002044,430.455260,-7.808200,4.000960,1.601890,262.805912,0.241591,4.000000,236.245850,0.791958
314.000000,4.000000,4.222180,1.452393,0.000432,0.002043,430.183504,-7.817100,4.000170,1.576890,247.218011,0.235743,4.000000,234.105927,0.779750
315.000000,4.000000,4.261610,1.436844,0.000431,0.002050,431.532367,-7.840500,4.000590,1.615130,233.126840,0.231290,4.000000,230.656036,0.648520
316.000000,4.000000,4.282510,1.433519,0.000430,0.002058,430.457608,-7.845600,4.001090,1.622080,220.219310,0.226366,4.000000,224.848389,0.648520
317.000000,4.000000,4.147550,1.736732,0.000429,0.002059,431.800668,-7.864800,4.000510,1.627230,209.277647,0.221694,4.000000,218.830460,0.749232
318.000000,4.000000,4.098460,1.453943,0.000428,0.002068,430.845934,-7.845500,4.001150,1.672110,199.629280,0.219040,4.000000,216.751022,0.770595
319.000000,4.000000,4.205080,1.428569,0.000428,0.002069,432.197112,-7.832400,4.000330,1.682950,190.301109,0.217303,4.000000,216.565308,0.648520
320.000000,4.000000,3.977250,1.430144,0.000427,0.002078,432.320065,-7.847300,4.001650,1.665900,182.287624,0.215285,4.000000,212.862473,0.723291
321.000000,4.000000,4.195080,1.455693,0.000427,0.002084,432.441231,-7.813500,4.001060,1.716940,175.185799,0.215946,4.000000,208.628296,0.723291
322.000000,4.000000,4.115540,1.443344,0.000426,0.002081,431.745073,-7.794000,3.999990,1.666100,168.625356,0.214287,4.000000,202.311874,0.758387
323.000000,4.000000,4.147850,1.425969,0.000425,0.002081,433.099523,-7.788600,4.000380,1.688180,163.844073,0.213910,4.000000,195.140305,0.749232
324.000000,4.000000,4.320250,1.426869,0.000424,0.002074,434.398766,-7.781200,4.000400,1.673960,159.632949,0.212972,4.000000,190.082657,0.640891
325.000000,4.000000,4.066460,1.435869,0.000424,0.002082,433.538981,-7.818300,4.001740,1.621930,156.203252,0.210886,4.000000,186.230682,0.733972
326.000000,4.000000,4.218830,1.853553,0.000423,0.002079,432.821163,-7.764700,3.999850,1.697510,155.446746,0.209998,4.000000,185.753418,0.733972
327.000000,4.000000,4.201310,1.447119,0.000422,0.002075,431.758669,-7.742400,3.999940,1.644980,152.646548,0.208437,4.000000,184.638229,0.772121
328.000000,4.000000,4.196550,1.411570,0.000421,0.002076,433.112162,-7.754300,4.000510,1.652040,151.419463,0.206724,4.000000,183.607864,0.755335
329.000000,4.000000,4.289310,1.776131,0.000420,0.002069,434.404821,-7.750800,4.000430,1.650070,150.558748,0.205001,4.000000,185.810150,0.653098
330.000000,4.000000,4.237400,1.434819,0.000419,0.002065,435.686761,-7.771100,4.000610,1.619770,149.863295,0.202494,4.000000,188.057999,0.717187
331.000000,4.000000,4.163470,1.416470,0.000418,0.002057,436.863211,-7.769200,4.000460,1.639220,150.556685,0.199640,4.000000,191.238846,0.717187
332.000000,4.000000,4.263800,1.833529,0.000418,0.002065,433.355086,-7.730700,4.000570,1.662030,150.198364,0.198455,4.000000,195.224197,0.772121
333.000000,4.000000,4.184100,1.443894,0.000417,0.002062,432.616008,-7.715000,4.000100,1.634430,149.550533,0.195754,4.000000,197.389114,0.773647
334.000000,4.000000,4.208030,1.430119,0.000416,0.002061,433.944425,-7.711600,4.000480,1.657690,149.404741,0.194353,4.000000,198.949081,0.666831
335.000000,4.000000,4.019080,1.421545,0.000415,0.002059,433.443494,-7.689400,4.000040,1.651510,148.840529,0.192469,4.000000,198.133621,0.737024
336.000000,4.000000,4.262120,1.467368,0.000415,0.002051,434.671517,-7.643800,4.000200,1.697990,147.876334,0.193221,4.000000,198.575882,0.737024
337.000000,4.000000,4.254630,1.447294,0.000414,0.002053,435.937542,-7.670200,4.000710,1.643170,146.133495,0.190031,4.000000,199.502655,0.781276
338.000000,4.000000,4.131470,1.415670,0.000412,0.002048,436.925495,-7.670100,4.000420,1.653210,146.470044,0.187260,4.000000,198.989273,0.788906
339.000000,4.000000,4.137580,1.423370,0.000411,0.002039,437.504334,-7.635400,4.000180,1.683390,146.842310,0.186213,4.000000,197.872238,0.817898
340.000000,4.000000,4.058650,1.432444,0.000410,0.002023,438.000354,-7.594600,4.000060,1.679490,146.348544,0.184548,4.000000,196.253769,0.781276
341.000000,4.000000,4.154670,2.025346,0.000410,0.002032,438.771232,-7.590100,4.000840,1.705820,145.500464,0.184101,4.000000,194.945358,0.781276
342.000000,4.000000,4.195600,2.021821,0.000409,0.002037,439.569010,-7.600300,4.000860,1.686440,144.420826,0.182183,4.000000,195.057144,0.778224
343.000000,4.000000,4.197490,1.438494,0.000408,0.002044,440.411655,-7.618800,4.001000,1.683330,144.293161,0.179975,4.000000,196.901764,0.782802
344.000000,4.000000,4.201030,1.435219,0.000407,0.002048,441.268782,-7.630600,4.000940,1.685880,144.767838,0.177988,4.000000,200.736374,0.663780
345.000000,4.000000,4.081480,2.119267,0.000406,0.002049,437.954586,-7.586100,4.000030,1.686570,145.319954,0.175941,4.000000,207.391510,0.726343
346.000000,4.000000,4.044850,1.445694,0.000405,0.002039,438.570846,-7.540600,4.000060,1.711790,145.542297,0.175578,4.000000,213.115005,0.726343
347.000000,4.000000,4.173840,2.415631,0.000405,0.002039,439.425666,-7.520200,4.000480,1.720200,144.589126,0.175503,4.000000,216.183929,0.758387
348.000000,4.000000,4.092360,1.436094,0.000404,0.002041,435.349853,-7.479200,4.000000,1.695640,143.523010,0.173306,4.000000,217.343170,0.753809
349.000000,4.000000,3.976150,1.421295,0.000403,0.002046,436.557790,-7.479100,4.000590,1.720540,143.393653,0.172668,4.000000,219.744537,0.643942
350.000000,4.000000,4.186820,1.435394,0.000402,0.002037,437.343152,-7.427700,3.999970,1.743640,142.599264,0.173511,4.000000,219.729492,0.726343
351.000000,4.000000,4.074300,1.664510,0.000402,0.002045,433.470139,-7.424000,4.000690,1.700460,141.331255,0.170892,4.000000,215.897095,0.726343
352.000000,4.000000,4.235580,1.639436,0.000402,0.002044,432.906118,-7.394200,3.999950,1.731060,141.669288,0.170458,4.000000,211.764877,0.769069
353.000000,4.000000,4.208060,1.558589,0.000401,0.002043,432.000928,-7.387600,3.999900,1.690200,141.942563,0.167138,4.000000,209.310989,0.784328
354.000000,4.000000,4.123700,1.554214,0.000400,0.002061,433.370073,-7.438600,4.001740,1.704500,143.586242,0.165045,4.000000,209.266312,0.686669
355.000000,4.000000,3.989860,1.513666,0.000399,0.002058,432.847687,-7.407600,3.999990,1.719830,144.915572,0.164466,4.000000,211.244095,0.746180
356.000000,4.000000,4.194570,2.717619,0.000399,0.002056,431.841133,-7.349600,3.999720,1.746360,144.665348,0.165581,4.000000,212.027054,0.746180
357.000000,4.000000,4.062790,1.446144,0.000398,0.002062,431.012628,-7.351200,4.000460,1.698190,143.627749,0.163128,4.000000,210.034515,0.791958
358.000000,4.000000,4.059870,1.439369,0.000398,0.002069,430.448965,-7.342200,4.001040,1.738340,143.870583,0.163433,4.000000,208.487503,0.784328
359.000000,4.000000,4.204310,1.409045,0.000397,0.002070,431.800836,-7.334800,4.000250,1.735070,143.125380,0.163554,4.000000,207.487991,0.685143
360.000000,4.000000,4.164810,1.435894,0.000396,0.002076,431.009857,-7.339900,4.000590,1.702290,142.705240,0.161136,4.000000,207.022125,0.685143
361.000000,4.000000,3.787270,1.434369,0.000396,0.002079,432.372743,-7.354600,4.000460,1.714300,143.768232,0.159835,4.000000,208.107437,0.727869
362.000000,4.000000,4.045960,1.436344,0.000395,0.002077,431.831755,-7.280800,3.999850,1.801580,143.404709,0.164155,4.000000,211.491806,0.764491
363.000000,4.000000,4.190300,2.730669,0.000395,0.002083,431.027070,-7.267800,4.000620,1.735030,140.130429,0.164106,4.000000,209.162659,0.766017
364.000000,4.000000,4.116660,1.433144,0.000394,0.002083,432.391318,-7.288300,4.000180,1.705500,139.367587,0.161621,4.000000,203.719147,0.883513
365.000000,4.000000,4.114810,1.440469,0.000393,0.002083,433.749661,-7.299000,4.000400,1.727390,140.516588,0.160747,4.000000,200.241928,0.883513
366.000000,4.000000,3.848080,1.430419,0.000392,0.002078,435.027474,-7.294300,4.000350,1.722990,141.349191,0.159614,4.000000,199.442673,0.819424
367.000000,4.000000,4.072640,1.431294,0.000392,0.002084,432.594400,-7.244300,4.000840,1.789100,141.178891,0.162865,4.000000,200.171921,0.811795
368.000000,4.000000,4.136980,1.421870,0.000391,0.002081,431.677170,-7.212200,3.999760,1.727700,139.056587,0.161758,4.000000,197.365326,0.784328
369.000000,4.000000,4.155270,1.430069,0.000391,0.002084,433.044404,-7.237400,4.000660,1.719130,139.090912,0.159812,4.000000,192.229340,0.665305
370.000000,4.000000,4.105780,1.483967,0.000390,0.002081,434.386110,-7.248100,4.000280,1.714890,140.424788,0.157593,4.000000,191.186081,0.665305
371.000000,4.000000,4.104880,1.586463,0.000389,0.002077,435.696318,-7.249400,4.000310,1.725460,142.026363,0.156213,4.000000,193.198532,0.740076
372.000000,4.000000,3.972250,1.445444,0.000388,0.002071,436.931821,-7.244900,4.000250,1.722460,143.159369,0.154552,4.000000,196.195816,0.779750
373.000000,4.000000,3.952110,1.722933,0.000388,0.002064,437.899054,-7.221600,4.000550,1.754910,143.682655,0.155062,4.000000,199.160416,0.788906
374.000000,4.000000,4.138580,1.421620,0.000387,0.002058,438.694414,-7.187500,4.000120,1.757320,142.641169,0.155288,4.000000,200.092941,0.666831
375.000000,4.000000,4.049520,1.876927,0.000386,0.002063,434.387699,-7.166100,4.000430,1.719650,141.673522,0.152182,4.000000,196.562943,0.666831
376.000000,4.000000,4.050440,1.435419,0.000386,0.002071,433.133757,-7.166600,4.000950,1.754740,142.647150,0.150982,4.000000,193.443268,0.714135
377.000000,4.000000,3.994510,1.445469,0.000386,0.002070,434.469006,-7.163300,4.000290,1.749620,143.068196,0.149841,4.000000,194.916153,0.762965
378.000000,4.000000,4.075530,1.756082,0.000385,0.002068,435.770137,-7.153100,4.000330,1.762110,143.144088,0.149644,4.000000,198.487976,0.798061
379.000000,4.000000,3.991090,2.326459,0.000384,0.002063,436.983549,-7.148000,4.000180,1.740460,142.944386,0.147656,4.000000,200.734772,0.679039
380.000000,4.000000,4.072320,2.590149,0.000383,0.002057,437.720127,-7.126400,4.000240,1.764150,143.327744,0.147139,4.000000,201.772842,0.679039
381.000000,4.000000,4.014500,1.453818,0.000383,0.002065,434.203445,-7.105100,4.000310,1.750460,143.178335,0.144953,4.000000,202.783051,0.735498
382.000000,4.000000,4.014300,1.436969,0.000382,0.002062,435.493784,-7.100400,4.000330,1.765550,143.750686,0.144087,4.000000,204.268021,0.756861
383.000000,4.000000,3.840610,1.749932,0.000381,0.002059,436.730463,-7.095100,4.000300,1.764330,143.803021,0.143007,4.000000,205.053375,0.762965
384.000000,4.000000,4.009940,1.876202,0.000380,0.002053,437.533083,-7.053900,4.000220,1.806950,143.241284,0.144820,4.000000,206.610657,0.668357
385.000000,4.000000,3.970580,1.584763,0.000380,0.002046,438.290577,-7.031200,3.999990,1.762110,141.496688,0.142812,4.000000,205.721054,0.668357
386.000000,4.000000,3.937190,1.461268,0.000379,0.002048,439.256845,-7.038600,4.000590,1.781300,141.438928,0.141735,4.000000,204.377548,0.735498
387.000000,4.000000,3.933680,1.444994,0.000378,0.002055,440.271446,-7.047900,4.000760,1.792180,141.277575,0.141253,4.000000,205.225891,0.753809
388.000000,4.000000,4.010730,1.446644,0.000377,0.002062,441.303641,-7.054500,4.000730,1.793100,140.885161,0.140814,4.000000,206.205276,0.753809
389.000000,4.000000,3.874330,1.717533,0.000377,0.002067,442.331238,-7.068600,4.000650,1.774020,140.781492,0.138996,4.000000,205.261490,0.727869
390.000000,4.000000,3.994320,1.436619,0.000376,0.002070,443.335315,-7.063500,4.000770,1.809030,141.088293,0.139844,4.000000,204.036331,0.727869
391.000000,4.000000,3.949370,1.456343,0.000375,0.002072,444.309240,-7.066500,4.000520,1.775070,140.489140,0.138144,4.000000,202.294983,0.584431
392.000000,4.000000,3.933470,1.571339,0.000375,0.002071,445.236605,-7.067100,4.000660,1.789010,140.930474,0.137434,4.000000,200.670410,0.709557
393.000000,4.000000,3.937910,1.430044,0.000374,0.002070,446.124575,-7.061800,4.000610,1.791750,141.027435,0.136839,4.000000,198.944473,0.723291
394.000000,4.000000,3.789450,1.430969,0.000375,0.002087,444.284267,-7.091800,4.002220,1.799450,140.867631,0.136478,4.000000,197.552872,0.650046
395.000000,4.000000,3.915500,1.744282,0.000374,0.002084,445.286284,-7.063100,4.000630,1.830230,140.288506,0.138881,4.000000,197.612869,0.650046
396.000000,4.000000,4.112140,1.438544,0.000374,0.002081,446.251524,-7.049400,4.000400,1.793740,138.414921,0.138466,4.000000,196.895844,0.718713
397.000000,4.000000,3.975680,1.757931,0.000375,0.002098,444.693881,-7.165600,4.006510,1.748770,137.583158,0.137176,4.000000,195.538773,0.766017
398.000000,4.000000,3.827850,1.435369,0.000376,0.002110,442.201979,-7.143900,4.001470,1.799320,139.672951,0.136219,4.000000,196.176926,0.766017
399.000000,4.000000,3.821100,1.548190,0.000375,0.002107,443.345230,-7.108500,4.000480,1.820730,140.240968,0.138678,4.000000,197.188507,0.665305
400.000000,4.000000,3.893020,1.912475,0.000375,0.002103,444.458832,-7.074500,4.000370,1.812880,138.448047,0.140762,4.000000,195.203613,0.665305
401.000000,8.000000,4.108080,1.437494,0.000391,0.002133,445.893990,-6.699600,4.477240,2.048840,137.941167,0.152286,8.000000,190.564621,0.726343
402.000000,8.000000,4.136900,1.444044,0.000408,0.002163,447.382932,-6.324600,4.775370,2.157280,140.168318,0.160293,8.000000,185.875183,0.795010
403.000000,8.000000,4.266660,1.459618,0.000424,0.002193,448.865084,-5.949700,5.031240,2.280430,140.303996,0.169805,8.000000,184.197830,0.755335
404.000000,8.000000,4.329540,1.766656,0.000441,0.002223,450.353499,-5.574800,5.270870,2.405980,138.333082,0.178937,8.000000,183.442551,0.668357
405.000000,8.000000,4.631460,2.196039,0.000457,0.002253,451.835471,-5.199900,5.477230,2.556220,136.460855,0.187465,8.000000,182.568817,0.668357
406.000000,8.000000,4.943830,1.446794,0.000474,0.002283,453.311206,-4.825000,5.710610,2.616190,135.987372,0.197305,8.000000,181.385849,0.752283
407.000000,8.000000,5.395860,2.050470,0.000490,0.002313,454.767740,-4.450100,5.982120,2.682160,137.728538,0.210900,8.000000,182.205215,0.764491
408.000000,8.000000,5.776650,1.946124,0.000500,0.002343,456.235667,-4.075300,6.190330,2.703170,144.608943,0.221976,8.000000,185.767883,0.749232
409.000000,8.000000,5.919950,1.718633,0.000499,0.002373,457.706701,-3.700400,6.292370,2.670560,158.373667,0.228994,8.000000,189.339401,0.698876
410.000000,8.000000,6.050200,1.451668,0.000499,0.002403,459.172079,-3.325500,6.393830,2.708350,178.227094,0.233570,8.000000,193.715775,0.698876
411.000000,8.000000,5.994320,2.404131,0.000499,0.002433,460.632954,-2.950700,6.497260,2.775590,201.305801,0.237974,8.000000,201.023209,0.775172
412.000000,8.000000,6.316620,1.601838,0.000499,0.002463,462.090997,-2.575900,6.576640,2.905080,225.512658,0.240437,8.000000,209.363510,0.830106
413.000000,8.000000,6.481330,1.763356,0.000499,0.002493,463.533092,-2.201200,6.694490,2.910500,247.357354,0.247161,8.000000,218.379303,0.764491
414.000000,8.000000,6.595810,2.452805,0.000499,0.002523,464.856625,-1.826800,6.809690,2.969120,271.565691,0.251266,8.000000,230.829987,0.866728
415.000000,8.000000,6.754940,2.110993,0.000500,0.002553,466.361071,-1.452500,6.913840,3.054750,296.206420,0.253368,8.000000,247.811691,0.866728
416.000000,8.000000,6.868730,2.506677,0.000499,0.002583,467.639323,-1.078500,7.010320,3.134530,320.060612,0.254688,8.000000,265.076660,0.874358
417.000000,8.000000,7.106260,2.071619,0.000499,0.002613,468.707712,-0.704800,7.100210,3.237220,343.446669,0.255861,8.000000,285.680450,0.849943
418.000000,8.000000,7.139150,2.525827,0.000499,0.002643,470.120885,-0.331300,7.254870,3.304960,364.666817,0.261943,8.000000,308.800934,0.772121
419.000000,8.000000,7.144610,3.153402,0.000499,0.002673,455.306124,0.043500,7.317320,3.413980,386.505783,0.262949,8.000000,334.819122,0.743128
420.000000,8.000000,7.208290,2.941635,0.000499,0.002703,456.386352,0.415800,7.356210,3.575130,407.878972,0.262006,8.000000,361.385651,0.743128
421.000000,8.000000,7.207460,3.825576,0.000500,0.002732,457.540524,0.788500,7.418790,3.742000,428.251771,0.263274,8.000000,387.196716,0.830106
422.000000,8.000000,7.191800,2.823115,0.000499,0.002762,454.590661,1.162200,7.441550,3.921760,448.716118,0.262596,8.000000,410.282654,0.831632
423.000000,8.000000,7.322100,3.187451,0.000499,0.002792,455.478270,1.536100,7.480170,4.092810,468.299404,0.264059,8.000000,431.078064,0.752283
424.000000,8.000000,7.289780,3.686731,0.000500,0.002822,456.179418,1.910000,7.551340,4.207590,486.906822,0.269300,8.000000,449.179474,0.798061
425.000000,8.000000,7.362830,3.744954,0.000499,0.002852,457.123602,2.282900,7.595770,4.370830,507.134848,0.272065,8.000000,464.548096,0.798061
426.000000,8.000000,7.350900,2.687745,0.000499,0.002882,458.075203,2.655200,7.653850,4.510940,527.186790,0.277191,8.000000,476.595154,0.825528
427.000000,8.000000,7.406100,3.012733,0.000499,0.002912,459.080510,3.024300,7.695910,4.804310,547.869513,0.280903,8.000000,489.458984,0.828580
428.000000,8.000000,7.412750,3.352469,0.000499,0.002942,460.157738,3.392000,7.744180,5.137190,568.534624,0.285114,8.000000,501.247742,0.727869
429.000000,8.000000,7.503720,3.811076,0.000499,0.002972,461.347235,3.753500,7.791310,5.510940,590.380335,0.288995,8.000000,515.490845,0.769069
430.000000,8.000000,7.562200,5.255220,0.000499,0.002999,461.226302,4.012700,7.836350,5.802820,614.166965,0.293476,8.000000,531.938538,0.769069
431.000000,8.000000,7.760670,4.214686,0.000499,0.003029,462.296743,4.239200,7.896000,6.107610,641.990821,0.297182,8.000000,557.186462,0.828580
432.000000,8.000000,7.629880,4.874835,0.000499,0.003053,463.090797,4.174500,7.949990,6.130170,672.155893,0.304387,8.000000,593.434021,0.834684
433.000000,8.000000,7.584080,3.574211,0.000498,0.003078,463.990399,4.124900,7.963940,6.219610,707.712250,0.308882,8.000000,633.505737,0.703454
434.000000,8.000000,7.793860,4.126314,0.000498,0.003101,464.897389,4.073500,7.972100,6.225440,740.221462,0.314455,8.000000,668.297241,0.758387
435.000000,8.000000,7.808110,3.735154,0.000497,0.003111,465.622280,3.909500,7.980190,6.044020,769.793686,0.321777,8.000000,693.493530,0.758387
436.000000,8.000000,7.715120,3.562111,0.000496,0.003121,466.501752,3.755300,7.979940,5.932040,799.545605,0.324400,8.000000,717.450928,0.810269
437.000000,8.000000,7.763440,5.678054,0.000496,0.003136,467.546608,3.613800,7.981460,5.845460,824.658311,0.325724,8.000000,743.779907,0.813321
438.000000,8.000000,7.655920,4.449202,0.000495,0.003146,468.542266,3.463400,7.983520,5.677300,842.234610,0.331502,8.000000,759.712952,0.817898
439.000000,8.000000,7.837680,4.218936,0.000495,0.003161,469.609390,3.333200,7.986850,5.581130,854.387560,0.336304,8.000000,768.156250,0.688194
440.000000,8.000000,7.829300,3.326495,0.000495,0.003162,470.403676,3.169100,7.988690,5.396040,862.231726,0.341153,8.000000,768.962402,0.688194
441.000000,8.000000,7.655460,5.741076,0.000494,0.003166,471.330815,3.022200,7.989340,5.278960,867.764294,0.344908,8.000000,765.498596,0.782802
442.000000,8.000000,7.790710,5.185973,0.000493,0.003185,472.562055,3.015900,7.984790,5.343600,869.683298,0.347377,8.000000,759.949646,0.787380
443.000000,8.000000,7.852380,5.440663,0.000494,0.003189,472.516681,2.876800,7.993550,5.244510,868.127182,0.351976,8.000000,750.369446,0.691246
444.000000,8.000000,7.707380,3.615284,0.000493,0.003190,473.482416,2.741000,7.994100,5.158640,866.107854,0.355683,8.000000,744.762695,0.767543
445.000000,8.000000,7.811150,2.898787,0.000494,0.003201,474.512164,2.623800,7.992420,5.165140,863.466122,0.358809,8.000000,746.801636,0.767543
446.000000,8.000000,7.699500,2.988209,0.000494,0.003203,474.342146,2.489900,7.994160,5.062460,859.237959,0.363016,8.000000,750.636597,0.817898
447.000000,8.000000,7.672530,4.006719,0.000494,0.003215,475.372344,2.377900,7.992280,5.062850,854.707354,0.366441,8.000000,755.405273,0.808743
448.000000,8.000000,7.761730,5.087777,0.000494,0.003227,476.410887,2.277100,7.990300,5.054720,848.611787,0.370443,8.000000,755.757996,0.703454
449.000000,8.000000,7.748080,3.085205,0.000493,0.003234,477.301007,2.181700,7.993030,4.996940,841.940618,0.374904,8.000000,751.819824,0.703454
450.000000,8.000000,7.737010,4.129789,0.000493,0.003240,478.233612,2.124600,7.992300,5.001160,835.686794,0.378365,8.000000,741.855042,0.776698
451.000000,8.000000,7.782470,3.743854,0.000494,0.003242,477.890198,2.059000,7.993100,4.983320,829.378280,0.381749,8.000000,727.071960,0.816373
452.000000,8.000000,7.760380,3.135478,0.000494,0.003245,478.619276,1.992900,7.994180,4.936720,823.358509,0.385148,8.000000,716.459045,0.810269
453.000000,8.000000,7.735570,3.911823,0.000494,0.003246,478.176262,1.949400,7.994790,4.939270,817.940250,0.387837,8.000000,713.571228,0.704980
454.000000,8.000000,7.811480,3.561411,0.000495,0.003247,477.677771,1.903700,7.995780,4.938160,812.693927,0.390555,8.000000,712.555908,0.704980
455.000000,8.000000,7.749960,3.681832,0.000495,0.003242,477.063255,1.825800,8.001200,4.890480,807.784064,0.393316,8.000000,709.783020,0.766017
456.000000,8.000000,7.751920,3.354169,0.000495,0.003248,477.415030,1.789500,7.994930,4.902870,803.787457,0.397800,8.000000,708.223511,0.796535
457.000000,8.000000,7.849150,3.454290,0.000495,0.003247,476.516050,1.740100,7.994520,4.888900,799.766460,0.404676,8.000000,708.611755,0.796535
458.000000,8.000000,7.935690,3.399618,0.000495,0.003242,475.231409,1.672600,7.997160,4.832560,796.075962,0.407824,8.000000,706.949219,0.697350
459.000000,8.000000,7.756870,3.860900,0.000495,0.003236,473.469805,1.597100,7.998520,4.764580,793.686149,0.408179,8.000000,701.088562,0.697350
460.000000,8.000000,7.760150,4.326731,0.000496,0.003237,472.757350,1.558500,7.993850,4.798650,792.305013,0.414159,8.000000,703.328247,0.776698
461.000000,8.000000,7.778100,3.481814,0.000495,0.003244,473.416575,1.552700,7.993190,4.803270,789.296437,0.418837,8.000000,710.239441,0.805691
462.000000,8.000000,7.729080,4.504650,0.000495,0.003249,474.144767,1.536300,7.993810,4.808410,785.807912,0.423077,8.000000,712.277161,0.810269
463.000000,8.000000,7.749090,3.399718,0.000494,0.003256,475.031481,1.535400,7.992220,4.848280,782.505295,0.428755,8.000000,708.749084,0.495927
464.000000,8.000000,7.796540,3.283422,0.000495,0.003257,474.791528,1.506500,7.995680,4.851930,779.107220,0.432965,8.000000,700.214233,0.495927
465.000000,8.000000,7.698740,4.063392,0.000494,0.003259,475.396955,1.482000,7.995070,4.841740,776.278883,0.435780,8.000000,689.993408,0.712609
466.000000,8.000000,7.768060,3.138978,0.000494,0.003267,476.313165,1.483200,7.991520,4.889240,774.137898,0.442018,8.000000,684.097351,0.795010
467.000000,8.000000,7.739710,3.178626,0.000494,0.003266,475.964710,1.446400,7.995560,4.861500,771.700112,0.444817,8.000000,680.914551,0.788906
468.000000,8.000000,7.884100,3.419192,0.000494,0.003270,476.709586,1.430900,7.993340,4.870630,769.897933,0.449778,8.000000,679.271912,0.721765
469.000000,8.000000,7.827280,4.315957,0.000494,0.003264,476.146859,1.363600,7.999080,4.774760,768.067568,0.450478,8.000000,677.022644,0.721765
470.000000,8.000000,7.816000,3.265523,0.000494,0.003262,475.766696,1.319100,7.996710,4.771800,768.366786,0.451658,8.000000,675.971497,0.807217
471.000000,8.000000,7.811820,2.728044,0.000494,0.003260,475.430116,1.280100,7.996200,4.750860,768.369701,0.452369,8.000000,680.567627,0.842313
472.000000,8.000000,7.851440,3.393718,0.000495,0.003259,475.104024,1.241200,7.996780,4.732000,767.951673,0.453173,8.000000,683.752930,0.784328
473.000000,8.000000,7.811830,3.656783,0.000495,0.003255,474.736619,1.186700,7.999720,4.691280,767.083921,0.453045,8.000000,684.694214,0.709557
474.000000,8.000000,7.667250,3.278747,0.000494,0.003257,475.357746,1.165300,7.995300,4.698240,766.350116,0.454036,8.000000,686.504578,0.709557
475.000000,8.000000,7.860580,2.878838,0.000496,0.003261,475.098941,1.160000,7.995540,4.753690,764.595987,0.459882,8.000000,687.933716,0.788906
476.000000,8.000000,7.851880,3.557236,0.000495,0.003260,475.242480,1.118600,7.997670,4.679670,761.428845,0.459423,8.000000,687.994568,0.837736
477.000000,8.000000,7.759390,2.588849,0.000495,0.003256,474.115864,1.070100,7.996600,4.663220,759.795659,0.459833,8.000000,692.220703,0.805691
478.000000,8.000000,7.839900,4.183862,0.000496,0.003256,473.468284,1.040800,7.994360,4.687390,758.774371,0.461547,8.000000,695.989319,0.704980
479.000000,8.000000,7.939420,3.955121,0.000496,0.003253,472.510740,0.991600,7.996680,4.632700,756.716342,0.461497,8.000000,689.831238,0.704980
480.000000,8.000000,7.717330,2.921636,0.000495,0.003248,472.177123,0.937800,8.000160,4.568190,755.351336,0.458883,8.000000,678.439697,0.776698
481.000000,8.000000,7.756710,3.696281,0.000495,0.003260,473.035836,0.963700,7.991140,4.672290,755.338266,0.461743,8.000000,675.001038,0.837736
482.000000,8.000000,7.811990,2.998508,0.000494,0.003268,473.874911,0.969000,7.992410,4.678740,752.774546,0.463977,8.000000,674.736389,0.779750
483.000000,8.000000,7.886160,4.603121,0.000495,0.003266,473.602788,0.930800,7.998370,4.651370,749.919384,0.465720,8.000000,668.665405,0.708032
484.000000,8.000000,7.750760,4.583971,0.000495,0.003262,472.178196,0.877600,7.997180,4.593520,747.950821,0.465171,8.000000,661.279175,0.708032
485.000000,8.000000,7.851210,3.774103,0.000494,0.003270,473.061176,0.886200,7.992310,4.660170,747.481978,0.467498,8.000000,661.531677,0.804165
486.000000,8.000000,7.741970,4.042742,0.000494,0.003270,473.736828,0.863400,7.995450,4.611580,745.606956,0.467610,8.000000,669.341614,0.735498
487.000000,8.000000,7.677660,4.267209,0.000494,0.003277,474.668024,0.874000,7.992120,4.669810,744.831081,0.470615,8.000000,675.285339,0.819424
488.000000,8.000000,7.834480,4.283008,0.000494,0.003285,475.640828,0.895900,7.990540,4.720740,742.999761,0.475752,8.000000,676.854858,0.738550
489.000000,8.000000,7.836310,3.414442,0.000493,0.003284,476.302257,0.870400,7.995630,4.652800,740.121248,0.477490,8.000000,673.687805,0.738550
490.000000,8.000000,7.770490,4.194612,0.000493,0.003282,475.864831,0.839100,7.996240,4.637160,739.347123,0.478386,8.000000,670.290588,0.799587
491.000000,8.000000,7.822650,3.068480,0.000494,0.003283,475.559283,0.825600,7.994210,4.654990,739.441128,0.480117,8.000000,667.318176,0.828580
492.000000,8.000000,7.784630,3.479914,0.000494,0.003281,475.139279,0.797100,7.996110,4.617400,738.946370,0.480420,8.000000,661.950134,0.775172
493.000000,8.000000,7.824730,3.475540,0.000494,0.003283,475.934436,0.789500,7.994390,4.629900,738.996116,0.481680,8.000000,657.430420,0.714135
494.000000,8.000000,7.849060,4.547473,0.000494,0.003281,475.510300,0.762800,7.996090,4.600640,738.505601,0.481907,8.000000,657.126587,0.714135
495.000000,8.000000,7.904120,2.779717,0.000493,0.003281,476.219632,0.740300,7.996030,4.579890,738.343178,0.481486,8.000000,658.749268,0.801113
496.000000,8.000000,7.743090,3.726055,0.000493,0.003278,476.993724,0.708800,7.996940,4.539170,738.387352,0.479401,8.000000,661.901123,0.851469
497.000000,8.000000,7.797190,3.140128,0.000493,0.003282,477.949232,0.713500,7.993050,4.611650,739.168927,0.481263,8.000000,669.646057,0.773647
498.000000,8.000000,7.715980,3.476540,0.000494,0.003282,477.506392,0.697300,7.995140,4.586770,737.697354,0.482307,8.000000,678.295227,0.730920
499.000000,8.000000,7.848600,3.189626,0.000494,0.003285,477.095917,0.697900,7.993450,4.627910,736.364448,0.485682,8.000000,682.484619,0.730920
500.000000,8.000000,7.884750,3.470065,0.000495,0.003280,476.444067,0.654100,7.999360,4.558210,734.060881,0.485839,8.000000,678.614380,0.805691
501.000000,5.000000,7.323080,3.713080,0.000490,0.003040,461.499518,-0.095600,7.603710,3.700200,732.891333,0.488462,5.000000,673.273804,0.830106
502.000000,5.000000,6.740820,1.576939,0.000485,0.002800,459.543307,-0.845000,7.058150,3.080530,731.725068,0.477447,5.000000,673.249817,0.781276
503.000000,5.000000,6.185630,2.045245,0.000480,0.002560,445.773214,-1.594800,6.492360,2.602850,722.141970,0.474538,5.000000,670.567566,0.721765
504.000000,5.000000,5.211510,1.446644,0.000475,0.002321,431.790375,-2.343800,5.899090,2.322420,704.013516,0.483606,5.000000,651.368835,0.721765
505.000000,5.000000,4.892660,1.422445,0.000470,0.002082,430.042264,-3.086300,5.165560,2.124140,674.537981,0.505743,5.000000,613.067627,0.746180
506.000000,5.000000,4.711570,1.450294,0.000465,0.002034,430.391236,-3.623200,5.042220,2.105540,627.779868,0.487547,5.000000,562.523743,0.761439
507.000000,5.000000,4.548660,1.625162,0.000461,0.002025,430.717340,-3.740200,5.006920,2.179960,580.227803,0.464689,5.000000,506.079407,0.686669
508.000000,5.000000,4.655220,1.452093,0.000459,0.002040,430.368502,-3.807100,5.002750,2.297730,532.919367,0.445768,5.000000,454.055634,0.631735
509.000000,5.000000,4.537000,1.518116,0.000456,0.002044,430.285722,-3.823300,4.996480,2.322220,486.755320,0.415092,5.000000,408.689636,0.631735
510.000000,5.000000,4.534320,1.440094,0.000455,0.002049,430.244424,-3.814200,4.996660,2.408260,444.202381,0.395026,5.000000,367.565247,0.708032
511.000000,5.000000,4.603800,1.430019,0.000454,0.002056,431.634183,-3.823800,4.996130,2.409940,405.196698,0.370159,5.000000,333.115936,0.741602
512.000000,5.000000,4.565500,1.448969,0.000453,0.002057,431.964582,-3.824300,4.996490,2.372240,372.090873,0.341391,5.000000,303.847595,0.866728
513.000000,5.000000,4.446850,1.434869,0.000451,0.002065,433.347941,-3.850000,4.996890,2.356660,345.221428,0.319750,5.000000,280.351593,0.692772
514.000000,5.000000,4.527460,1.430094,0.000450,0.002082,433.947863,-3.910800,4.999210,2.358410,322.891072,0.307913,5.000000,263.574158,0.692772
515.000000,5.000000,4.484550,1.446794,0.000449,0.002081,433.618898,-3.900600,4.995550,2.291170,303.124687,0.288317,5.000000,250.914215,0.747706
516.000000,5.000000,4.399490,1.419895,0.000449,0.002082,434.005153,-3.884200,4.995660,2.260660,286.486191,0.279210,5.000000,241.500473,0.773647
517.000000,5.000000,4.394910,1.431569,0.000449,0.002085,433.796941,-3.854300,4.994780,2.255450,272.584966,0.276989,5.000000,233.033188,0.744654
518.000000,5.000000,4.459670,1.424069,0.000448,0.002089,435.168029,-3.841100,4.994780,2.215630,259.969018,0.276180,5.000000,224.561478,0.663780
519.000000,5.000000,4.607690,1.416720,0.000447,0.002092,436.516918,-3.842200,4.995530,2.160110,249.140212,0.274137,5.000000,216.485031,0.663780
520.000000,5.000000,4.470070,1.457343,0.000446,0.002092,433.751113,-3.862700,4.996720,2.077160,240.528459,0.271580,5.000000,209.468048,0.721765
521.000000,5.000000,4.427470,1.495317,0.000445,0.002094,435.122337,-3.854900,4.995400,2.115540,235.450637,0.269263,5.000000,205.198868,0.746180
522.000000,5.000000,4.455970,1.441269,0.000445,0.002097,436.477619,-3.846400,4.995300,2.114820,229.931966,0.268366,5.000000,204.702942,0.766017
523.000000,5.000000,4.348860,1.682260,0.000444,0.002100,437.773709,-3.844300,4.995540,2.095530,224.464914,0.268251,5.000000,204.867035,0.656150
524.000000,5.000000,4.558710,1.419320,0.000444,0.002107,439.042650,-3.844800,4.995910,2.128450,219.897402,0.268511,5.000000,204.501892,0.656150
525.000000,5.000000,4.481750,1.440394,0.000443,0.002107,440.271607,-3.875900,4.996880,2.025820,214.533789,0.268673,5.000000,203.247986,0.732446
526.000000,5.000000,4.345490,1.427644,0.000442,0.002111,441.488000,-3.900700,4.997180,2.057030,212.177421,0.267761,5.000000,201.506378,0.753809
527.000000,5.000000,4.457240,1.444769,0.000442,0.002118,442.702700,-3.906500,4.996180,2.100510,209.634921,0.267975,5.000000,201.453171,0.746180
528.000000,5.000000,4.493990,1.442169,0.000441,0.002121,443.905803,-3.926300,4.996570,2.046110,205.569513,0.268932,5.000000,199.871994,0.639365
529.000000,5.000000,4.319040,1.430494,0.000440,0.002123,445.103339,-3.948600,4.996750,2.025110,202.870222,0.268876,5.000000,198.094772,0.639365
530.000000,5.000000,4.369570,1.455268,0.000440,0.002129,446.308390,-3.946200,4.995660,2.087730,201.128050,0.269236,5.000000,197.811691,0.733972
531.000000,5.000000,4.402340,1.439519,0.000440,0.002133,447.512168,-3.949400,4.995660,2.058720,197.493961,0.270915,5.000000,199.033539,0.762965
532.000000,5.000000,4.459340,1.441444,0.000439,0.002136,448.699505,-3.961400,4.996070,2.039850,194.401680,0.272225,5.000000,198.742020,0.740076
533.000000,5.000000,4.272670,1.594213,0.000439,0.002137,449.867212,-3.984500,4.996560,2.010030,192.053173,0.272963,5.000000,197.216797,0.639365
534.000000,5.000000,4.425730,1.429869,0.000439,0.002143,451.029958,-3.983000,4.995400,2.076280,190.882107,0.273978,5.000000,195.173828,0.639365
535.000000,5.000000,4.322210,1.509141,0.000438,0.002145,452.168112,-4.007100,4.996300,2.003630,187.636999,0.275911,5.000000,192.964722,0.721765
536.000000,5.000000,4.370660,1.427794,0.000438,0.002149,453.295587,-4.018500,4.995850,2.038820,186.260076,0.277138,5.000000,190.632523,0.749232
537.000000,5.000000,4.361050,1.433844,0.000438,0.002152,454.404586,-4.038600,4.996040,2.010890,183.998988,0.278947,5.000000,189.529099,0.538653
538.000000,5.000000,4.429600,2.235688,0.000438,0.002153,455.243853,-4.084900,4.996520,2.004550,182.410259,0.280552,5.000000,190.600052,0.604268
539.000000,5.000000,4.319830,1.427619,0.000438,0.002152,456.236919,-4.139300,4.997100,1.964390,180.937305,0.281597,5.000000,191.410782,0.604268
540.000000,5.000000,4.265410,1.498767,0.000439,0.002153,457.303038,-4.176900,4.996170,2.000320,180.524246,0.284090,5.000000,192.653534,0.689720
541.000000,5.000000,4.284920,1.440344,0.000439,0.002156,458.460956,-4.206100,4.995540,2.012120,178.934620,0.288265,5.000000,192.627289,0.753809
542.000000,5.000000,4.385750,1.431744,0.000439,0.002160,459.485984,-4.218400,4.995360,1.994610,176.467421,0.292237,5.000000,190.772568,0.775172
543.000000,5.000000,4.212360,1.433744,0.000439,0.002160,460.487135,-4.245400,4.995970,1.943410,174.111464,0.293997,5.000000,188.144485,0.662254
544.000000,5.000000,4.295450,1.434669,0.000440,0.002162,461.852792,-4.264600,4.995290,2.022800,173.464305,0.300772,5.000000,187.051758,0.662254
545.000000,5.000000,4.402730,1.443144,0.000439,0.002164,462.836505,-4.275500,4.995220,1.977540,170.818983,0.304380,5.000000,186.371475,0.741602
546.000000,5.000000,4.315930,1.438144,0.000439,0.002161,464.275884,-4.317900,4.996640,1.917100,169.000875,0.304665,5.000000,184.785767,0.761439
547.000000,5.000000,4.310700,1.426269,0.000439,0.002161,465.714895,-4.346700,4.996220,1.953790,169.023349,0.308013,5.000000,183.065887,0.750758
548.000000,5.000000,4.343300,1.419620,0.000440,0.002161,467.154821,-4.374800,4.996030,1.949160,168.233739,0.310880,5.000000,181.594147,0.657676
549.000000,5.000000,4.227930,1.431919,0.000440,0.002160,468.594309,-4.406100,4.996280,1.926310,167.225766,0.312591,5.000000,180.663849,0.657676
550.000000,5.000000,4.193250,1.444519,0.000440,0.002162,470.031297,-4.419200,4.995570,1.984740,167.085375,0.324289,5.000000,179.858994,0.721765
551.000000,5.000000,4.293340,1.444744,0.000441,0.002164,471.466935,-4.425700,4.995260,2.005050,165.545727,0.336689,5.000000,177.960815,0.744654
552.000000,5.000000,4.410980,1.421820,0.000440,0.002165,472.177431,-4.410800,4.995210,1.957930,162.971838,0.340101,5.000000,176.146988,0.741602
553.000000,5.000000,4.281830,1.443969,0.000440,0.002161,473.611158,-4.446100,4.996700,1.891780,161.398742,0.335759,5.000000,174.204651,0.650046
554.000000,5.000000,4.305960,1.433544,0.000440,0.002162,475.042538,-4.460500,4.996080,1.954210,162.368957,0.344275,5.000000,173.624222,0.650046
555.000000,5.000000,4.314710,1.432569,0.000440,0.002162,475.573998,-4.443500,4.995330,1.941340,161.749639,0.347164,5.000000,173.915909,0.738550
556.000000,5.000000,4.284030,1.450069,0.000439,0.002162,476.076809,-4.428100,4.995440,1.938680,161.222422,0.349884,5.000000,173.975296,0.766017
557.000000,5.000000,4.356890,1.429369,0.000439,0.002163,476.569046,-4.408200,4.995270,1.957890,160.957419,0.355148,5.000000,173.917648,0.755335
558.000000,5.000000,4.301880,1.428194,0.000439,0.002162,477.024474,-4.399600,4.995810,1.921020,160.031461,0.353401,5.000000,174.213470,0.665305
559.000000,5.000000,4.379370,1.439469,0.000439,0.002162,477.485397,-4.382100,4.995510,1.951640,160.373901,0.357751,5.000000,174.044846,0.665305
560.000000,5.000000,4.352220,1.430569,0.000438,0.002161,477.915936,-4.375900,4.995990,1.909710,159.805052,0.353894,5.000000,174.568665,0.726343
561.000000,5.000000,4.309210,1.434419,0.000438,0.002160,478.349440,-4.364100,4.995830,1.924420,160.427476,0.354260,5.000000,173.859787,0.767543
562.000000,5.000000,4.374530,1.453518,0.000438,0.002161,478.794739,-4.345000,4.995460,1.948120,160.946159,0.357196,5.000000,173.393646,0.753809
563.000000,5.000000,4.402410,1.446219,0.000437,0.002160,479.214768,-4.336300,4.995910,1.914290,160.538859,0.353670,5.000000,173.373032,0.881988
564.000000,5.000000,4.312330,1.431344,0.000437,0.002158,479.620859,-4.329600,4.996180,1.899350,160.846676,0.349488,5.000000,174.148422,0.881988
565.000000,5.000000,4.290720,1.437819,0.000437,0.002159,480.052845,-4.307400,4.995500,1.948070,161.964645,0.353310,5.000000,175.144135,0.790432
566.000000,5.000000,4.383680,1.425844,0.000437,0.002160,480.490899,-4.283000,4.995310,1.965790,161.941274,0.357075,5.000000,176.693954,0.773647
567.000000,5.000000,4.339670,1.449818,0.000437,0.002159,480.893666,-4.274800,4.996100,1.917870,161.000189,0.352369,5.000000,177.456390,0.752283
568.000000,5.000000,4.317600,1.446219,0.000436,0.002159,481.310141,-4.259300,4.995860,1.944170,161.554061,0.353971,5.000000,179.298859,0.674461
569.000000,5.000000,4.445490,1.576089,0.000436,0.002159,481.724823,-4.240100,4.995590,1.959170,161.761756,0.356151,5.000000,180.702820,0.674461
570.000000,5.000000,4.269450,1.436844,0.000436,0.002156,483.134908,-4.262300,4.996610,1.884960,161.080024,0.346867,5.000000,181.317978,0.726343
571.000000,5.000000,4.262150,1.433219,0.000436,0.002159,484.548771,-4.260300,4.995840,1.978010,162.939971,0.356033,5.000000,182.144791,0.741602
572.000000,5.000000,4.385760,1.437019,0.000436,0.002161,484.881391,-4.233000,4.995200,1.988090,162.500941,0.361363,5.000000,182.275818,0.737024
573.000000,5.000000,4.307540,1.438669,0.000436,0.002159,485.165668,-4.227400,4.996250,1.924450,161.059211,0.356200,5.000000,181.371826,0.648520
574.000000,5.000000,4.323170,1.452293,0.000436,0.002160,485.466201,-4.208600,4.995790,1.971130,161.707776,0.361062,5.000000,180.456497,0.648520
575.000000,5.000000,4.308410,1.429194,0.000436,0.002160,485.761498,-4.192100,4.995800,1.965920,161.426916,0.362182,5.000000,180.468781,0.717187
576.000000,5.000000,4.250880,1.440644,0.000436,0.002160,486.059615,-4.174100,4.995780,1.978150,161.391260,0.365049,5.000000,180.609055,0.750758
577.000000,5.000000,4.323450,1.431969,0.000436,0.002162,487.467698,-4.169600,4.995610,2.012190,161.476177,0.372530,5.000000,180.821594,0.733972
578.000000,5.000000,4.410870,1.430119,0.000436,0.002162,488.861961,-4.174400,4.996040,1.973290,160.469015,0.372286,5.000000,179.990234,0.660728
579.000000,5.000000,4.252200,1.430494,0.000435,0.002159,489.084795,-4.176900,4.996810,1.924090,160.092857,0.366234,5.000000,177.531845,0.660728
580.000000,5.000000,4.400240,1.672985,0.000435,0.002161,490.461433,-4.169000,4.995630,2.009670,161.823954,0.376023,5.000000,176.628555,0.749232
581.000000,5.000000,4.286450,1.971048,0.000435,0.002159,491.776540,-4.179400,4.996490,1.925380,160.758683,0.368659,5.000000,176.027390,0.749232
582.000000,5.000000,4.272670,1.440369,0.000435,0.002160,493.070502,-4.172400,4.995770,1.987560,162.010806,0.375405,5.000000,176.731522,0.703454
583.000000,5.000000,4.381500,1.509916,0.000435,0.002161,493.261679,-4.150600,4.995510,2.000500,161.830368,0.380130,5.000000,178.228012,0.634787
584.000000,5.000000,4.319910,1.433144,0.000434,0.002159,494.445522,-4.158700,4.996060,1.941020,160.740336,0.375319,5.000000,179.265305,0.634787
585.000000,5.000000,4.362340,1.655611,0.000434,0.002159,495.528966,-4.154400,4.995420,1.974720,161.434662,0.378687,5.000000,179.558151,0.704980
586.000000,5.000000,4.234980,1.439619,0.000434,0.002158,496.465367,-4.154600,4.995180,1.950140,161.245625,0.376461,5.000000,180.838531,0.738550
587.000000,5.000000,4.353070,1.449468,0.000434,0.002159,497.361582,-4.135200,4.994460,2.024130,162.134363,0.386464,5.000000,182.899139,0.729395
588.000000,5.000000,4.318750,1.442719,0.000434,0.002158,498.135760,-4.136400,4.994780,1.961500,160.702054,0.382898,5.000000,185.400314,0.663780
589.000000,5.000000,4.290230,1.427844,0.000434,0.002157,498.781708,-4.131300,4.994570,1.982210,160.917091,0.385533,5.000000,185.610001,0.663780
590.000000,5.000000,4.365160,2.116518,0.000434,0.002157,498.659453,-4.120200,4.994800,2.001450,160.985096,0.389292,5.000000,185.610001,0.825528
591.000000,5.000000,4.355950,1.440994,0.000434,0.002155,499.139023,-4.122900,4.994480,1.960030,160.319417,0.385799,5.000000,185.732925,0.840787
592.000000,5.000000,4.406800,1.436994,0.000434,0.002153,498.906560,-4.123900,4.994660,1.964480,160.745474,0.384809,5.000000,184.606232,0.769069
593.000000,5.000000,4.370440,1.439594,0.000434,0.002151,499.063410,-4.128900,4.994150,1.932420,160.964740,0.378888,5.000000,184.470688,0.688194
594.000000,5.000000,4.276570,1.419770,0.000434,0.002149,498.727932,-4.127000,4.994030,1.950030,162.034067,0.377249,5.000000,184.737030,0.688194
595.000000,5.000000,4.407600,1.432644,0.000434,0.002148,498.405401,-4.104300,4.992180,2.004990,163.014406,0.382805,5.000000,186.260483,0.733972
596.000000,5.000000,4.329890,1.437069,0.000434,0.002145,498.139186,-4.103400,4.993100,1.935070,161.915573,0.374628,5.000000,186.432343,0.761439
597.000000,5.000000,4.389480,1.427969,0.000434,0.002144,497.742745,-4.087800,4.993110,1.981330,162.845968,0.376813,5.000000,185.976959,0.706506
598.000000,5.000000,4.423650,1.433469,0.000434,0.002141,497.302849,-4.080200,4.993160,1.950060,162.607509,0.371556,5.000000,185.178101,0.680565
599.000000,5.000000,4.372060,1.442769,0.000434,0.002138,496.794593,-4.073300,4.992920,1.930870,162.972371,0.364973,5.000000,184.571671,0.680565
600.000000,5.000000,4.356930,1.533940,0.000434,0.002138,496.059790,-4.035900,4.994840,1.963780,164.137980,0.363598,5.000000,184.960739,0.744654
601.000000,9.000000,4.555740,1.432194,0.000451,0.002168,497.555808,-3.661000,5.323640,2.267960,166.204458,0.350611,9.000000,186.357758,0.764491
602.000000,9.000000,5.032270,1.443844,0.000467,0.002198,499.049426,-3.286100,5.615550,2.451600,169.847284,0.334120,9.000000,187.444992,0.717187
603.000000,9.000000,5.359170,1.449644,0.000484,0.002228,500.543173,-2.911200,5.926130,2.515750,174.123114,0.318658,9.000000,189.669174,0.703454
604.000000,9.000000,5.954060,2.197364,0.000500,0.002258,502.038580,-2.536300,6.242130,2.693730,184.170723,0.307743,9.000000,192.696213,0.703454
605.000000,9.000000,6.194880,1.999797,0.000500,0.002288,503.534800,-2.161400,6.347740,2.575990,197.888419,0.301588,9.000000,198.963608,0.782802
606.000000,9.000000,6.401310,2.478603,0.000500,0.002318,505.030336,-1.786400,6.471410,2.638650,218.191087,0.298181,9.000000,208.341705,0.842313
607.000000,9.000000,6.185710,2.365158,0.000500,0.002348,506.523450,-1.411500,6.600880,2.738190,243.481224,0.293820,9.000000,219.588638,0.743128
608.000000,9.000000,6.525270,2.883913,0.000500,0.002378,508.018237,-1.036600,6.675700,2.978400,270.860054,0.287084,9.000000,232.595703,0.740076
609.000000,9.000000,6.749530,2.155741,0.000500,0.002408,509.519242,-0.661700,6.779540,3.007300,293.893855,0.285717,9.000000,244.745483,0.740076
610.000000,9.000000,6.699310,2.745493,0.000500,0.002438,511.021282,-0.286900,6.904450,3.093300,318.984189,0.283714,9.000000,255.925385,0.791958
611.000000,9.000000,6.907140,2.689920,0.000500,0.002468,512.528519,0.088000,6.965830,3.258870,345.277099,0.277845,9.000000,272.919830,0.833158
612.000000,9.000000,6.964880,3.825476,0.000500,0.002498,506.104985,0.463000,7.072980,3.322190,367.935456,0.277446,9.000000,294.272186,0.747706
613.000000,9.000000,6.908770,2.243188,0.000499,0.002528,491.143547,0.837900,7.142210,3.450190,390.224921,0.275377,9.000000,312.786926,0.747706
614.000000,9.000000,7.079870,2.476104,0.000499,0.002558,476.210806,1.212800,7.144090,3.638700,412.112639,0.269851,9.000000,329.092224,0.747706
615.000000,9.000000,7.194930,3.697056,0.000500,0.002588,461.383562,1.587700,7.262520,3.776470,430.903448,0.272129,9.000000,348.029694,0.891143
616.000000,9.000000,7.223160,3.929522,0.000499,0.002618,462.793915,1.961900,7.366840,3.944040,451.124919,0.273249,9.000000,370.211182,0.881988
617.000000,9.000000,7.407420,2.773842,0.000499,0.002648,464.190610,2.336400,7.424400,4.105890,472.402750,0.273227,9.000000,395.544617,0.741602
618.000000,9.000000,7.306380,3.122078,0.000499,0.002678,465.571437,2.710800,7.560850,4.234240,492.701839,0.278460,9.000000,421.275391,0.769069
619.000000,9.000000,7.304010,3.083130,0.000499,0.002708,450.756600,3.085600,7.544870,4.416610,515.925689,0.275480,9.000000,449.795319,0.769069
620.000000,9.000000,7.273050,4.964182,0.000499,0.002738,451.418739,3.456700,7.567740,4.701720,538.207046,0.274377,9.000000,477.762817,0.810269
621.000000,9.000000,7.224070,4.114065,0.000499,0.002768,452.263678,3.827400,7.568340,5.065080,561.265384,0.272215,9.000000,506.792480,0.816373
622.000000,9.000000,7.349420,4.181462,0.000499,0.002798,453.552705,4.200000,7.591420,5.460350,584.347433,0.271223,9.000000,534.304260,0.675987
623.000000,9.000000,7.468940,4.286583,0.000499,0.002827,454.919423,4.572800,7.648720,5.842720,608.431062,0.272137,9.000000,557.484009,0.738550
624.000000,9.000000,7.285060,4.398179,0.000499,0.002857,440.017861,4.947000,7.723790,6.217420,635.776070,0.273795,9.000000,580.558838,0.738550
625.000000,9.000000,7.544650,4.790563,0.000499,0.002887,441.446146,5.321400,7.735180,6.684190,666.650270,0.272139,9.000000,605.117432,0.795010
626.000000,9.000000,7.636160,5.573708,0.000499,0.002917,430.306616,5.696100,7.816140,7.011420,697.925624,0.275626,9.000000,629.224365,0.813321
627.000000,9.000000,7.579210,4.548548,0.000499,0.002947,430.223552,6.070100,7.897620,7.347000,732.638661,0.279322,9.000000,648.035889,0.689720
628.000000,9.000000,7.732010,5.316293,0.000499,0.002977,431.724809,6.444000,7.907810,7.769240,770.991273,0.278409,9.000000,666.747620,0.749232
629.000000,9.000000,7.789120,6.685765,0.000499,0.003007,430.538988,6.818700,7.966500,8.539900,811.290885,0.279289,9.000000,688.591187,0.749232
630.000000,9.000000,7.841210,6.366827,0.000499,0.003037,430.083103,7.193500,8.035180,9.599590,853.688168,0.276881,9.000000,715.029907,0.805691
631.000000,9.000000,7.932180,6.077263,0.000499,0.003067,430.470997,7.568000,8.109470,10.782860,898.006282,0.271914,9.000000,748.720642,0.808743
632.000000,9.000000,7.907730,5.860772,0.000500,0.003097,430.358626,7.941400,8.186300,11.969270,944.526728,0.266316,9.000000,789.313049,0.708032
633.000000,9.000000,7.987480,5.414514,0.000499,0.003127,430.338437,7.813800,8.215540,12.004440,994.232262,0.259920,9.000000,834.768799,0.759913
634.000000,9.000000,8.029990,6.807935,0.000499,0.003157,430.311925,7.783000,8.258210,12.003790,1045.859477,0.252173,9.000000,882.691345,0.759913
635.000000,9.000000,7.959670,6.080363,0.000499,0.003187,430.330637,7.733000,8.300580,12.003360,1095.860994,0.246359,9.000000,925.605042,0.816373
636.000000,9.000000,8.074700,6.414850,0.000499,0.003217,430.433323,7.656500,8.323450,11.987660,1141.493161,0.242936,9.000000,960.265015,0.817898
637.000000,9.000000,8.222160,7.441185,0.000499,0.003247,430.530181,7.628800,8.367030,11.983960,1182.340209,0.242096,9.000000,991.313110,0.689720
638.000000,9.000000,8.060650,8.579716,0.000499,0.003277,430.618866,7.570800,8.435140,11.953490,1217.029309,0.246152,9.000000,1025.547852,0.689720
639.000000,9.000000,8.048270,5.639055,0.000499,0.003306,430.689010,7.464900,8.464800,11.954350,1246.104063,0.248773,9.000000,1061.531128,0.856047
640.000000,9.000000,8.190290,7.971564,0.000499,0.003336,430.736596,7.388900,8.496530,11.927100,1269.376935,0.251383,9.000000,1083.424072,0.871306
641.000000,9.000000,8.349990,8.145308,0.000499,0.003366,430.702694,7.369400,8.549280,11.977310,1288.665205,0.254375,9.000000,1095.237427,0.822476
642.000000,9.000000,8.274080,7.427236,0.000499,0.003396,430.724020,7.334000,8.609020,11.990420,1306.306588,0.257524,9.000000,1099.749634,0.720239
643.000000,9.000000,8.278270,7.179495,0.000499,0.003426,430.735641,7.231700,8.636790,11.987160,1322.050131,0.259185,9.000000,1102.925537,0.720239
644.000000,9.000000,8.255220,6.801660,0.000499,0.003455,430.644550,7.168700,8.668090,11.995310,1334.851845,0.261047,9.000000,1105.131958,0.773647
645.000000,9.000000,8.367860,6.301305,0.000499,0.003485,431.390929,7.088300,8.693000,11.995090,1345.300140,0.262884,9.000000,1106.539307,0.807217
646.000000,9.000000,8.406980,6.331228,0.000499,0.003515,431.451947,7.041700,8.736030,11.988040,1353.943184,0.265561,9.000000,1114.768433,0.781276
647.000000,9.000000,8.346490,10.886251,0.000499,0.003545,431.322735,6.950100,8.768490,11.983800,1361.877697,0.267918,9.000000,1131.031738,0.680565
648.000000,9.000000,8.391520,6.281580,0.000499,0.003575,430.798918,6.813600,8.776800,11.997490,1368.530516,0.269442,9.000000,1144.112183,0.680565
649.000000,9.000000,8.562920,7.275667,0.000499,0.003605,430.988405,6.721900,8.790960,11.993890,1373.863741,0.271479,9.000000,1154.130249,0.769069
650.000000,9.000000,8.540250,8.000963,0.000499,0.003635,430.770233,6.688900,8.843260,11.994860,1379.027169,0.274882,9.000000,1159.878174,0.808743
651.000000,9.000000,8.588140,7.186520,0.000499,0.003664,431.144098,6.540100,8.850920,11.984270,1384.472686,0.276886,9.000000,1160.264771,0.810269
652.000000,9.000000,8.601740,6.676465,0.000499,0.003694,430.961315,6.453100,8.874590,11.988970,1389.220728,0.279360,9.000000,1182.777954,0.706506
653.000000,9.000000,8.538330,7.233443,0.000496,0.003723,430.615720,6.384800,8.874080,11.974070,1393.788045,0.281146,9.000000,1212.942871,0.706506
654.000000,9.000000,8.476500,7.883468,0.000493,0.003751,430.568711,6.297200,8.855150,11.982680,1397.361363,0.281935,9.000000,1217.634277,0.784328
655.000000,9.000000,8.696690,6.445199,0.000492,0.003780,430.451802,6.209700,8.837900,12.001360,1399.988595,0.282622,9.000000,1210.482178,0.814847
656.000000,9.000000,8.467100,8.289052,0.000488,0.003810,430.309274,6.178300,8.904490,11.994040,1402.764429,0.286362,9.000000,1209.592896,0.770595
657.000000,9.000000,8.575620,6.555220,0.000486,0.003839,430.397425,6.030000,8.840410,11.999470,1405.262520,0.285206,9.000000,1211.890137,0.689720
658.000000,9.000000,8.528890,10.217027,0.000483,0.003869,430.349366,5.983500,8.871090,11.999180,1407.036462,0.287383,9.000000,1210.343506,0.689720
659.000000,9.000000,8.573530,8.128458,0.000482,0.003899,430.451851,5.872100,8.863340,11.999190,1408.800024,0.288176,9.000000,1213.619629,0.756861
660.000000,9.000000,8.549240,7.756223,0.000479,0.003929,430.460391,5.804700,8.875370,11.998410,1410.303323,0.289655,9.000000,1242.443115,0.788906
661.000000,9.000000,8.715860,7.910767,0.000483,0.003956,430.539879,5.677200,8.885370,11.995270,1411.666313,0.291110,9.000000,1269.914917,0.750758
662.000000,9.000000,8.629070,7.621578,0.000478,0.003986,430.612795,5.643500,8.932330,11.993430,1413.557968,0.294097,9.000000,1291.666016,0.836210
663.000000,9.000000,8.721790,7.264624,0.000487,0.003962,430.979899,5.648300,8.919620,11.964650,1415.526076,0.294912,9.000000,1308.883301,0.836210
664.000000,9.000000,8.572320,7.343464,0.000482,0.003986,430.955921,5.592900,8.945070,11.918120,1417.969603,0.297285,9.000000,1312.218506,0.854521
665.000000,9.000000,8.529040,9.279163,0.000484,0.003986,431.174089,5.549900,8.904210,11.901220,1419.511911,0.296922,9.000000,1313.447876,0.860625
666.000000,9.000000,8.611270,8.299327,0.000480,0.003994,431.425457,5.561200,8.881960,11.938210,1419.927680,0.296930,9.000000,1317.729614,0.775172
667.000000,9.000000,8.643700,6.922680,0.000480,0.003995,431.738179,5.573800,8.905670,11.935820,1419.895788,0.298542,9.000000,1318.139771,0.701928
668.000000,9.000000,8.640520,7.094674,0.000478,0.003992,431.964107,5.580800,8.913000,11.910890,1420.220244,0.299481,9.000000,1313.111816,0.701928
669.000000,9.000000,8.465870,7.431111,0.000478,0.003990,433.314646,5.566400,8.911370,11.865020,1420.744278,0.299975,9.000000,1314.389771,0.784328
670.000000,9.000000,8.604590,6.917331,0.000479,0.003994,434.026841,5.545900,8.863680,11.961430,1420.502748,0.298174,9.000000,1321.505493,0.805691
671.000000,9.000000,8.674190,7.109898,0.000478,0.003992,434.387395,5.571500,8.898550,11.916610,1420.188018,0.299994,9.000000,1329.787964,0.727869
672.000000,9.000000,8.491230,7.608854,0.000474,0.003994,433.412622,5.598100,8.915240,11.915270,1420.348540,0.300787,9.000000,1347.252808,0.694298
673.000000,9.000000,8.439810,7.816871,0.000479,0.003991,432.932627,5.542300,8.872640,11.932400,1420.248445,0.299238,9.000000,1370.883301,0.694298
674.000000,9.000000,8.356330,6.785736,0.000478,0.003997,432.903532,5.545800,8.850160,11.974770,1419.504826,0.298525,9.000000,1392.939087,0.785854
675.000000,9.000000,8.680150,6.356302,0.000482,0.003997,433.098458,5.502800,8.827510,11.976030,1417.990640,0.298068,9.000000,1412.325928,0.805691
676.000000,9.000000,8.596400,6.654466,0.000478,0.003997,433.395835,5.579700,8.913080,11.925370,1417.354776,0.301818,9.000000,1422.962036,0.714135
677.000000,9.000000,8.488240,7.174195,0.000487,0.003971,433.884785,5.600400,8.904930,11.944710,1417.515331,0.301782,9.000000,1428.104614,0.688194
678.000000,9.000000,8.586350,6.611942,0.000484,0.003990,433.739306,5.525400,8.870170,11.957660,1417.902496,0.301032,9.000000,1437.941284,0.688194
679.000000,9.000000,8.467830,7.886718,0.000483,0.003992,434.615738,5.541300,8.895590,11.928550,1417.792284,0.302498,9.000000,1445.731934,0.758387
680.000000,9.000000,8.649450,8.908728,0.000483,0.003991,433.224763,5.535200,8.862200,11.966800,1417.591143,0.301521,9.000000,1448.094360,0.811795
681.000000,9.000000,8.487540,6.348478,0.000479,0.003996,433.721965,5.569600,8.909080,11.939660,1417.596584,0.303625,9.000000,1444.562744,0.733972
682.000000,9.000000,8.815820,6.590068,0.000483,0.003991,432.619430,5.521500,8.871730,11.933540,1417.745428,0.302465,9.000000,1446.150635,0.704980
683.000000,9.000000,8.659670,6.574044,0.000479,0.003994,432.274125,5.569600,8.961350,11.813640,1418.904666,0.306397,9.000000,1449.438232,0.704980
684.000000,9.000000,8.474770,6.618292,0.000486,0.003964,431.896984,5.638200,8.932730,11.909250,1420.371504,0.305011,9.000000,1444.390747,0.778224
685.000000,9.000000,8.737180,6.211183,0.000483,0.003982,432.105439,5.555400,8.872210,11.928340,1421.052945,0.302965,9.000000,1425.336304,0.811795
686.000000,9.000000,8.492690,7.356838,0.000480,0.003984,431.977813,5.595900,8.943010,11.841670,1421.271492,0.305901,9.000000,1401.889038,0.730920
687.000000,9.000000,8.538640,7.215919,0.000480,0.003989,432.203843,5.562000,8.875100,11.943330,1421.272000,0.302963,9.000000,1383.920288,0.892669
688.000000,9.000000,8.554670,7.041626,0.000480,0.003991,431.544102,5.570000,8.885050,11.939300,1420.563971,0.303272,9.000000,1375.574707,0.892669
689.000000,9.000000,8.410600,7.801771,0.000480,0.003991,432.891544,5.547500,8.886710,11.896690,1420.097293,0.303466,9.000000,1380.947144,0.807217
690.000000,9.000000,8.592900,7.184570,0.000482,0.003995,433.063273,5.515900,8.848840,11.967400,1419.029474,0.301827,9.000000,1386.971924,0.807217
691.000000,9.000000,8.523550,6.139611,0.000482,0.003994,433.330198,5.551800,8.896970,11.931520,1418.289574,0.303900,9.000000,1395.098267,0.718713
692.000000,9.000000,8.447530,9.967062,0.000482,0.003995,434.098275,5.531200,8.878180,11.955020,1417.841080,0.303261,9.000000,1402.112061,0.697350
693.000000,9.000000,8.569030,6.941755,0.000483,0.003993,433.913956,5.515600,8.854650,11.955760,1417.113109,0.302549,9.000000,1393.828125,0.697350
694.000000,9.000000,8.388420,9.080771,0.000480,0.003996,433.999409,5.547900,8.884210,11.941010,1416.652882,0.303829,9.000000,1387.253174,0.766017
695.000000,9.000000,8.528210,6.475573,0.000483,0.003994,433.220106,5.502800,8.835710,11.955590,1416.014387,0.302104,9.000000,1388.367676,0.808743
696.000000,9.000000,8.418770,7.802196,0.000481,0.003997,433.690066,5.544500,8.870970,11.965810,1415.318940,0.303512,9.000000,1388.048462,0.714135
697.000000,9.000000,8.703720,8.626046,0.000483,0.003995,433.743730,5.500400,8.843560,11.960820,1414.764197,0.302709,9.000000,1389.555054,0.698876
698.000000,9.000000,8.578220,8.397598,0.000480,0.003996,434.275874,5.562000,8.921100,11.899750,1415.069598,0.305914,9.000000,1389.563232,0.698876
699.000000,9.000000,8.539260,6.775136,0.000482,0.003987,433.191443,5.557700,8.896590,11.938860,1416.014619,0.304849,9.000000,1400.722900,0.776698
700.000000,9.000000,8.592500,7.175971,0.000479,0.003996,433.605686,5.552500,8.879800,11.966790,1416.585609,0.304127,9.000000,1418.276123,0.813321
701.000000,8.000000,8.177570,6.184159,0.000474,0.003759,434.795609,5.913000,8.711390,10.525720,1420.376732,0.304234,8.000000,1426.472900,0.703454
702.000000,8.000000,7.815500,6.148710,0.000469,0.003523,433.698103,5.307100,8.222350,6.598340,1425.011965,0.304005,8.000000,1435.918701,0.706506
703.000000,8.000000,7.922100,5.398565,0.000464,0.003498,434.922486,5.681300,8.129220,7.439460,1420.284870,0.298428,8.000000,1434.682739,0.706506
704.000000,8.000000,7.628710,6.213358,0.000459,0.003486,435.350422,6.054800,8.103470,7.493370,1406.401093,0.292578,8.000000,1403.672852,0.772121
705.000000,8.000000,7.487180,7.064075,0.000454,0.003495,433.690084,6.418300,8.048820,8.418320,1380.756931,0.281500,8.000000,1360.535156,0.781276
706.000000,8.000000,7.664380,7.741773,0.000449,0.003519,435.033418,6.789300,8.028400,10.076260,1349.161167,0.270301,8.000000,1324.635254,0.682091
707.000000,8.000000,7.466860,7.299691,0.000444,0.003528,435.156531,7.008900,8.033710,10.941850,1320.977059,0.263149,8.000000,1303.919189,0.677513
708.000000,8.000000,7.559400,7.299791,0.000439,0.003556,434.201886,6.962800,7.998520,11.565350,1300.233961,0.256219,8.000000,1293.230103,0.677513
709.000000,8.000000,7.472620,6.748537,0.000435,0.003583,434.165850,6.908600,7.997580,11.616000,1288.474766,0.253362,8.000000,1276.896362,0.723291
710.000000,8.000000,7.531000,7.516607,0.000430,0.003612,434.198333,6.857600,7.977030,11.775880,1284.317757,0.250184,8.000000,1263.246094,0.753809
711.000000,8.000000,7.571370,8.519718,0.000425,0.003641,434.133234,6.821700,7.977310,11.758140,1284.981893,0.249154,8.000000,1263.835327,0.680565
712.000000,8.000000,7.603930,8.697036,0.000420,0.003670,434.329982,6.784900,7.980560,11.755930,1288.844560,0.248561,8.000000,1274.950562,0.901825
713.000000,8.000000,7.587010,7.048550,0.000417,0.003696,431.438286,6.805900,7.990380,11.856070,1294.241801,0.247860,8.000000,1291.278687,0.901825
714.000000,8.000000,7.589010,7.925216,0.000412,0.003724,431.292295,6.751800,7.986700,11.866880,1300.245438,0.247283,8.000000,1312.851562,0.819424
715.000000,8.000000,7.677520,8.363549,0.000409,0.003732,430.549143,6.797500,7.972420,11.912550,1306.175717,0.246137,8.000000,1335.735962,0.793484
716.000000,8.000000,7.665570,6.493497,0.000406,0.003749,430.547068,6.833600,7.984390,11.932240,1312.501834,0.245516,8.000000,1342.586548,0.694298
717.000000,8.000000,7.718380,7.744773,0.000403,0.003768,430.528378,6.802500,7.984370,11.950360,1319.032291,0.244741,8.000000,1338.281372,0.692772
718.000000,8.000000,7.715830,6.884182,0.000402,0.003766,430.472410,6.859500,7.992350,11.958790,1325.872513,0.243976,8.000000,1335.260010,0.692772
719.000000,8.000000,7.746580,9.979836,0.000400,0.003763,430.428723,6.886300,7.989910,11.962430,1332.591860,0.242827,8.000000,1333.496338,0.741602
720.000000,8.000000,7.529850,6.584894,0.000399,0.003762,430.420489,6.932900,7.988640,11.958090,1339.033095,0.241564,8.000000,1341.401978,0.767543
721.000000,8.000000,7.584890,8.631914,0.000398,0.003785,430.363415,6.748000,7.974540,11.987530,1343.231025,0.240078,8.000000,1371.934082,0.682091
722.000000,8.000000,7.586760,6.304054,0.000399,0.003788,430.395941,6.765900,7.989100,11.973140,1346.184238,0.239525,8.000000,1394.354614,0.682091
723.000000,8.000000,7.665780,8.282152,0.000400,0.003788,430.394057,6.760000,7.990850,11.973950,1348.338224,0.238825,8.000000,1398.437500,0.682091
724.000000,8.000000,7.592050,7.991989,0.000399,0.003787,430.411218,6.812200,7.992890,11.961760,1350.100998,0.238068,8.000000,1393.803101,0.724817
725.000000,8.000000,7.692060,7.524107,0.000400,0.003787,430.378179,6.760600,7.990180,11.977680,1351.270050,0.237146,8.000000,1387.157349,0.782802
726.000000,8.000000,7.604940,8.553867,0.000399,0.003786,430.412703,6.831000,7.993200,11.958250,1352.738111,0.236428,8.000000,1380.478271,0.694298
727.000000,8.000000,7.681220,7.100323,0.000399,0.003786,430.374504,6.774200,7.989860,11.977490,1353.927689,0.235546,8.000000,1376.298950,0.675987
728.000000,8.000000,7.701250,7.104698,0.000399,0.003785,430.404637,6.828600,7.992480,11.960820,1355.216264,0.234916,8.000000,1372.449341,0.675987
729.000000,8.000000,7.567610,7.926066,0.000398,0.003783,430.397470,6.850000,7.991520,11.961480,1356.903637,0.234143,8.000000,1361.710205,0.744654
730.000000,8.000000,7.662560,7.075524,0.000399,0.003785,430.354621,6.758100,7.988170,11.984240,1357.622947,0.233385,8.000000,1345.941284,0.776698
731.000000,8.000000,7.631740,6.754062,0.000399,0.003785,430.399723,6.820800,7.992730,11.962530,1358.302624,0.233033,8.000000,1338.397095,0.709557
732.000000,8.000000,7.704710,7.250093,0.000399,0.003784,430.381854,6.800100,7.991110,11.971240,1358.859204,0.232519,8.000000,1338.082397,0.685143
733.000000,8.000000,7.492660,7.628953,0.000398,0.003783,430.401246,6.852500,7.992700,11.958010,1359.642427,0.232066,8.000000,1338.810913,0.685143
734.000000,8.000000,7.665630,6.656216,0.000400,0.003786,430.361820,6.698400,7.987520,11.991060,1359.169680,0.231553,8.000000,1336.997681,0.747706
735.000000,8.000000,7.666860,6.901556,0.000400,0.003786,430.419852,6.811800,7.995440,11.958250,1358.869295,0.231591,8.000000,1340.280151,0.791958
736.000000,8.000000,7.766090,7.681251,0.000399,0.003784,430.395341,6.815300,7.993200,11.965050,1359.091410,0.231266,8.000000,1350.457520,0.679039
737.000000,8.000000,7.666540,7.363488,0.000398,0.003782,430.410823,6.891800,7.993800,11.948490,1360.119160,0.230842,8.000000,1367.634033,0.671409
738.000000,8.000000,7.605160,8.703086,0.000398,0.003781,430.369314,6.835200,7.989260,11.973140,1361.261473,0.230173,8.000000,1392.834473,0.671409
739.000000,8.000000,7.693740,8.523218,0.000399,0.003783,430.366855,6.793400,7.988990,11.976650,1361.755666,0.229823,8.000000,1417.013062,0.779750
740.000000,8.000000,7.739500,8.080235,0.000398,0.003782,430.397929,6.854900,7.992510,11.959280,1362.464936,0.229688,8.000000,1429.561401,0.775172
741.000000,8.000000,7.670070,7.282716,0.000398,0.003780,430.396384,6.892900,7.991750,11.955670,1363.608255,0.229309,8.000000,1433.869629,0.671409
742.000000,8.000000,7.754880,7.317215,0.000398,0.003781,430.369335,6.850800,7.988870,11.971120,1364.427586,0.228786,8.000000,1442.311890,0.683617
743.000000,8.000000,7.648570,6.890757,0.000397,0.003780,430.396033,6.913900,7.990970,11.952510,1365.677887,0.228430,8.000000,1452.508911,0.683617
744.000000,8.000000,7.683560,6.937180,0.000398,0.003780,430.358023,6.845400,7.987520,11.976080,1366.499137,0.227906,8.000000,1458.729004,0.756861
745.000000,8.000000,7.602080,7.869743,0.000398,0.003781,430.381084,6.867200,7.989730,11.963480,1366.980344,0.227673,8.000000,1458.857788,0.778224
746.000000,8.000000,7.480070,7.438360,0.000399,0.003782,430.357990,6.806300,7.988370,11.978250,1366.755524,0.227432,8.000000,1455.937012,0.682091
747.000000,8.000000,7.668070,9.477231,0.000398,0.003806,430.363398,6.661200,7.979430,11.985840,1364.751622,0.227331,8.000000,1442.153076,0.686669
748.000000,8.000000,7.671150,7.108123,0.000398,0.003806,430.409783,6.761900,7.996710,11.955600,1363.336391,0.227880,8.000000,1424.036865,0.686669
749.000000,8.000000,7.867400,6.435749,0.000398,0.003804,430.389356,6.761400,7.995280,11.963620,1362.693957,0.227887,8.000000,1411.932129,0.755335
750.000000,8.000000,7.502130,8.125608,0.000395,0.003799,430.440750,6.904200,7.997400,11.914740,1363.790885,0.227770,8.000000,1404.747314,0.782802
751.000000,8.000000,7.778640,6.908381,0.000398,0.003802,430.367623,6.664000,7.985450,11.992950,1363.710203,0.227118,8.000000,1399.006714,0.680565
752.000000,8.000000,7.703240,7.330189,0.000396,0.003801,430.447512,6.854300,7.997100,11.933300,1364.364029,0.227432,8.000000,1391.309814,0.697350
753.000000,8.000000,7.689660,7.343814,0.000396,0.003800,430.384326,6.816500,7.991810,11.966840,1365.506465,0.227087,8.000000,1386.339111,0.697350
754.000000,8.000000,7.709260,8.176982,0.000396,0.003799,430.378198,6.811000,7.991230,11.964960,1366.151843,0.226867,8.000000,1386.807495,0.773647
755.000000,8.000000,7.685700,7.102698,0.000396,0.003799,430.383877,6.829300,7.991740,11.960640,1366.980226,0.226698,8.000000,1389.747437,0.793484
756.000000,8.000000,7.736030,8.856855,0.000396,0.003798,430.374810,6.816900,7.990850,11.965900,1367.632954,0.226487,8.000000,1395.102051,0.675987
757.000000,8.000000,7.633700,9.749145,0.000395,0.003797,430.387892,6.855000,7.991920,11.955920,1368.445560,0.226317,8.000000,1393.646973,0.689720
758.000000,8.000000,7.609930,5.912845,0.000396,0.003798,430.354623,6.785900,7.989150,11.976720,1368.642310,0.226044,8.000000,1389.780640,0.689720
759.000000,8.000000,7.585930,7.850044,0.000397,0.003799,430.365313,6.761900,7.990630,11.973420,1368.060821,0.226080,8.000000,1393.163330,0.752283
760.000000,8.000000,7.699410,6.822359,0.000398,0.003800,430.369359,6.735000,7.991980,11.975480,1366.865038,0.226259,8.000000,1393.352173,0.788906
761.000000,8.000000,7.672340,8.502769,0.000397,0.003799,430.400037,6.807500,7.995590,11.955620,1366.065834,0.226495,8.000000,1392.235107,0.663780
762.000000,8.000000,7.772750,7.479309,0.000397,0.003798,430.379806,6.790700,7.993090,11.966270,1365.549312,0.226419,8.000000,1393.459351,0.703454
763.000000,8.000000,7.747190,7.221219,0.000396,0.003796,430.402087,6.866000,7.994480,11.947760,1365.973044,0.226346,8.000000,1396.183228,0.703454
764.000000,8.000000,7.725120,7.965790,0.000396,0.003794,430.382020,6.862100,7.991310,11.959560,1367.090496,0.225990,8.000000,1398.515625,1.040684
765.000000,8.000000,7.620460,8.519393,0.000396,0.003794,430.375732,6.856600,7.990070,11.962480,1368.295314,0.225683,8.000000,1403.822632,0.883513
766.000000,8.000000,7.691290,6.915331,0.000397,0.003795,430.351338,6.786300,7.988280,11.978390,1368.730353,0.225495,8.000000,1412.266235,0.688194
767.000000,8.000000,7.750650,7.299991,0.000396,0.003795,430.384484,6.831600,7.992050,11.960430,1368.942221,0.225607,8.000000,1419.474487,0.685143
768.000000,8.000000,7.614400,8.431847,0.000396,0.003794,430.391258,6.875000,7.992320,11.953170,1369.533653,0.225519,8.000000,1424.994751,0.685143
769.000000,8.000000,7.709580,6.897106,0.000397,0.003795,430.345138,6.780900,7.988490,11.981000,1369.270333,0.225266,8.000000,1432.096069,0.744654
770.000000,8.000000,7.551700,6.752337,0.000396,0.003795,430.388224,6.842000,7.992730,11.957030,1369.119381,0.225372,8.000000,1438.920166,0.776698
771.000000,8.000000,7.646770,7.638152,0.000398,0.003797,430.346201,6.726700,7.988910,11.986960,1368.079377,0.225323,8.000000,1443.883911,0.648520
772.000000,8.000000,7.690180,7.738349,0.000398,0.003797,430.389451,6.781400,7.994180,11.963210,1366.819447,0.225691,8.000000,1443.587769,0.682091
773.000000,8.000000,7.755220,7.534657,0.000398,0.003795,430.391018,6.809700,7.994410,11.960390,1366.135864,0.225841,8.000000,1431.467407,0.682091
774.000000,8.000000,7.548900,9.027648,0.000397,0.003793,430.397765,6.860000,7.994040,11.951430,1366.241894,0.225796,8.000000,1423.669189,0.740076
775.000000,8.000000,7.725470,7.201619,0.000399,0.003795,430.347694,6.718200,7.988320,11.989100,1365.513980,0.225623,8.000000,1431.419678,0.744654
776.000000,8.000000,7.593500,6.961504,0.000397,0.003794,430.411691,6.837100,7.995610,11.950100,1365.358461,0.225989,8.000000,1439.989014,0.666831
777.000000,8.000000,7.758570,6.750062,0.000399,0.003795,430.354513,6.747800,7.990740,11.981320,1364.898779,0.225967,8.000000,1436.698975,0.704980
778.000000,8.000000,7.631770,6.335028,0.000397,0.003793,430.410317,6.861300,7.995650,11.945490,1365.030347,0.226207,8.000000,1425.463989,0.704980
779.000000,8.000000,7.768550,8.985525,0.000398,0.003793,430.358197,6.781100,7.990420,11.977730,1365.084605,0.226031,8.000000,1420.352539,0.746180
780.000000,8.000000,7.551400,6.913806,0.000397,0.003791,430.404571,6.878700,7.994200,11.946710,1365.753616,0.226117,8.000000,1414.473145,0.773647
781.000000,8.000000,7.614520,7.343289,0.000398,0.003793,430.347751,6.731000,7.987720,11.989410,1365.539307,0.225916,8.000000,1416.162598,0.675987
782.000000,8.000000,7.590090,8.173682,0.000399,0.003794,430.385235,6.765500,7.993000,11.968520,1364.708753,0.226287,8.000000,1419.145508,0.708032
783.000000,8.000000,7.779720,8.814057,0.000399,0.003794,430.376828,6.741700,7.993050,11.974560,1363.629505,0.226578,8.000000,1414.933228,0.708032
784.000000,8.000000,7.654330,7.742648,0.000398,0.003791,430.422322,6.872000,7.997160,11.938610,1363.603181,0.226846,8.000000,1421.110352,0.750758
785.000000,8.000000,7.683230,8.287977,0.000398,0.003791,430.364332,6.796500,7.990940,11.975290,1363.712364,0.226561,8.000000,1437.016968,0.781276
786.000000,8.000000,7.667720,7.691075,0.000398,0.003790,430.385726,6.819400,7.992260,11.962840,1363.915111,0.226576,8.000000,1452.674927,0.660728
787.000000,8.000000,7.605420,6.534820,0.000398,0.003790,430.380472,6.813600,7.991630,11.966750,1364.316043,0.226558,8.000000,1461.954590,0.703454
788.000000,8.000000,7.697630,7.809721,0.000399,0.003790,430.366250,6.769700,7.990650,11.975930,1364.104493,0.226598,8.000000,1466.911743,0.703454
789.000000,8.000000,7.583730,7.482184,0.000398,0.003789,430.397227,6.832400,7.993970,11.957830,1364.141887,0.226790,8.000000,1473.262573,0.747706
790.000000,8.000000,7.634820,9.311287,0.000399,0.003790,430.355984,6.752600,7.990430,11.981080,1363.603158,0.226768,8.000000,1481.564575,0.822476
791.000000,8.000000,7.630310,6.493372,0.000399,0.003790,430.386116,6.782200,7.993540,11.966580,1362.867353,0.227029,8.000000,1485.197021,0.674461
792.000000,8.000000,7.767930,8.590990,0.000399,0.003790,431.749882,6.766500,7.988640,11.940160,1362.289823,0.227181,8.000000,1487.766846,0.718713
793.000000,8.000000,7.587250,6.804510,0.000398,0.003784,431.828422,6.878400,7.991940,11.920300,1362.695037,0.227255,8.000000,1496.173706,0.718713
794.000000,8.000000,7.472130,9.176992,0.000399,0.003782,431.702007,6.770600,7.985480,11.968090,1362.640259,0.226947,8.000000,1509.335449,0.741602
795.000000,8.000000,7.661380,7.020627,0.000399,0.003803,431.800158,6.642700,7.976420,11.968220,1360.926955,0.226999,8.000000,1511.677734,0.761439
796.000000,8.000000,7.704490,9.424408,0.000399,0.003799,431.973054,6.756700,7.993830,11.933380,1359.943590,0.227769,8.000000,1500.062744,0.636313
797.000000,8.000000,7.672460,8.399823,0.000398,0.003795,431.763155,6.799200,7.993350,11.945480,1359.928459,0.227861,8.000000,1482.993164,0.695824
798.000000,8.000000,7.687310,6.660741,0.000398,0.003791,431.760374,6.791700,7.990150,11.953990,1360.044943,0.227728,8.000000,1477.291138,0.695824
799.000000,8.000000,7.684310,9.058072,0.000398,0.003787,431.788805,6.817400,7.989800,11.949420,1360.609038,0.227654,8.000000,1478.710327,0.740076
800.000000,8.000000,7.612410,7.829695,0.000398,0.003783,431.768177,6.831600,7.988830,11.951660,1361.470109,0.227541,8.000000,1470.312622,0.764491
801.000000,4.000000,7.250090,7.635528,0.000393,0.003544,430.589816,7.192100,7.601530,9.878590,1364.776596,0.225891,4.000000,1459.490723,0.642417
802.000000,4.000000,6.965380,5.408739,0.000388,0.003304,431.640509,7.567200,7.169140,8.207640,1364.324845,0.219597,4.000000,1457.540039,0.715661
803.000000,4.000000,6.729810,5.848022,0.000383,0.003064,430.518917,7.941900,6.771220,7.334080,1360.505364,0.215166,4.000000,1453.250977,0.715661
804.000000,4.000000,6.299610,7.085474,0.000378,0.002824,430.620631,8.316300,6.370860,6.977560,1348.882378,0.208040,4.000000,1432.350464,0.735498
805.000000,4.000000,5.942510,6.468448,0.000373,0.002584,430.495429,8.690800,5.929010,6.730360,1326.956704,0.197977,4.000000,1385.263184,0.723291
806.000000,4.000000,5.238470,6.806535,0.000368,0.002344,430.322218,9.064900,5.499600,6.576880,1293.558805,0.187846,4.000000,1330.312866,0.624105
807.000000,4.000000,4.719800,6.321629,0.000364,0.002104,430.148566,9.439500,4.936620,6.528870,1248.191308,0.169887,4.000000,1268.024170,0.662254
808.000000,4.000000,4.610890,5.178598,0.000359,0.001999,430.713384,9.790200,4.623830,6.768480,1192.810333,0.155747,4.000000,1206.056641,0.662254
809.000000,4.000000,4.561710,6.807160,0.000354,0.002000,431.333404,10.163500,4.564410,7.287290,1133.477131,0.146195,4.000000,1133.390259,0.675987
810.000000,4.000000,4.337980,5.211922,0.000349,0.002000,430.844479,10.536300,4.484950,7.758260,1075.508357,0.136175,4.000000,1053.472534,0.680565
811.000000,4.000000,4.330030,6.625742,0.000344,0.002000,431.295544,10.906600,4.359890,8.028960,1019.530032,0.128209,4.000000,987.110291,0.582905
812.000000,4.000000,4.061010,5.137200,0.000339,0.002000,431.029954,11.277700,4.297630,8.155860,967.966242,0.124808,4.000000,932.608826,0.614950
813.000000,4.000000,3.768340,6.001241,0.000334,0.002002,430.746754,11.447000,4.160010,8.014240,924.632371,0.122320,4.000000,889.309509,0.614950
814.000000,4.000000,3.745340,5.414414,0.000329,0.002015,430.404623,11.266900,3.992000,7.655200,887.598531,0.122035,4.000000,854.631775,0.625631
815.000000,4.000000,3.786950,5.813849,0.000327,0.002032,430.233334,11.058200,3.973230,7.365260,853.613355,0.125738,4.000000,822.124939,0.619528
816.000000,4.000000,3.591290,6.657791,0.000326,0.002042,430.202840,10.877900,3.981060,7.135310,822.923454,0.130222,4.000000,787.132874,0.624105
817.000000,4.000000,3.737830,6.492147,0.000328,0.002058,430.236739,10.617300,3.976330,6.989260,794.299837,0.134450,4.000000,752.804199,0.534076
818.000000,4.000000,3.584820,5.023079,0.000326,0.002063,430.209456,10.442900,3.978370,6.865590,765.449985,0.139388,4.000000,720.330872,0.534076
819.000000,4.000000,3.611520,5.246821,0.000327,0.002072,430.241962,10.224100,3.982470,6.797980,738.012543,0.148257,4.000000,692.978577,0.555439
820.000000,4.000000,3.607380,4.963007,0.000327,0.002076,430.233881,10.018800,3.985810,6.736160,711.737271,0.157579,4.000000,668.799988,0.599690
821.000000,4.000000,3.694920,6.203683,0.000327,0.002079,430.222912,9.826300,3.987890,6.708190,688.135958,0.171201,4.000000,645.866211,0.555439
822.000000,4.000000,3.588630,4.733441,0.000327,0.002080,430.210397,9.639900,3.989780,6.679420,667.750926,0.192045,4.000000,624.929565,0.555439
823.000000,4.000000,3.770800,3.898898,0.000327,0.002083,430.215663,9.458900,3.990770,6.670530,651.170228,0.218144,4.000000,603.524841,0.555439
824.000000,4.000000,3.616040,5.592757,0.000327,0.002083,430.200651,9.280400,3.991710,6.588550,634.836250,0.228690,4.000000,584.613525,0.584431
825.000000,4.000000,3.731470,5.447388,0.000327,0.002089,431.598145,9.096700,3.991960,6.519100,619.759144,0.254975,4.000000,565.858582,0.639365
826.000000,4.000000,3.651800,4.916883,0.000326,0.002097,430.859197,8.890200,3.992610,6.411660,605.867228,0.267801,4.000000,547.330872,0.601216
827.000000,4.000000,3.647010,5.989842,0.000325,0.002103,430.403142,8.707000,3.994440,6.331650,593.562317,0.290151,4.000000,531.447083,0.579853
828.000000,4.000000,3.655720,3.844825,0.000326,0.002103,430.219271,8.538200,3.996320,6.249820,581.899605,0.315483,4.000000,520.358521,0.579853
829.000000,4.000000,3.680750,4.242735,0.000326,0.002102,430.185270,8.352600,3.997560,6.172380,570.906283,0.339467,4.000000,509.798889,0.611898
830.000000,4.000000,3.625590,4.809163,0.000326,0.002100,430.188217,8.165800,3.996960,6.097370,560.774701,0.360978,4.000000,497.822021,0.618002
831.000000,4.000000,3.760850,5.349542,0.000327,0.002097,430.188804,7.966200,3.996960,6.014970,551.354661,0.387784,4.000000,486.598785,0.569172
832.000000,4.000000,3.713770,5.624906,0.000326,0.002094,431.585473,7.779400,3.998060,5.853910,542.508441,0.398808,4.000000,480.334717,0.558490
833.000000,4.000000,3.790060,4.379179,0.000326,0.002096,430.903085,7.591100,3.997520,5.756930,534.918096,0.418845,4.000000,476.781921,0.558490
834.000000,4.000000,3.448030,6.133886,0.000325,0.002096,430.384752,7.392100,3.998060,5.605280,527.851266,0.429435,4.000000,473.412628,0.605794
835.000000,4.000000,3.505320,3.696356,0.000327,0.002098,430.200844,7.209100,3.996100,5.618300,520.511706,0.480292,4.000000,471.101288,0.634787
836.000000,4.000000,3.709180,4.601521,0.000328,0.002098,430.203371,7.044200,3.996110,5.499320,510.460280,0.512041,4.000000,465.827606,0.572224
837.000000,4.000000,3.815500,4.538923,0.000328,0.002095,430.307041,6.885600,3.997920,5.309200,499.717451,0.524761,4.000000,456.053192,0.549335
838.000000,4.000000,3.567400,3.923447,0.000327,0.002093,430.351290,6.751800,3.998600,5.179130,490.775773,0.533751,4.000000,444.748627,0.549335
839.000000,4.000000,3.847080,3.560961,0.000328,0.002097,431.752968,6.634900,3.996470,5.262090,483.705875,0.570478,4.000000,436.904877,0.589009
840.000000,4.000000,3.639530,4.163013,0.000327,0.002101,432.081908,6.460500,4.001100,5.037690,474.279164,0.566914,4.000000,431.472839,0.628683
841.000000,4.000000,3.435140,3.983220,0.000327,0.002104,433.482492,6.348100,3.997520,5.098960,467.872755,0.595648,4.000000,426.805756,0.590535
842.000000,4.000000,3.767540,5.144025,0.000328,0.002116,434.503294,6.185200,3.997920,5.146000,459.962081,0.635132,4.000000,422.110962,0.572224
843.000000,4.000000,3.495450,5.795474,0.000328,0.002116,433.443820,6.047500,3.998710,4.894210,449.051337,0.631814,4.000000,415.192688,0.572224
844.000000,4.000000,3.379710,3.495139,0.000328,0.002125,434.338955,5.888500,3.998190,4.991390,442.478539,0.668351,4.000000,409.161377,0.598165
845.000000,4.000000,3.666490,3.862575,0.000329,0.002128,435.725975,5.808600,3.996420,5.027630,434.127584,0.704969,4.000000,403.588654,0.596639
846.000000,4.000000,3.651210,4.802438,0.000329,0.002129,433.018310,5.701400,3.997980,4.782810,423.429450,0.705786,4.000000,396.790680,0.553913
847.000000,4.000000,3.670730,2.948035,0.000329,0.002128,434.418003,5.614200,3.997930,4.765160,416.836030,0.717957,4.000000,391.182831,0.578327
848.000000,4.000000,3.455500,4.613720,0.000329,0.002127,435.802357,5.530300,3.997980,4.725870,411.190567,0.725565,4.000000,389.846832,0.578327
849.000000,4.000000,3.630510,3.869974,0.000330,0.002129,437.148519,5.457900,3.996850,4.815660,407.063807,0.755314,4.000000,389.757233,0.729395
850.000000,4.000000,3.685010,3.422392,0.000330,0.002128,438.444524,5.370200,3.998140,4.698360,400.263136,0.757146,4.000000,386.328186,0.675987
851.000000,4.000000,3.560080,5.744176,0.000330,0.002127,439.705117,5.277200,3.998520,4.641940,395.569117,0.759398,4.000000,381.905853,0.613424
852.000000,4.000000,3.572240,3.194401,0.000330,0.002129,437.107799,5.206300,3.997380,4.681720,392.563804,0.775209,4.000000,378.154968,0.579853
853.000000,4.000000,3.556770,3.092154,0.000331,0.002130,433.833226,5.137300,3.996750,4.652200,388.395196,0.783342,4.000000,374.124146,0.579853
854.000000,4.000000,3.805970,3.592735,0.000331,0.002131,435.226391,5.076200,3.997090,4.642760,384.598562,0.792732,4.000000,368.623627,0.590535
855.000000,4.000000,3.432720,3.248298,0.000331,0.002127,432.626363,4.991200,3.998000,4.481650,380.036372,0.775124,4.000000,362.557526,0.636313
856.000000,4.000000,3.543250,4.269859,0.000332,0.002131,432.294228,4.953600,3.995960,4.666670,380.233754,0.803222,4.000000,358.452545,0.590535
857.000000,4.000000,3.785850,3.589910,0.000332,0.002132,431.539127,4.901200,3.996640,4.589960,375.726355,0.805807,4.000000,356.954742,0.566120
858.000000,4.000000,3.604400,3.551812,0.000332,0.002129,430.864647,4.797200,3.998320,4.432010,371.432347,0.787529,4.000000,354.050964,0.566120
859.000000,4.000000,3.711990,4.400629,0.000333,0.002131,430.364947,4.727700,3.996640,4.499040,371.254700,0.794214,4.000000,352.156830,0.604268
860.000000,4.000000,3.631570,5.452213,0.000333,0.002129,430.331499,4.653500,3.997430,4.415240,368.890041,0.783633,4.000000,350.165283,0.616476
861.000000,4.000000,3.623120,4.110340,0.000333,0.002130,431.738653,4.592700,3.996720,4.434150,367.924570,0.784572,4.000000,347.693573,0.575276
862.000000,4.000000,3.485340,4.473476,0.000333,0.002130,433.144098,4.528500,3.996840,4.416110,365.972378,0.783604,4.000000,344.357361,0.567646
863.000000,4.000000,3.825770,4.113515,0.000334,0.002138,433.891496,4.392300,3.997630,4.451520,364.088641,0.795348,4.000000,342.291565,0.567646
864.000000,4.000000,3.516860,3.252898,0.000333,0.002132,433.697191,4.311000,3.999040,4.251340,359.311524,0.769501,4.000000,340.493408,0.585957
865.000000,4.000000,3.771180,3.143802,0.000334,0.002136,435.092990,4.266500,3.995680,4.392090,359.804520,0.784816,4.000000,339.615540,0.643942
866.000000,4.000000,3.532560,3.630209,0.000334,0.002132,436.464459,4.190000,3.998410,4.238060,355.914740,0.764973,4.000000,339.746246,0.602742
867.000000,4.000000,3.411070,3.832126,0.000335,0.002135,437.786247,4.142100,3.995910,4.342780,355.614686,0.777011,4.000000,338.212830,0.589009
868.000000,4.000000,3.757750,3.359994,0.000336,0.002140,434.589684,4.106600,3.994810,4.388650,352.823404,0.792566,4.000000,335.623047,0.589009
869.000000,4.000000,3.684830,4.056192,0.000335,0.002137,433.415920,4.004200,3.998460,4.184920,346.920223,0.770417,4.000000,330.234100,0.608846
870.000000,4.000000,3.448060,3.520763,0.000335,0.002136,434.814258,3.942100,3.997510,4.204500,345.960073,0.766647,4.000000,325.232361,0.633261
871.000000,4.000000,3.633240,3.764203,0.000336,0.002140,436.193206,3.908800,3.995160,4.307800,345.625893,0.782411,4.000000,322.319214,0.604268
872.000000,4.000000,3.467240,3.622684,0.000336,0.002139,437.522271,3.849400,3.997300,4.193450,341.487709,0.772922,4.000000,319.995026,0.596639
873.000000,4.000000,3.563300,3.733805,0.000337,0.002142,438.811858,3.802600,3.995740,4.262310,339.946597,0.785916,4.000000,317.635376,0.596639
874.000000,4.000000,3.464530,3.423267,0.000337,0.002143,440.070498,3.737400,3.996930,4.192660,336.258271,0.783816,4.000000,315.838196,0.611898
875.000000,4.000000,3.607380,2.363383,0.000338,0.002145,441.310892,3.681300,3.996010,4.224440,334.089956,0.794340,4.000000,311.762634,0.637839
876.000000,4.000000,3.496330,3.922147,0.000338,0.002149,438.888302,3.515000,3.999140,4.106610,330.415014,0.786042,4.000000,307.921844,0.585957
877.000000,4.000000,3.664750,2.852939,0.000338,0.002150,440.146857,3.457200,3.996210,4.140710,329.265991,0.793079,4.000000,305.003754,0.570698
878.000000,4.000000,3.651660,3.674582,0.000338,0.002147,441.383679,3.379600,3.997570,4.029850,326.387421,0.779704,4.000000,302.113739,0.570698
879.000000,4.000000,3.692870,3.369444,0.000338,0.002150,438.973779,3.221800,3.998780,3.993230,325.531848,0.771680,4.000000,299.937347,0.593587
880.000000,4.000000,3.595380,3.284272,0.000338,0.002146,440.228806,3.146000,3.997630,3.942920,324.585417,0.758719,4.000000,300.040558,0.595113
881.000000,4.000000,3.569400,4.147038,0.000338,0.002147,441.467662,3.080600,3.996420,3.964640,324.339988,0.756475,4.000000,300.098785,0.570698
882.000000,4.000000,3.574200,4.019093,0.000339,0.002148,442.696148,3.016100,3.996310,3.953570,322.695126,0.753923,4.000000,297.997681,0.581379
883.000000,4.000000,3.615810,3.228974,0.000339,0.002148,443.919015,2.950500,3.996490,3.929950,320.270247,0.750687,4.000000,293.507355,0.581379
884.000000,4.000000,3.562250,3.652258,0.000339,0.002147,445.137984,2.881500,3.996970,3.888700,317.565819,0.743926,4.000000,290.157867,0.614950
885.000000,4.000000,3.529050,3.111029,0.000339,0.002148,446.355711,2.819200,3.996360,3.894500,315.602596,0.743659,4.000000,288.501343,0.654624
886.000000,4.000000,3.716990,3.532987,0.000340,0.002149,447.568730,2.759800,3.996010,3.889980,313.187721,0.744669,4.000000,287.922546,0.564594
887.000000,4.000000,3.705220,3.930722,0.000339,0.002146,448.756358,2.676700,3.998410,3.773630,309.679793,0.727084,4.000000,288.257568,0.611898
888.000000,4.000000,3.609940,3.658432,0.000339,0.002144,449.927950,2.597400,3.997810,3.754500,308.714618,0.716026,4.000000,288.510132,0.611898
889.000000,4.000000,3.669540,3.195776,0.000339,0.002146,451.086777,2.526500,3.996920,3.774800,308.396492,0.713382,4.000000,287.845520,0.631735
890.000000,4.000000,3.619320,3.151977,0.000339,0.002146,452.225902,2.446300,3.997810,3.718270,306.610962,0.702144,4.000000,284.724670,0.665305
891.000000,4.000000,3.611740,3.801852,0.000339,0.002148,453.351368,2.370500,3.997290,3.717750,305.500078,0.697973,4.000000,280.378876,0.599690
892.000000,4.000000,3.591180,2.748993,0.000339,0.002149,454.461151,2.293900,3.997270,3.696180,303.742085,0.692971,4.000000,276.877350,0.599690
893.000000,4.000000,3.698900,3.237424,0.000339,0.002152,455.551635,2.218100,3.997090,3.681800,301.795241,0.690006,4.000000,274.002594,0.599690
894.000000,4.000000,3.676430,3.587035,0.000339,0.002151,456.616755,2.130000,3.998410,3.602840,299.135520,0.676463,4.000000,270.025085,0.622579
895.000000,4.000000,3.523740,3.979095,0.000339,0.002151,457.665272,2.047000,3.998020,3.588040,297.915511,0.668375,4.000000,267.039001,0.680565
896.000000,4.000000,3.663000,3.852825,0.000339,0.002156,458.702991,1.980900,3.996110,3.637970,297.132701,0.673751,4.000000,264.219788,0.608846
897.000000,4.000000,3.682280,3.174476,0.000339,0.002155,459.715781,1.897700,3.998020,3.543320,293.820074,0.661565,4.000000,261.329163,0.605794
898.000000,4.000000,3.807370,2.354158,0.000339,0.002155,460.713022,1.816200,3.998040,3.509430,291.921910,0.652306,4.000000,257.895142,0.605794
899.000000,4.000000,3.618330,5.284869,0.000338,0.002152,461.690555,1.725300,3.999340,3.420320,290.091855,0.631569,4.000000,255.125214,0.642417
900.000000,4.000000,3.637160,2.671821,0.000338,0.002156,462.668878,1.660800,3.996860,3.488610,290.613860,0.632505,4.000000,253.964722,0.653098
901.000000,4.000000,3.702440,2.622273,0.000339,0.002157,463.638365,1.594900,3.997200,3.454640,288.780177,0.625838,4.000000,253.137665,0.572224
902.000000,4.000000,3.757140,3.148627,0.000338,0.002156,464.603216,1.526500,3.997870,3.400760,286.475114,0.614498,4.000000,251.271637,0.614950
903.000000,4.000000,3.675150,4.635119,0.000338,0.002155,465.570580,1.460600,3.998200,3.353060,284.730424,0.600384,4.000000,249.878265,0.614950
904.000000,4.000000,3.684510,3.381543,0.000338,0.002155,466.553587,1.413200,3.996930,3.374820,284.079964,0.595913,4.000000,248.672943,0.639365
905.000000,4.000000,3.768800,2.805366,0.000338,0.002155,467.536545,1.371200,3.997180,3.353080,282.413806,0.588333,4.000000,249.039337,0.657676
906.000000,4.000000,3.727560,3.336720,0.000338,0.002151,468.977307,1.293100,3.999070,3.287040,280.353239,0.573271,4.000000,250.415405,0.572224
907.000000,4.000000,3.772210,2.561000,0.000338,0.002150,470.417114,1.223900,3.998380,3.282700,279.547606,0.564822,4.000000,251.809387,0.622579
908.000000,4.000000,3.730370,3.446116,0.000338,0.002148,471.856526,1.153600,3.999020,3.235510,278.231170,0.550965,4.000000,253.223755,0.622579
909.000000,4.000000,3.645220,3.772103,0.000338,0.002147,472.527445,1.116700,3.997920,3.238840,277.514061,0.543118,4.000000,253.547516,0.659202
910.000000,4.000000,3.701200,2.667046,0.000339,0.002149,473.161263,1.089600,3.996780,3.266190,276.463884,0.542466,4.000000,255.286926,0.677513
911.000000,4.000000,3.725400,2.209964,0.000339,0.002148,473.764411,1.053700,3.997790,3.224890,273.927724,0.534658,4.000000,256.334320,0.585957
912.000000,4.000000,3.831510,3.668782,0.000339,0.002147,474.335796,1.016100,3.998100,3.200060,271.840149,0.526991,4.000000,254.827545,0.624105
913.000000,4.000000,3.744760,2.785991,0.000338,0.002144,474.879039,0.968100,3.999480,3.132380,269.879262,0.510286,4.000000,253.161194,0.624105
914.000000,4.000000,3.728780,2.898637,0.000338,0.002143,475.378401,0.934900,3.998010,3.160030,269.762121,0.505097,4.000000,252.721741,0.653098
915.000000,4.000000,3.581770,2.277836,0.000338,0.002143,475.851525,0.903400,3.997870,3.152230,268.842575,0.498726,4.000000,251.827484,0.683617
916.000000,4.000000,3.752430,3.451815,0.000339,0.002146,476.312174,0.887400,3.995970,3.212640,268.059857,0.506213,4.000000,251.066589,0.605794
917.000000,4.000000,3.760220,3.529363,0.000339,0.002144,476.762337,0.847800,3.998620,3.115250,264.714096,0.493669,4.000000,249.359406,0.634787
918.000000,4.000000,3.841210,2.077919,0.000339,0.002142,477.186367,0.811100,3.998420,3.099390,263.338795,0.486246,4.000000,245.971191,0.634787
919.000000,4.000000,3.829620,2.994258,0.000338,0.002140,478.594785,0.750400,3.999670,3.039010,262.209894,0.470361,4.000000,243.090530,0.653098
920.000000,4.000000,3.645450,2.426830,0.000338,0.002137,478.973631,0.712500,3.998580,3.027920,262.387826,0.458374,4.000000,242.867264,0.679039
921.000000,4.000000,3.753180,4.390329,0.000339,0.002142,480.391798,0.673300,3.997920,3.104090,263.180868,0.464420,4.000000,245.207520,0.602742
922.000000,4.000000,3.661230,3.738054,0.000339,0.002140,480.760118,0.640700,3.998280,3.035820,261.022574,0.454715,4.000000,245.772308,0.642417
923.000000,4.000000,3.846500,3.127153,0.000339,0.002141,481.065249,0.621600,3.996850,3.071440,260.078984,0.457780,4.000000,244.542557,0.642417
924.000000,4.000000,3.727420,2.407556,0.000339,0.002138,482.437164,0.568100,3.999370,2.961350,257.463840,0.438171,4.000000,243.179337,0.660728
925.000000,4.000000,3.811290,2.577475,0.000339,0.002137,482.758803,0.542200,3.997710,3.013860,257.710403,0.439978,4.000000,241.860443,0.689720
926.000000,4.000000,3.850340,2.741943,0.000339,0.002136,484.102144,0.497600,3.998840,2.952470,256.300623,0.425820,4.000000,241.519272,0.613424
927.000000,4.000000,3.695320,3.834576,0.000339,0.002133,484.353950,0.461300,3.997910,2.916880,255.881564,0.410831,4.000000,240.042267,0.651572
928.000000,4.000000,3.614270,2.784817,0.000339,0.002133,484.534776,0.444400,3.997000,2.988640,256.617913,0.416750,4.000000,237.312958,0.651572
929.000000,4.000000,3.700940,2.861514,0.000340,0.002135,484.646531,0.435400,3.995910,3.017160,255.329176,0.423363,4.000000,234.317886,0.674461
930.000000,4.000000,3.848160,2.173690,0.000340,0.002134,484.779469,0.411700,3.997150,2.965560,252.393011,0.420139,4.000000,232.081573,0.700402
931.000000,4.000000,3.796660,3.640833,0.000340,0.002132,486.055321,0.366800,3.998880,2.876870,249.981522,0.402357,4.000000,230.077332,0.611898
932.000000,4.000000,3.801440,3.025957,0.000340,0.002129,486.166964,0.337800,3.997190,2.892510,250.205699,0.396708,4.000000,229.021103,0.654624
933.000000,4.000000,3.809970,2.864013,0.000340,0.002127,486.215831,0.312200,3.996720,2.876140,250.033905,0.387716,4.000000,229.032990,0.654624
934.000000,4.000000,3.711220,2.655197,0.000340,0.002125,486.205969,0.288100,3.996470,2.859040,249.875078,0.378007,4.000000,229.445465,0.694298
935.000000,4.000000,3.562080,2.337259,0.000340,0.002123,486.111324,0.277100,3.995590,2.902120,250.097029,0.381248,4.000000,228.939789,0.700402
936.000000,4.000000,3.703390,2.119867,0.000341,0.002131,487.393471,0.256000,3.997310,2.969010,249.310213,0.394842,4.000000,227.968704,0.625631
937.000000,4.000000,3.828820,3.409567,0.000341,0.002129,487.357208,0.232400,3.997120,2.889890,245.832297,0.391169,4.000000,226.350952,0.843839
938.000000,4.000000,3.657330,3.035357,0.000341,0.002126,487.376932,0.200100,3.996770,2.814020,243.502287,0.376462,4.000000,224.814743,0.843839
939.000000,4.000000,3.756790,2.201339,0.000341,0.002129,488.548075,0.175500,3.997840,2.900120,244.130809,0.386834,4.000000,224.765472,0.755335
940.000000,4.000000,3.726040,1.988472,0.000341,0.002127,489.572778,0.147900,3.997760,2.835080,242.301895,0.378282,4.000000,224.819946,0.712609
941.000000,4.000000,3.857750,2.681345,0.000342,0.002124,489.440142,0.131200,3.995520,2.843150,241.809856,0.377925,4.000000,225.271698,0.598165
942.000000,4.000000,3.732590,2.204039,0.000341,0.002121,488.829157,0.107700,3.998350,2.762460,240.564556,0.359519,4.000000,224.759628,0.598165
943.000000,4.000000,3.629040,2.492728,0.000341,0.002120,488.190637,0.097800,3.997720,2.824230,241.770664,0.362454,4.000000,224.323517,0.643942
944.000000,4.000000,3.646890,2.601399,0.000342,0.002124,489.257604,0.077900,3.997360,2.871010,241.637671,0.371270,4.000000,223.518600,0.686669
945.000000,4.000000,3.810430,2.445680,0.000342,0.002125,490.249911,0.057600,3.997150,2.855960,239.712457,0.374951,4.000000,223.296539,0.688194
946.000000,4.000000,3.657260,3.133853,0.000342,0.002121,490.909193,0.031200,3.997820,2.760760,237.216776,0.360025,4.000000,222.638824,0.589009
947.000000,4.000000,3.904250,2.485128,0.000343,0.002120,490.222702,0.028300,3.997200,2.841870,237.784408,0.370714,4.000000,221.279526,0.589009
948.000000,4.000000,3.809480,2.569800,0.000342,0.002115,490.558153,0.000800,3.997210,2.695820,235.566555,0.343790,4.000000,219.592758,0.637839
949.000000,4.000000,3.623660,3.375794,0.000342,0.002111,489.783984,-0.010600,3.997890,2.741120,237.214637,0.339339,4.000000,218.737366,0.672935
950.000000,4.000000,3.727200,2.862338,0.000343,0.002114,490.448994,-0.022600,3.996100,2.831970,238.509181,0.352333,4.000000,217.234558,0.685143
951.000000,4.000000,3.774970,2.461604,0.000343,0.002112,490.132544,-0.032000,3.997380,2.771610,236.460725,0.346449,4.000000,214.619461,0.575276
952.000000,4.000000,3.725990,3.106254,0.000343,0.002107,489.327607,-0.038500,3.997360,2.742280,235.308392,0.339404,4.000000,211.681839,0.575276
953.000000,4.000000,3.761270,2.654022,0.000344,0.002102,488.499102,-0.032300,3.996260,2.765600,235.183472,0.340528,4.000000,211.104324,0.654624
954.000000,4.000000,3.873750,2.537376,0.000344,0.002098,487.303352,-0.037600,3.997310,2.741500,234.330672,0.334984,4.000000,212.651642,0.692772
955.000000,4.000000,3.830350,1.902551,0.000344,0.002093,486.112451,-0.051900,3.998030,2.672730,233.586549,0.317134,4.000000,214.268692,0.711083
956.000000,4.000000,3.729710,2.404506,0.000344,0.002088,484.824929,-0.059800,3.997660,2.688940,234.760811,0.309439,4.000000,217.213898,0.607320
957.000000,4.000000,3.735250,2.259387,0.000343,0.002102,485.863094,-0.103300,4.001300,2.739020,235.859049,0.311806,4.000000,221.454575,0.607320
958.000000,4.000000,3.644450,2.517377,0.000344,0.002098,485.042777,-0.098100,3.996690,2.729440,235.229658,0.310246,4.000000,222.827530,0.662254
959.000000,4.000000,3.867670,2.803241,0.000343,0.002110,486.242381,-0.130700,4.000110,2.777660,234.705847,0.318270,4.000000,222.043625,0.674461
960.000000,4.000000,3.789010,2.381982,0.000342,0.002111,487.195803,-0.160900,3.998230,2.651600,232.150058,0.297632,4.000000,220.649994,0.691246
961.000000,4.000000,3.809120,3.556212,0.000343,0.002108,486.430507,-0.169500,3.997920,2.691110,232.920680,0.295936,4.000000,220.392670,0.611898
962.000000,4.000000,3.755910,2.870588,0.000343,0.002105,485.644318,-0.177300,3.997810,2.672820,232.913554,0.287868,4.000000,220.407913,0.611898
963.000000,4.000000,3.761860,2.207814,0.000343,0.002102,484.834555,-0.176600,3.997190,2.696870,233.324887,0.287594,4.000000,220.472672,0.640891
964.000000,4.000000,3.619590,2.885213,0.000344,0.002098,484.015366,-0.173900,3.996930,2.689180,232.883878,0.284557,4.000000,220.177078,0.671409
965.000000,4.000000,3.773940,2.303660,0.000343,0.002112,485.312794,-0.204900,4.000320,2.764870,232.978529,0.297181,4.000000,220.754898,0.686669
966.000000,4.000000,3.751900,2.577225,0.000343,0.002114,486.408693,-0.232500,3.998650,2.677440,230.497432,0.287990,4.000000,218.494965,0.463883
967.000000,4.000000,3.657910,3.252248,0.000343,0.002113,485.720216,-0.240600,3.997950,2.687300,229.988395,0.287765,4.000000,217.091614,0.463883
968.000000,4.000000,3.700150,3.830051,0.000343,0.002113,485.000484,-0.238600,3.997180,2.736580,229.860081,0.297865,4.000000,217.554291,0.599690
969.000000,4.000000,3.698840,1.734882,0.000343,0.002118,486.154689,-0.262700,3.998520,2.709660,228.291957,0.298360,4.000000,217.811935,0.668357
970.000000,4.000000,3.693030,1.869602,0.000343,0.002117,485.489258,-0.268800,3.997690,2.707860,227.303138,0.301149,4.000000,217.135071,0.674461
971.000000,4.000000,3.693280,3.132303,0.000344,0.002116,484.830312,-0.274300,3.997590,2.708340,226.457626,0.304360,4.000000,215.430588,0.602742
972.000000,4.000000,3.782680,1.989622,0.000344,0.002114,484.574156,-0.277000,3.994930,2.704250,225.649248,0.307253,4.000000,213.513245,0.602742
973.000000,4.000000,3.743870,2.733793,0.000344,0.002112,483.928748,-0.289900,3.997950,2.651730,224.595516,0.298511,4.000000,211.819351,0.643942
974.000000,4.000000,3.768130,2.910962,0.000344,0.002111,483.268179,-0.298800,3.997890,2.668380,225.175595,0.298333,4.000000,210.780060,0.665305
975.000000,4.000000,3.640590,3.580086,0.000344,0.002109,482.639604,-0.308700,3.997930,2.648860,225.242895,0.293143,4.000000,210.769135,0.686669
976.000000,4.000000,3.742360,2.790941,0.000344,0.002118,483.974278,-0.335300,3.999690,2.714620,226.112652,0.303088,4.000000,211.245544,0.616476
977.000000,4.000000,3.745910,2.486503,0.000343,0.002121,485.202673,-0.363000,3.998850,2.654260,224.756403,0.296904,4.000000,210.921265,0.616476
978.000000,4.000000,3.722710,2.556825,0.000343,0.002119,485.054523,-0.372800,3.996170,2.648650,224.513720,0.294610,4.000000,210.535843,0.666831
979.000000,4.000000,3.722810,2.614673,0.000343,0.002117,484.850229,-0.376600,3.995510,2.658380,224.548651,0.294928,4.000000,209.637482,0.704980
980.000000,4.000000,3.631720,3.110504,0.000344,0.002115,484.605409,-0.378700,3.995120,2.655570,224.289761,0.294133,4.000000,209.014542,0.688194
981.000000,4.000000,3.688900,3.732380,0.000344,0.002122,485.882574,-0.398600,3.998900,2.704660,224.361173,0.303571,4.000000,208.543839,0.585957
982.000000,4.000000,3.810330,3.177551,0.000344,0.002124,487.057211,-0.419200,3.998290,2.669900,222.916418,0.303155,4.000000,207.307663,0.585957
983.000000,4.000000,3.604330,3.276772,0.000343,0.002121,486.942751,-0.438200,3.996660,2.598320,221.663357,0.290173,4.000000,206.243500,0.651572
984.000000,4.000000,3.682360,2.568575,0.000343,0.002126,488.128480,-0.451100,3.998080,2.708860,223.159247,0.306877,4.000000,205.943069,0.686669
985.000000,4.000000,3.676530,2.174390,0.000344,0.002126,489.184952,-0.466000,3.997600,2.660690,221.581446,0.305382,4.000000,204.963989,0.679039
986.000000,4.000000,3.763000,2.498203,0.000344,0.002125,489.026813,-0.471600,3.995890,2.661490,220.831053,0.308277,4.000000,203.263336,0.604268
987.000000,4.000000,3.812270,1.812329,0.000344,0.002122,488.845279,-0.484200,3.995900,2.610140,219.801841,0.299844,4.000000,202.244064,0.604268
988.000000,4.000000,3.628600,2.192540,0.000343,0.002119,489.680015,-0.503800,3.997400,2.577490,219.997820,0.288599,4.000000,201.267914,0.665305
989.000000,4.000000,3.665760,2.485178,0.000344,0.002120,490.430650,-0.507900,3.996560,2.673070,221.798794,0.301994,4.000000,201.496170,0.700402
990.000000,4.000000,3.866550,1.613912,0.000344,0.002119,489.701443,-0.507500,3.997210,2.649610,220.712158,0.302860,4.000000,203.903412,0.674461
991.000000,4.000000,3.628810,1.955474,0.000344,0.002115,490.225859,-0.526800,3.997400,2.534970,219.081761,0.280941,4.000000,205.188446,0.611898
992.000000,4.000000,3.829010,1.849753,0.000345,0.002113,490.691700,-0.526800,3.995530,2.662090,221.331316,0.297100,4.000000,206.395508,0.611898
993.000000,4.000000,3.747600,2.752243,0.000344,0.002109,490.108878,-0.538400,3.998000,2.546210,219.596234,0.277566,4.000000,208.665329,0.672935
994.000000,4.000000,3.605580,3.513163,0.000345,0.002105,489.227226,-0.534900,3.997250,2.588900,220.776595,0.277586,4.000000,211.153534,0.874358
995.000000,4.000000,3.741440,1.899701,0.000345,0.002110,489.904587,-0.542600,3.996700,2.662950,221.470707,0.290846,4.000000,213.275208,0.743128
996.000000,4.000000,3.694270,2.259337,0.000345,0.002108,489.694688,-0.548400,3.997590,2.587050,219.366913,0.282202,4.000000,212.807526,0.640891
997.000000,4.000000,3.729880,2.136492,0.000345,0.002107,489.545276,-0.552000,3.997470,2.612810,219.178729,0.285489,4.000000,211.423233,0.640891
998.000000,4.000000,3.618240,3.129703,0.000346,0.002105,489.377592,-0.556700,3.997590,2.590730,218.398623,0.282067,4.000000,211.560776,0.686669
999.000000,4.000000,3.761230,2.657146,0.000346,0.002108,489.983665,-0.565200,3.996220,2.648990,218.593184,0.293477,4.000000,211.251022,0.721765
1000.000000,4.000000,3.741410,2.229738,0.000346,0.002105,489.616578,-0.572200,3.997650,2.568390,216.698800,0.282950,4.000000,210.177063,0.689720
1001.000000,4.000000,3.727990,2.338034,0.000346,0.002100,488.615302,-0.567800,3.997030,2.577480,216.884428,0.281158,4.000000,210.206100,0.604268
1002.000000,4.025126,3.736330,2.273886,0.000346,0.002097,487.325325,-0.565200,3.999130,2.582130,217.083251,0.279689,4.025126,210.079376,0.604268
1003.000000,4.050251,3.704120,1.728133,0.000348,0.002096,486.019953,-0.544500,4.021990,2.587180,217.073169,0.275926,4.050251,209.318756,0.646994
1004.000000,4.075377,3.841720,2.108218,0.000348,0.002112,487.195954,-0.573400,4.052070,2.614880,217.449939,0.276615,4.075377,208.284607,0.695824
1005.000000,4.100503,3.778010,2.168716,0.000348,0.002116,488.149874,-0.588400,4.074390,2.542880,216.749545,0.261122,4.100503,205.870972,0.686669
1006.000000,4.125628,3.791650,2.579374,0.000349,0.002118,487.312267,-0.567100,4.097720,2.587580,217.990045,0.261414,4.125628,203.648529,0.616476
1007.000000,4.150754,3.894590,1.888501,0.000351,0.002121,486.535016,-0.546300,4.122800,2.589590,218.229073,0.258851,4.150754,203.098145,0.616476
1008.000000,4.175879,3.900800,2.476804,0.000351,0.002126,487.687205,-0.564900,4.149710,2.536360,218.001813,0.245760,4.175879,202.940857,0.672935
1009.000000,4.201005,4.001760,2.575350,0.000353,0.002126,487.444300,-0.557600,4.172580,2.536270,219.125354,0.238523,4.201005,202.718796,0.711083
1010.000000,4.226131,3.961330,2.318085,0.000353,0.002129,488.550196,-0.578700,4.199650,2.493000,220.436759,0.230405,4.226131,202.492966,0.660728
1011.000000,4.251256,3.994090,1.489692,0.000355,0.002129,488.276123,-0.571000,4.222840,2.520330,222.826820,0.226927,4.251256,203.350021,0.642417
1012.000000,4.276382,4.000020,3.529837,0.000356,0.002134,489.458144,-0.587300,4.249900,2.515910,224.487616,0.224791,4.276382,205.136246,0.642417
1013.000000,4.301508,4.167430,2.052020,0.000357,0.002135,489.262332,-0.579900,4.273920,2.525780,225.991132,0.223097,4.301508,208.570602,0.685143
1014.000000,4.326633,4.136000,2.807816,0.000358,0.002135,489.102119,-0.587400,4.299670,2.464130,227.248526,0.219076,4.326633,211.509842,0.711083
1015.000000,4.351759,4.097480,2.187290,0.000358,0.002138,490.284883,-0.605300,4.325610,2.494740,230.197588,0.215603,4.351759,215.694504,0.688194
1016.000000,4.376884,4.121070,4.023868,0.000360,0.002142,491.474743,-0.616000,4.350420,2.524640,232.500349,0.213469,4.376884,218.202225,0.651572
1017.000000,4.402010,4.211430,1.435269,0.000361,0.002146,492.631063,-0.624000,4.375400,2.525480,233.788471,0.211933,4.402010,219.484467,0.651572
1018.000000,4.427136,3.946570,2.091369,0.000362,0.002148,493.743656,-0.635100,4.400950,2.502470,234.977302,0.209767,4.427136,219.953003,0.700402
1019.000000,4.452261,4.237130,2.500628,0.000364,0.002158,495.014256,-0.622200,4.423940,2.627280,236.438960,0.211658,4.452261,221.393372,0.735498
1020.000000,4.477387,4.218360,2.856014,0.000365,0.002161,496.211535,-0.637200,4.451720,2.510310,234.698631,0.211351,4.477387,222.254669,0.669883
1021.000000,4.502513,4.261520,2.434930,0.000366,0.002164,496.254612,-0.633200,4.476370,2.534950,235.701134,0.210668,4.502513,222.164536,0.755335
1022.000000,4.527638,4.349450,1.740282,0.000367,0.002168,496.322094,-0.630300,4.501520,2.529400,236.789705,0.209731,4.527638,221.510727,0.755335
1023.000000,4.552764,4.279470,2.114093,0.000368,0.002171,497.642301,-0.647400,4.527280,2.504940,238.393019,0.207798,4.552764,222.160309,0.700402
1024.000000,4.577889,4.358220,2.248212,0.000369,0.002176,498.983472,-0.654700,4.552010,2.547240,240.711795,0.207066,4.577889,224.382904,0.740076
1025.000000,4.603015,4.367520,1.772806,0.000370,0.002180,500.341756,-0.667800,4.577250,2.523940,242.049419,0.205945,4.603015,228.350555,0.682091
1026.000000,4.628141,4.460430,2.520777,0.000371,0.002184,500.373251,-0.674800,4.602260,2.532390,243.798119,0.204944,4.628141,231.041107,0.679039
1027.000000,4.653266,4.443260,2.570150,0.000372,0.002186,500.406728,-0.687900,4.627480,2.510870,245.584241,0.203059,4.653266,232.193649,0.679039
1028.000000,4.678392,4.381900,3.293297,0.000373,0.002190,500.430259,-0.694600,4.652360,2.534950,248.015234,0.201496,4.678392,233.673172,0.730920
1029.000000,4.703518,4.343300,2.348408,0.000375,0.002196,500.462903,-0.692500,4.677110,2.573190,249.733155,0.201475,4.703518,235.839539,0.741602
1030.000000,4.728643,4.517160,1.760381,0.000376,0.002203,501.850843,-0.689800,4.702020,2.597910,250.042950,0.202982,4.728643,236.561890,0.697350
1031.000000,4.753769,4.596730,2.803416,0.000377,0.002206,503.240846,-0.701900,4.727850,2.537270,249.716062,0.202847,4.753769,234.733475,0.688194
1032.000000,4.778894,4.495960,2.051795,0.000378,0.002208,504.627004,-0.717600,4.755790,2.525690,251.462011,0.201678,4.778894,232.432877,0.688194
1033.000000,4.804020,4.533780,1.928225,0.000379,0.002213,506.025089,-0.721600,4.777860,2.577310,253.839771,0.201115,4.804020,233.269730,0.746180
1034.000000,4.829146,4.593790,2.453729,0.000380,0.002217,507.426339,-0.726900,4.802760,2.572150,254.858919,0.201471,4.829146,236.109146,0.799587
1035.000000,4.854271,4.540720,2.593699,0.000382,0.002220,507.270732,-0.739400,4.828130,2.559320,255.932591,0.201661,4.854271,236.334473,0.689720
1036.000000,4.879397,4.577800,2.509277,0.000383,0.002225,507.171397,-0.744500,4.852830,2.588960,257.185391,0.202351,4.879397,235.464798,0.685143
1037.000000,4.904523,4.760140,2.246063,0.000385,0.002229,507.070257,-0.751600,4.877990,2.581090,257.626653,0.203585,4.904523,233.904907,0.685143
1038.000000,4.929648,4.608240,2.445705,0.000385,0.002229,508.460843,-0.770100,4.905080,2.530760,258.773004,0.203502,4.929648,232.345734,0.735498
1039.000000,4.954774,4.663430,2.558175,0.000387,0.002234,509.867730,-0.770100,4.928110,2.596150,261.351998,0.203469,4.954774,233.365601,0.782802
1040.000000,4.979899,4.670800,1.580013,0.000388,0.002238,509.693111,-0.777300,4.953010,2.580160,262.173924,0.204634,4.979899,233.624298,0.689720
1041.000000,5.005025,4.742190,2.127342,0.000390,0.002241,509.536726,-0.783800,4.978160,2.586650,262.975598,0.205952,5.005025,234.308060,0.709557
1042.000000,5.030151,4.715390,2.395207,0.000391,0.002243,509.360040,-0.795400,5.003520,2.569710,263.795702,0.207024,5.030151,236.085922,0.709557
1043.000000,5.055276,4.685660,1.969023,0.000393,0.002246,509.220344,-0.801300,5.028320,2.586850,265.061056,0.208110,5.055276,239.593338,0.767543
1044.000000,5.080402,4.674490,2.149541,0.000394,0.002251,510.618789,-0.806900,5.053390,2.601810,265.656842,0.210046,5.080402,244.156693,0.776698
1045.000000,5.105528,4.590000,2.737093,0.000396,0.002256,512.007185,-0.806000,5.078420,2.608580,265.400029,0.212728,5.105528,248.571686,0.648520
1046.000000,5.130653,4.876050,2.786366,0.000399,0.002264,511.875267,-0.771800,5.100060,2.646640,264.402700,0.216112,5.130653,250.843964,0.729395
1047.000000,5.155779,4.766160,2.220763,0.000399,0.002263,513.275724,-0.778600,5.130840,2.555870,263.036611,0.219242,5.155779,250.206146,0.729395
1048.000000,5.180905,4.730100,2.141667,0.000401,0.002266,514.647244,-0.757000,5.154420,2.607450,264.436653,0.220892,5.180905,248.918076,0.843839
1049.000000,5.206030,4.726710,2.054020,0.000403,0.002271,514.402896,-0.731100,5.177450,2.625400,265.011429,0.223562,5.206030,249.483978,0.793484
1050.000000,5.231156,4.850160,1.795180,0.000405,0.002276,514.173614,-0.704200,5.202440,2.636090,264.963518,0.226948,5.231156,250.253387,0.703454
1051.000000,5.256281,4.775630,3.120753,0.000406,0.002278,513.861866,-0.695100,5.230210,2.598840,265.004791,0.230144,5.256281,248.911667,0.729395
1052.000000,5.281407,4.967560,2.394607,0.000408,0.002282,513.634678,-0.669300,5.253310,2.633720,266.246068,0.232652,5.281407,248.563782,0.729395
1053.000000,5.306533,4.848450,2.323335,0.000409,0.002281,514.897541,-0.670000,5.282020,2.580430,267.231431,0.235473,5.306533,249.267731,0.762965
1054.000000,5.331658,4.810940,3.334145,0.000411,0.002285,516.211650,-0.642000,5.305490,2.637920,270.126832,0.236954,5.331658,250.091797,0.770595
1055.000000,5.356784,4.802850,1.868927,0.000413,0.002290,517.514666,-0.605600,5.329870,2.673660,271.654102,0.239877,5.356784,252.611877,0.654624
1056.000000,5.381910,4.926440,2.964060,0.000415,0.002295,518.605851,-0.565200,5.354530,2.701100,272.199370,0.243613,5.381910,254.470703,0.720239
1057.000000,5.407035,4.888220,2.812415,0.000416,0.002298,518.112769,-0.539400,5.378710,2.675260,272.421171,0.247432,5.407035,256.073364,0.720239
1058.000000,5.432161,4.897440,2.555625,0.000418,0.002302,517.723950,-0.504700,5.403050,2.714620,274.069970,0.250472,5.432161,256.557404,0.752283
1059.000000,5.457286,4.898720,3.140428,0.000420,0.002305,518.854278,-0.470900,5.429790,2.744750,275.634581,0.254717,5.457286,256.450348,0.781276
1060.000000,5.482412,4.947550,2.712744,0.000422,0.002309,519.663418,-0.433000,5.454710,2.781030,277.288674,0.259187,5.482412,257.009583,0.665305
1061.000000,5.507538,4.915070,2.204289,0.000423,0.002312,520.585985,-0.403100,5.480320,2.795450,278.927154,0.263435,5.507538,257.375977,0.735498
1062.000000,5.532663,4.952460,2.287536,0.000425,0.002317,521.627145,-0.368500,5.505050,2.848360,281.192166,0.269382,5.532663,256.448761,0.735498
1063.000000,5.557789,5.019850,3.472240,0.000426,0.002322,522.460760,-0.329300,5.530220,2.871180,283.301648,0.279938,5.557789,257.753601,0.755335
1064.000000,5.582915,5.183910,1.950099,0.000428,0.002324,523.164814,-0.298900,5.555690,2.877440,285.802060,0.289323,5.582915,258.480560,0.775172
1065.000000,5.608040,5.133660,1.974848,0.000428,0.002324,523.130099,-0.286400,5.581630,2.827210,288.904060,0.289487,5.608040,259.675781,0.679039
1066.000000,5.633166,5.061070,1.838603,0.000430,0.002323,523.077911,-0.291700,5.605930,2.870920,294.280848,0.293407,5.633166,262.296326,0.727869
1067.000000,5.658291,5.195110,2.606373,0.000432,0.002327,523.708231,-0.251000,5.630580,2.939690,299.268866,0.301413,5.658291,267.842865,0.727869
1068.000000,5.683417,5.225840,1.971823,0.000433,0.002329,523.822102,-0.227500,5.656270,2.907500,302.503596,0.301632,5.683417,273.130127,0.773647
1069.000000,5.708543,5.088620,2.842689,0.000434,0.002328,523.679087,-0.232000,5.681240,2.916940,306.804481,0.302052,5.708543,275.771393,0.778224
1070.000000,5.733668,5.211150,2.110468,0.000436,0.002334,524.490508,-0.182400,5.705720,3.023430,311.651516,0.311878,5.733668,278.330444,0.671409
1071.000000,5.758794,5.244750,2.902312,0.000438,0.002334,524.591393,-0.178500,5.730600,2.994820,314.011412,0.313773,5.758794,279.341248,0.744654
1072.000000,5.783920,5.220820,1.846978,0.000440,0.002333,524.670174,-0.175300,5.756000,3.008200,317.339493,0.315822,5.783920,280.225830,0.744654
1073.000000,5.809045,5.284900,2.243163,0.000442,0.002333,524.748583,-0.165100,5.780550,3.049080,321.087295,0.320051,5.809045,280.934753,0.918610
1074.000000,5.834171,5.328310,2.359708,0.000444,0.002333,524.801493,-0.160200,5.805980,3.046040,324.193360,0.320753,5.834171,283.287781,0.845365
1075.000000,5.859296,5.272350,1.909326,0.000446,0.002332,524.845306,-0.157500,5.831380,3.051180,327.731752,0.320243,5.859296,285.993378,0.691246
1076.000000,5.884422,5.330330,2.684545,0.000448,0.002333,524.907202,-0.143700,5.855600,3.106810,331.717495,0.324299,5.884422,287.209595,0.691246
1077.000000,5.909548,5.478320,2.022871,0.000450,0.002333,524.946101,-0.134600,5.880930,3.107860,334.572397,0.325131,5.909548,286.066986,0.741602
1078.000000,5.934673,5.387110,2.044745,0.000450,0.002334,524.702376,-0.118900,5.907630,3.065710,337.529896,0.318706,5.934673,284.084229,0.795010
1079.000000,5.959799,5.423050,2.574800,0.000452,0.002339,524.992016,-0.083300,5.932250,3.142390,342.358467,0.320365,5.959799,284.103699,0.811795
1080.000000,5.984925,5.531070,3.753179,0.000454,0.002339,524.947877,-0.073800,5.956360,3.151200,345.770380,0.319606,5.984925,285.307037,0.695824
1081.000000,6.010050,5.485490,3.321471,0.000454,0.002341,524.763895,-0.052800,5.982760,3.129030,349.017965,0.313922,6.010050,287.145996,0.695824
1082.000000,6.035176,5.456960,2.835990,0.000456,0.002342,524.510695,-0.042900,6.006770,3.175970,353.444540,0.313035,6.035176,290.057373,0.761439
1083.000000,6.060302,5.497040,1.914700,0.000458,0.002344,524.323375,-0.026100,6.031080,3.217970,357.144530,0.314247,6.060302,294.451691,0.784328
1084.000000,6.085427,5.589640,2.791966,0.000460,0.002345,524.152446,-0.013300,6.056330,3.228430,359.980630,0.314025,6.085427,298.998749,0.772121
1085.000000,6.110553,5.617000,2.747218,0.000461,0.002348,524.292419,0.012300,6.083140,3.217200,362.842708,0.310017,6.110553,300.319153,0.666831
1086.000000,6.135678,5.624350,2.121667,0.000462,0.002351,524.317374,0.037600,6.108520,3.234760,366.642945,0.306532,6.135678,300.906708,0.666831
1087.000000,6.160804,5.703300,2.556900,0.000463,0.002355,524.399462,0.066000,6.133550,3.263420,370.636293,0.304430,6.160804,300.732208,0.759913
1088.000000,6.185930,5.573570,2.427430,0.000465,0.002355,524.147007,0.067500,6.158240,3.248910,374.322268,0.298766,6.185930,300.033936,0.804165
1089.000000,6.211055,5.811820,2.489578,0.000466,0.002362,524.598687,0.111800,6.183630,3.347610,378.956190,0.301686,6.211055,301.862213,0.790432
1090.000000,6.236181,5.868110,2.114593,0.000466,0.002365,524.245250,0.122500,6.208870,3.259910,381.138895,0.293418,6.236181,305.654663,0.671409
1091.000000,6.261307,5.748270,3.308196,0.000467,0.002367,523.891026,0.130900,6.234250,3.254530,385.918524,0.287513,6.261307,310.876190,0.671409
1092.000000,6.286432,5.726620,2.325734,0.000468,0.002373,523.841761,0.150300,6.258830,3.332850,391.681345,0.286020,6.286432,319.370178,0.755335
1093.000000,6.311558,5.758610,2.380157,0.000470,0.002380,524.230967,0.181800,6.283770,3.375230,395.598369,0.285802,6.311558,325.681000,0.793484
1094.000000,6.336683,5.837040,2.903137,0.000472,0.002381,523.913364,0.187700,6.307810,3.388880,398.498223,0.286311,6.336683,327.705505,0.787380
1095.000000,6.361809,5.925500,2.155766,0.000473,0.002387,524.085291,0.206400,6.333970,3.387450,401.385640,0.286747,6.361809,326.159149,0.694298
1096.000000,6.386935,5.911040,3.389068,0.000473,0.002391,524.281051,0.218800,6.359210,3.372010,405.032390,0.286637,6.386935,324.356934,0.694298
1097.000000,6.412060,5.963360,2.577475,0.000475,0.002392,523.852751,0.218700,6.382880,3.392750,409.642875,0.286045,6.412060,322.436432,0.766017
1098.000000,6.437186,6.050180,3.263573,0.000477,0.002392,523.503483,0.218200,6.407620,3.383900,413.970689,0.285612,6.437186,321.836670,0.869780
1099.000000,6.462312,6.082530,2.749593,0.000477,0.002397,524.126329,0.231400,6.434050,3.364850,418.617466,0.284754,6.462312,324.958282,0.796535
1100.000000,6.487437,6.155780,2.527627,0.000478,0.002402,524.497790,0.247600,6.459100,3.368580,423.914096,0.283319,6.487437,329.532501,0.698876
1101.000000,6.512563,6.107010,1.899176,0.000479,0.002406,523.999277,0.280900,6.486600,3.358200,429.178913,0.281726,6.512563,335.153961,0.698876
1102.000000,6.537688,6.127180,3.257198,0.000480,0.002413,523.659836,0.326500,6.512200,3.407390,434.741739,0.280044,6.537688,342.641357,0.766017
1103.000000,6.562814,6.178130,3.537962,0.000481,0.002421,523.665831,0.374800,6.537670,3.432380,439.060053,0.279229,6.562814,350.745026,0.810269
1104.000000,6.587940,6.322270,3.106429,0.000482,0.002423,523.111289,0.397700,6.561150,3.438990,442.910331,0.278977,6.587940,355.768738,0.746180
1105.000000,6.613065,6.291910,3.410692,0.000483,0.002423,522.493940,0.405100,6.585100,3.417570,447.019536,0.279693,6.613065,360.171021,0.685143
1106.000000,6.638191,6.214130,2.927186,0.000484,0.002425,521.912170,0.429300,6.609770,3.458150,452.589479,0.278493,6.638191,366.294281,0.685143
1107.000000,6.663317,6.361260,3.313521,0.000486,0.002433,521.217990,0.477800,6.634980,3.518630,457.564326,0.277253,6.663317,374.348694,0.784328
1108.000000,6.688442,6.333220,2.735543,0.000487,0.002436,520.092030,0.498000,6.659350,3.493370,460.986857,0.277982,6.688442,380.352051,0.825528
1109.000000,6.713568,6.417750,3.248648,0.000488,0.002442,519.096887,0.532200,6.683940,3.535620,465.482129,0.277235,6.713568,383.755188,0.775172
1110.000000,6.738693,6.480250,2.829865,0.000490,0.002443,517.108207,0.528300,6.710690,3.528650,469.466410,0.277631,6.738693,386.920898,0.723291
1111.000000,6.763819,6.595220,2.769242,0.000490,0.002445,515.695681,0.538700,6.732920,3.531280,474.120573,0.277341,6.763819,389.148315,0.723291
1112.000000,6.788945,6.563660,3.580085,0.000491,0.002447,514.550239,0.540900,6.755700,3.514630,479.268502,0.277002,6.788945,390.753326,0.785854
1113.000000,6.814070,6.508900,3.315721,0.000492,0.002449,512.683093,0.543100,6.781470,3.551800,485.389967,0.275417,6.814070,395.241608,0.842313
1114.000000,6.839196,6.411410,3.385618,0.000493,0.002455,511.753790,0.576800,6.805130,3.601860,490.695169,0.273773,6.839196,401.301331,0.764491
1115.000000,6.864322,6.779760,2.401081,0.000496,0.002459,510.758298,0.587700,6.827800,3.649970,493.962544,0.273635,6.864322,405.337433,0.717187
1116.000000,6.889447,6.531030,2.142042,0.000494,0.002456,508.600543,0.582600,6.855160,3.540700,495.786529,0.276068,6.889447,405.375824,0.717187
1117.000000,6.914573,6.550800,3.011733,0.000497,0.002465,507.866505,0.667600,6.872080,3.670150,500.876405,0.273121,6.914573,408.304352,0.762965
1118.000000,6.939698,6.726500,3.464240,0.000496,0.002486,506.282058,0.843200,6.894350,3.715020,503.786802,0.272197,6.939698,413.249420,0.811795
1119.000000,6.964824,6.601740,3.153277,0.000497,0.002493,505.245491,0.857200,6.925860,3.701960,506.635119,0.272321,6.964824,415.192017,0.733972
1120.000000,6.989950,6.744700,2.811265,0.000498,0.002504,504.491059,0.888100,6.953580,3.778730,510.378807,0.271960,6.989950,418.121582,0.737024
1121.000000,7.015075,6.879960,2.452704,0.000499,0.002514,502.214707,0.912200,6.980020,3.774660,513.899199,0.272247,7.015075,421.605438,0.737024
1122.000000,7.040201,6.803400,2.449880,0.000499,0.002513,499.669995,0.891900,7.005120,3.736720,518.268050,0.273789,7.040201,421.735657,0.851469
1123.000000,7.065327,6.861290,2.729369,0.000499,0.002527,499.420674,0.934600,7.021410,3.796050,524.237880,0.272677,7.065327,424.340179,0.860625
1124.000000,7.090452,6.928880,3.198300,0.000499,0.002539,498.866177,0.965900,7.046850,3.806120,529.403121,0.273011,7.090452,428.032349,0.746180
1125.000000,7.115578,6.931080,3.295172,0.000499,0.002544,496.611975,0.977500,7.074510,3.800820,534.343588,0.274061,7.115578,432.185974,0.762965
1126.000000,7.140704,7.046160,2.867213,0.000499,0.002553,494.933501,1.020100,7.090870,3.827290,539.471053,0.274035,7.140704,437.649567,0.762965
1127.000000,7.165829,6.901680,3.023307,0.000497,0.002552,493.078806,0.999600,7.130960,3.781650,543.665957,0.277159,7.165829,444.965973,0.831632
1128.000000,7.190955,7.123790,3.040132,0.000499,0.002579,493.375740,1.138400,7.133380,3.911590,549.242497,0.274022,7.190955,456.154419,0.851469
1129.000000,7.216080,6.872900,3.061381,0.000494,0.002583,491.509875,1.143600,7.183230,3.831660,552.378513,0.278413,7.216080,468.187012,0.737024
1130.000000,7.241206,7.116440,2.884663,0.000497,0.002612,492.419286,1.323300,7.179760,4.020790,557.666280,0.273965,7.241206,475.479309,0.758387
1131.000000,7.266332,7.183570,2.785042,0.000495,0.002616,490.485980,1.333300,7.225170,3.951700,560.824338,0.277690,7.266332,479.814270,0.758387
1132.000000,7.291457,7.004420,3.061881,0.000495,0.002613,488.484775,1.303100,7.259600,3.933800,564.993977,0.280640,7.291457,487.067871,0.822476
1133.000000,7.316583,7.177910,2.950335,0.000497,0.002642,489.505161,1.485300,7.250650,4.089560,571.551722,0.276671,7.316583,494.099365,0.833158
1134.000000,7.341709,7.102900,2.923211,0.000495,0.002648,487.719988,1.505500,7.298040,4.039700,575.878487,0.280402,7.341709,499.105652,0.717187
1135.000000,7.366834,7.020880,3.109129,0.000498,0.002665,486.573754,1.586200,7.307130,4.128950,581.511722,0.279315,7.366834,505.045288,0.755335
1136.000000,7.391960,7.321770,3.633758,0.000499,0.002692,486.772859,1.685200,7.339050,4.222650,587.075574,0.279565,7.391960,510.100586,0.755335
1137.000000,7.417085,7.053530,3.129378,0.000495,0.002693,485.306775,1.676500,7.386360,4.116800,590.499131,0.285610,7.417085,510.126099,0.787380
1138.000000,7.442211,7.163040,2.866588,0.000498,0.002720,484.290414,1.881700,7.370310,4.308700,597.475609,0.281997,7.442211,513.023010,0.814847
1139.000000,7.467337,7.232590,2.825665,0.000499,0.002740,484.161985,1.948100,7.416530,4.334550,603.333506,0.284094,7.467337,520.981323,0.714135
1140.000000,7.492462,7.190860,2.485053,0.000499,0.002758,484.157543,1.994100,7.442430,4.356830,609.439266,0.286096,7.492462,533.024841,0.752283
1141.000000,7.517588,7.354220,2.737393,0.000499,0.002781,483.378015,2.082900,7.470280,4.425500,615.857829,0.287812,7.517588,546.298462,0.752283
1142.000000,7.542714,7.308210,3.808402,0.000499,0.002782,482.373313,2.084900,7.501960,4.384710,622.253094,0.291932,7.542714,557.233032,0.813321
1143.000000,7.567839,7.266500,3.435616,0.000499,0.002805,481.642493,2.170900,7.517170,4.455860,630.274188,0.292954,7.567839,566.407532,0.845365
1144.000000,7.592965,7.405480,4.316157,0.000499,0.002828,481.001548,2.265500,7.545200,4.517860,637.931302,0.295183,7.592965,572.245789,0.700402
1145.000000,7.618090,7.390100,3.343745,0.000499,0.002837,480.588339,2.315900,7.570970,4.504960,645.012185,0.298905,7.618090,575.218262,0.906402
1146.000000,7.643216,7.375120,4.032368,0.000499,0.002857,479.713739,2.378300,7.597310,4.557980,652.839240,0.301296,7.643216,580.874939,0.906402
1147.000000,7.668342,7.378040,4.849561,0.000499,0.002877,479.567177,2.435100,7.622130,4.601390,660.453192,0.304034,7.668342,587.454285,0.851469
1148.000000,7.693467,7.389030,3.259423,0.000499,0.002900,479.095971,2.510900,7.648670,4.665220,667.465589,0.308095,7.693467,590.573730,0.852995
1149.000000,7.718593,7.607860,3.410317,0.000499,0.002923,479.071764,2.580900,7.675150,4.733080,673.976715,0.311922,7.718593,592.521851,0.703454
1150.000000,7.743719,7.529730,4.220911,0.000496,0.002929,477.431114,2.589300,7.698440,4.675020,680.292617,0.317084,7.743719,596.158813,0.761439
1151.000000,7.768844,7.577900,3.182601,0.000497,0.002953,478.168591,2.662900,7.721480,4.791700,689.140956,0.318808,7.768844,604.551514,0.761439
1152.000000,7.793970,7.583110,3.367794,0.000497,0.002975,478.799597,2.651400,7.749660,4.847300,697.813466,0.321700,7.793970,613.848267,0.828580
1153.000000,7.819095,7.620280,3.850550,0.000495,0.002999,479.477388,2.714800,7.761290,4.938550,706.069655,0.324171,7.819095,622.497925,0.834684
1154.000000,7.844221,7.608330,3.341845,0.000496,0.003019,479.944236,2.662500,7.803680,4.978660,714.052608,0.327900,7.844221,632.301331,0.717187
1155.000000,7.869347,7.703020,3.369169,0.000497,0.003041,480.276182,2.594600,7.831860,5.009660,722.301997,0.331916,7.869347,647.259827,0.791958
1156.000000,7.894472,7.582720,3.492639,0.000495,0.003064,480.896045,2.644000,7.845790,5.046630,729.728697,0.334970,7.894472,661.385986,0.791958
1157.000000,7.919598,7.790070,2.954660,0.000497,0.003088,480.917823,2.606100,7.887450,5.149580,736.898057,0.339016,7.919598,671.443604,0.817898
1158.000000,7.944724,7.751860,4.755940,0.000494,0.003111,481.566892,2.636500,7.901050,5.134410,742.719430,0.342927,7.944724,678.662354,0.840787
1159.000000,7.969849,7.732520,3.317371,0.000495,0.003128,481.692422,2.564400,7.939130,5.168300,749.824440,0.347322,7.969849,683.868896,0.717187
1160.000000,7.994975,7.942380,4.389179,0.000496,0.003148,481.649831,2.504400,7.967580,5.189030,756.715358,0.351890,7.994975,690.034180,0.776698
1161.000000,8.020101,7.683820,5.182673,0.000493,0.003168,482.482179,2.483400,7.980060,5.121250,763.100051,0.356085,8.020101,696.152527,0.776698
1162.000000,8.045226,7.706060,3.392068,0.000495,0.003192,483.097213,2.397200,8.010470,5.217680,770.073390,0.360071,8.045226,703.886719,0.831632
1163.000000,8.070352,7.907980,3.496514,0.000497,0.003206,482.376929,2.286100,8.037240,5.180390,774.382652,0.365520,8.070352,706.652283,0.830106
1164.000000,8.095477,7.838160,3.335620,0.000497,0.003218,481.842579,2.178400,8.062840,5.067470,778.097260,0.370954,8.095477,705.126770,0.729395
1165.000000,8.120603,7.902460,4.012569,0.000498,0.003237,481.892494,2.120400,8.086580,5.089880,782.579508,0.374976,8.120603,709.258850,0.798061
1166.000000,8.145729,7.890440,4.206461,0.000498,0.003256,481.782047,2.035900,8.110930,5.058040,785.789975,0.379467,8.145729,715.187561,0.798061
1167.000000,8.170854,8.041630,2.916236,0.000498,0.003275,482.112673,2.020000,8.133410,5.110620,788.317341,0.383082,8.170854,720.259583,0.836210
1168.000000,8.195980,7.894310,4.888860,0.000498,0.003286,481.651853,1.951900,8.162880,5.046670,790.432350,0.387523,8.195980,727.420166,0.836210
1169.000000,8.221106,8.160830,3.942821,0.000498,0.003312,481.971703,2.017900,8.174070,5.224420,792.566121,0.389380,8.221106,737.577454,0.900299
1170.000000,8.246231,7.944860,4.280258,0.000498,0.003320,481.568032,1.938000,8.213900,5.110750,794.306734,0.394067,8.246231,747.914124,0.900299
1171.000000,8.271357,8.055540,3.299546,0.000498,0.003346,482.122912,2.009400,8.224850,5.327260,797.271117,0.395136,8.271357,757.630615,0.888091
1172.000000,8.296482,8.029430,3.822326,0.000497,0.003369,482.270031,2.042600,8.255950,5.386310,799.139349,0.398191,8.296482,763.206970,0.869780
1173.000000,8.321608,8.037020,4.107940,0.000497,0.003392,482.725541,2.070100,8.280820,5.504340,801.701944,0.406037,8.321608,760.770569,0.842313
1174.000000,8.346734,8.079830,3.826576,0.000499,0.003405,482.513465,2.015300,8.310550,5.532370,804.786234,0.413756,8.346734,754.134277,0.720239
1175.000000,8.371859,8.300970,3.532662,0.000499,0.003422,481.808107,1.989600,8.338380,5.551710,808.846309,0.420076,8.371859,748.377380,0.720239
1176.000000,8.396985,8.121680,4.890435,0.000498,0.003433,481.363155,1.936600,8.357480,5.409810,813.917669,0.421435,8.396985,749.073181,0.796535
1177.000000,8.422111,8.071640,3.696556,0.000497,0.003458,481.799043,2.000000,8.377870,5.611730,821.978218,0.425365,8.422111,751.544983,0.837736
1178.000000,8.447236,8.156020,4.208636,0.000498,0.003484,482.467950,2.045000,8.398820,5.754360,827.587774,0.431595,8.447236,751.835388,0.817898
1179.000000,8.472362,8.225610,5.030579,0.000497,0.003508,482.752864,2.059400,8.428820,5.804720,831.583644,0.437127,8.472362,751.223389,0.741602
1180.000000,8.497487,8.286800,4.365655,0.000499,0.003517,482.205935,1.976700,8.463250,5.768540,836.841626,0.440551,8.497487,755.111877,0.741602
1181.000000,8.522613,8.422660,3.318671,0.000499,0.003532,481.388343,1.925700,8.488260,5.743630,843.717160,0.441939,8.522613,768.290466,0.801113
1182.000000,8.547739,8.285130,4.069541,0.000499,0.003541,480.253966,1.851900,8.517460,5.632830,851.893764,0.439545,8.547739,779.923706,0.843839
1183.000000,8.572864,8.239660,4.602171,0.000499,0.003562,480.039269,1.836700,8.532280,5.751370,861.120597,0.439831,8.572864,787.545044,0.811795
1184.000000,8.597990,8.317860,4.029018,0.000499,0.003586,480.493314,1.903300,8.544060,5.854400,867.069792,0.441961,8.597990,791.463257,0.721765
1185.000000,8.623116,8.430120,4.222086,0.000499,0.003600,480.938292,1.962600,8.570910,5.921980,871.349870,0.444374,8.623116,792.997009,0.721765
1186.000000,8.648241,8.383030,4.466501,0.000499,0.003615,481.107737,2.021700,8.607300,5.973930,875.898801,0.444403,8.648241,796.052795,0.795010
1187.000000,8.673367,8.546370,3.873674,0.000499,0.003634,481.034703,2.123700,8.615080,6.105370,881.464446,0.444670,8.673367,807.465210,0.833158
1188.000000,8.698492,8.459660,5.618806,0.000499,0.003648,481.322996,2.147400,8.661690,6.089170,887.619215,0.441843,8.698492,818.642761,0.804165
1189.000000,8.723618,8.523390,4.552773,0.000499,0.003672,480.927745,2.280000,8.663700,6.238460,895.414890,0.439737,8.723618,828.102051,0.724817
1190.000000,8.748744,8.554780,5.072002,0.000499,0.003690,480.782726,2.382400,8.691360,6.304490,903.182378,0.436428,8.748744,843.062866,0.724817
1191.000000,8.773869,8.588900,6.560219,0.000499,0.003707,480.626967,2.515200,8.713970,6.394060,911.816430,0.432090,8.773869,860.054504,0.822476
1192.000000,8.798995,8.630980,4.880385,0.000499,0.003722,480.511113,2.684100,8.739000,6.510260,921.529420,0.430036,8.798995,881.969543,0.866728
1193.000000,8.824121,8.628970,4.057067,0.000499,0.003736,480.430429,2.833000,8.765090,6.611030,932.402565,0.428608,8.824121,906.372803,0.473038
1194.000000,8.849246,8.651830,4.682068,0.000499,0.003752,480.373728,2.996300,8.782280,6.730720,944.325639,0.426178,8.849246,923.622986,0.599690
1195.000000,8.874372,8.690210,5.534184,0.000499,0.003772,480.816280,3.152400,8.804990,6.842930,957.217468,0.423753,8.874372,942.212891,0.599690
1196.000000,8.899497,8.780010,6.131486,0.000499,0.003789,480.812270,3.307300,8.831520,6.975120,970.990481,0.421032,8.899497,960.380249,0.772121
1197.000000,8.924623,8.729690,4.829637,0.000499,0.003803,480.697219,3.402700,8.867370,7.036690,986.571077,0.418832,8.924623,972.727051,0.833158
1198.000000,8.949749,8.669690,6.314504,0.000499,0.003824,481.205269,3.548800,8.873500,7.205110,1003.878796,0.413609,8.949749,984.695435,0.796535
1199.000000,8.974874,8.785970,5.323268,0.000499,0.003850,482.189271,3.716400,8.876160,7.388320,1020.305275,0.409402,8.974874,999.293213,0.733972
1200.000000,9.000000,8.804180,6.719713,0.000499,0.003873,482.920338,3.889400,8.915420,7.524900,1037.258379,0.406412,9.000000,1013.023071,0.733972
1201.000000,9.000000,8.784220,6.076663,0.000499,0.003893,483.480867,3.690100,8.925710,7.275050,1055.458113,0.404775,9.000000,1036.203857,0.814847
1202.000000,9.000000,8.833470,8.232054,0.000499,0.003915,483.985806,3.803200,8.936940,7.563400,1074.179554,0.401805,9.000000,1062.280762,0.860625
1203.000000,9.000000,8.835240,6.538095,0.000499,0.003928,484.315027,3.818800,8.954110,7.579670,1092.603336,0.399756,9.000000,1084.411133,0.798061
1204.000000,9.000000,8.833350,6.640991,0.000499,0.003937,484.518958,3.801400,8.959510,7.585680,1109.882989,0.397655,9.000000,1108.933960,0.730920
1205.000000,9.000000,8.940290,6.480330,0.000499,0.003939,485.238622,3.828300,8.962170,7.601920,1125.823514,0.395375,9.000000,1125.532837,0.730920
1206.000000,9.000000,8.857020,5.222697,0.000499,0.003938,484.880459,3.716500,8.983280,7.499720,1141.120410,0.395029,9.000000,1132.056396,0.798061
1207.000000,9.000000,8.869260,6.299755,0.000499,0.003940,485.443971,3.737600,8.970450,7.516540,1154.338015,0.392262,9.000000,1138.816162,0.845365
1208.000000,9.000000,8.838910,7.106848,0.000499,0.003946,485.464345,3.701900,8.971490,7.489340,1165.231068,0.390741,9.000000,1154.547241,0.773647
1209.000000,9.000000,8.894120,7.844719,0.000499,0.003954,485.584545,3.698900,8.965520,7.506450,1173.558140,0.388769,9.000000,1177.736572,0.737024
1210.000000,9.000000,8.760170,7.246993,0.000499,0.003957,485.110420,3.637700,8.974560,7.466070,1180.403825,0.388116,9.000000,1193.652466,0.737024
1211.000000,9.000000,8.829630,9.315387,0.000499,0.003970,485.418316,3.718400,8.949360,7.575720,1184.758747,0.384918,9.000000,1194.029175,0.805691
1212.000000,9.000000,8.830830,8.498994,0.000499,0.003977,485.610124,3.728700,8.960660,7.597770,1188.061586,0.384101,9.000000,1186.181641,0.840787
1213.000000,9.000000,8.858800,6.693364,0.000499,0.003974,486.127414,3.788200,8.959600,7.649360,1190.999453,0.382483,9.000000,1184.770996,0.766017
1214.000000,9.000000,8.993110,4.760689,0.000499,0.003965,483.267648,3.068600,8.928390,7.169090,1195.408453,0.387259,9.000000,1187.906860,0.747706
1215.000000,9.000000,8.987630,6.992928,0.000499,0.003944,468.446665,3.420700,8.968860,7.260250,1199.836906,0.385639,9.000000,1183.216309,0.747706
1216.000000,9.000000,8.696920,7.580655,0.000499,0.003948,453.610261,3.791300,8.979120,7.465260,1202.327882,0.381586,9.000000,1176.892700,0.791958
1217.000000,9.000000,8.712120,8.024787,0.000499,0.003977,454.208741,4.149800,8.911070,7.826640,1199.989015,0.374226,9.000000,1178.442139,1.019321
1218.000000,9.000000,8.921980,6.689189,0.000499,0.003988,455.188234,3.700800,8.899760,7.568600,1197.607801,0.376210,9.000000,1169.413208,0.822476
1219.000000,9.000000,8.743470,8.281502,0.000499,0.003954,454.422123,4.009800,8.948880,7.757080,1198.414138,0.375426,9.000000,1161.099976,0.775172
1220.000000,9.000000,8.821430,4.942632,0.000499,0.003977,455.060302,3.264000,8.871910,6.183030,1201.326057,0.378880,9.000000,1169.062500,0.775172
1221.000000,9.000000,8.902960,5.964643,0.000499,0.003984,454.714523,3.282300,8.914740,7.316890,1205.102935,0.379116,9.000000,1177.853638,0.828580
1222.000000,9.000000,8.834040,7.955615,0.000499,0.003972,453.769912,3.642400,8.940850,7.402970,1206.792425,0.373167,9.000000,1182.184082,0.851469
1223.000000,9.000000,8.812520,7.375588,0.000499,0.003964,452.608518,3.996300,8.930950,7.681150,1205.983267,0.373498,9.000000,1181.585571,0.752283
1224.000000,9.000000,8.833940,5.463487,0.000499,0.003980,453.013405,3.250200,8.886470,6.048750,1204.480031,0.378571,9.000000,1182.929565,0.762965
1225.000000,9.000000,8.839240,5.782400,0.000499,0.003971,451.698867,3.606800,8.923840,7.482650,1204.410772,0.375910,9.000000,1193.880371,0.762965
1226.000000,9.000000,8.765130,5.348717,0.000499,0.003991,452.187366,3.066000,8.918840,7.178490,1204.659418,0.379923,9.000000,1205.540039,0.837736
1227.000000,9.000000,8.880850,7.906967,0.000499,0.003992,451.667016,3.409300,8.901740,7.366470,1202.676548,0.377242,9.000000,1211.348877,0.862150
1228.000000,9.000000,9.068290,8.083535,0.000499,0.003995,452.583151,3.718800,8.945720,7.567520,1199.960868,0.376031,9.000000,1212.521484,0.743128
1229.000000,9.000000,8.852450,7.686801,0.000499,0.003953,450.577233,3.518500,8.970300,7.368540,1199.588942,0.378964,9.000000,1217.889526,0.787380
1230.000000,9.000000,8.790610,5.391115,0.000499,0.003973,451.004183,3.582900,8.937830,7.491820,1198.772406,0.376041,9.000000,1242.234009,0.787380
1231.000000,9.000000,8.830530,6.143761,0.000499,0.003986,451.570484,3.713000,8.923170,7.602970,1198.167897,0.373979,9.000000,1277.696655,0.852995
1232.000000,9.000000,8.876530,5.587232,0.000499,0.003990,452.170120,3.665900,8.929750,7.592010,1197.700204,0.374379,9.000000,1298.392334,0.849943
1233.000000,9.000000,8.868070,6.287730,0.000499,0.003965,451.360698,3.483700,8.928420,7.426300,1198.815059,0.376393,9.000000,1300.334473,0.730920
1234.000000,9.000000,8.834380,5.713977,0.000499,0.003957,449.792881,3.830000,8.930770,7.600920,1199.897219,0.373562,9.000000,1294.295288,0.776698
1235.000000,9.000000,8.696980,6.230232,0.000499,0.003978,449.876962,3.081200,8.916440,6.378140,1200.673285,0.377261,9.000000,1282.088867,0.776698
1236.000000,9.000000,8.904100,6.343378,0.000499,0.003998,450.333606,3.448200,8.889540,7.422700,1201.305971,0.375052,9.000000,1273.407349,0.843839
1237.000000,9.000000,8.860440,6.750662,0.000499,0.003989,449.442463,3.759800,8.939450,7.567710,1200.232902,0.374677,9.000000,1258.789185,0.860625
1238.000000,9.000000,8.661060,6.953604,0.000499,0.003991,449.656219,3.794400,8.937000,7.652140,1198.245400,0.373704,9.000000,1243.133179,0.744654
1239.000000,9.000000,8.915160,5.573465,0.000499,0.003995,450.237500,3.977900,8.882260,7.834470,1196.318769,0.369944,9.000000,1240.476929,0.979647
1240.000000,9.000000,8.826770,5.467212,0.000499,0.003979,450.746550,3.231100,8.918570,6.165840,1198.263449,0.378044,9.000000,1233.946533,0.979647
1241.000000,9.000000,8.877550,6.197284,0.000499,0.003980,451.403176,3.519300,8.922770,7.471670,1201.431903,0.375530,9.000000,1223.851074,0.883513
1242.000000,9.000000,8.835000,7.752448,0.000499,0.003967,449.488814,3.875000,8.937650,7.623610,1203.599133,0.373310,9.000000,1229.857666,0.865202
1243.000000,9.000000,8.964700,6.807410,0.000499,0.003982,449.761112,3.126200,8.883670,5.710440,1204.023662,0.378675,9.000000,1252.106689,0.744654
1244.000000,9.000000,8.786740,6.421250,0.000499,0.003969,447.211876,3.484400,8.956810,7.353830,1206.150001,0.377209,9.000000,1270.779053,0.772121
1245.000000,9.000000,8.744250,7.791421,0.000499,0.003990,446.640724,3.856800,8.920610,7.635380,1204.823737,0.372301,9.000000,1287.511108,0.772121
1246.000000,9.000000,8.778080,6.062789,0.000499,0.003995,446.463308,3.560400,8.895530,7.222440,1201.788064,0.373269,9.000000,1291.698730,0.846891
1247.000000,9.000000,8.851470,6.702514,0.000499,0.003990,446.838313,3.782100,8.905780,7.657840,1199.986752,0.372473,9.000000,1284.623901,0.854521
1248.000000,9.000000,8.858250,5.136650,0.000499,0.003985,447.198896,3.033300,8.913610,6.374190,1199.800462,0.377831,9.000000,1273.283936,0.724817
1249.000000,9.000000,8.803770,6.193209,0.000499,0.003988,447.404175,3.402100,8.930190,7.373620,1202.055130,0.377066,9.000000,1270.057129,0.770595
1250.000000,9.000000,8.790590,6.960504,0.000499,0.003998,447.543005,3.767100,8.921300,7.601850,1201.186681,0.373808,9.000000,1271.624023,0.770595
1251.000000,9.000000,8.967050,6.121087,0.000499,0.003994,447.936090,3.843700,8.912090,7.684930,1198.712976,0.372825,9.000000,1266.916504,0.848417
1252.000000,9.000000,8.882460,7.505658,0.000499,0.003954,445.802375,4.120200,8.953880,7.798370,1198.227765,0.372027,9.000000,1256.802979,0.874358
1253.000000,9.000000,8.866910,6.410225,0.000498,0.003970,444.644134,3.375200,8.908880,6.409020,1200.985808,0.375674,9.000000,1254.187378,0.741602
1254.000000,9.000000,9.028380,7.240843,0.000499,0.003963,441.707908,3.731600,8.939390,7.572890,1204.704542,0.373035,9.000000,1261.584106,0.799587
1255.000000,9.000000,8.673380,5.004605,0.000499,0.003960,441.435646,3.133700,8.969210,7.142120,1210.087203,0.378760,9.000000,1267.675537,0.799587
1256.000000,9.000000,8.810150,7.405737,0.000499,0.003974,440.725689,3.484900,8.871190,7.352200,1209.899785,0.373122,9.000000,1285.246826,0.852995
1257.000000,9.000000,8.850450,6.045364,0.000499,0.003992,440.186836,3.417100,8.904940,7.326620,1207.693348,0.374953,9.000000,1299.980347,0.900299
1258.000000,9.000000,8.917800,5.765600,0.000499,0.003994,438.798464,3.782100,8.923040,7.583910,1203.619576,0.372560,9.000000,1292.433228,0.755335
1259.000000,9.000000,8.952290,6.853533,0.000499,0.003985,437.772269,3.266300,8.933070,6.667200,1200.737859,0.376022,9.000000,1281.609131,0.807217
1260.000000,9.000000,8.597700,7.114398,0.000499,0.003975,436.671998,3.634500,8.961390,7.497530,1200.823040,0.374920,9.000000,1278.790161,0.807217
1261.000000,9.000000,8.778840,7.634378,0.000499,0.003993,437.975865,3.760100,8.855090,7.644380,1198.749588,0.370105,9.000000,1279.988525,0.849943
1262.000000,9.000000,8.914700,5.852072,0.000499,0.003994,439.130057,3.870200,8.900160,7.719980,1196.534413,0.370774,9.000000,1281.638550,0.854521
1263.000000,9.000000,8.806890,7.061500,0.000499,0.003970,438.494266,3.533300,8.926710,7.479540,1197.733245,0.374622,9.000000,1293.848999,0.651572
1264.000000,9.000000,9.027100,7.320090,0.000499,0.003967,439.479376,3.774700,8.903610,7.604930,1199.506028,0.371791,9.000000,1298.315796,0.770595
1265.000000,9.000000,8.840930,5.229996,0.000499,0.003954,438.497096,3.027100,8.966730,6.173950,1203.149327,0.377730,9.000000,1294.588867,0.770595
1266.000000,9.000000,8.881410,5.509510,0.000499,0.003968,438.705735,3.388300,8.920050,7.277510,1206.172404,0.375629,9.000000,1301.077637,0.851469
1267.000000,9.000000,8.785370,8.752684,0.000499,0.003988,437.323155,3.760100,8.936300,7.521300,1205.179029,0.372798,9.000000,1307.563232,0.875884
1268.000000,9.000000,8.907680,7.701200,0.000499,0.003995,437.609399,3.699200,8.906980,7.338680,1201.207061,0.371692,9.000000,1308.142456,0.730920
1269.000000,9.000000,8.634090,5.891721,0.000499,0.003977,438.108172,3.432200,8.931850,7.391020,1200.040784,0.375328,9.000000,1305.501343,0.790432
1270.000000,9.000000,8.859530,7.239543,0.000499,0.003991,438.928203,3.637900,8.861500,7.566510,1198.087572,0.371296,9.000000,1296.335083,0.790432
1271.000000,9.000000,8.818300,5.891321,0.000499,0.003990,438.088665,3.668400,8.918380,7.562090,1197.660178,0.373121,9.000000,1284.076538,0.825528
1272.000000,9.000000,8.893040,7.793296,0.000499,0.003991,439.223127,3.598700,8.912300,7.542980,1197.688550,0.373330,9.000000,1270.563477,0.851469
1273.000000,9.000000,8.776250,7.685226,0.000499,0.003967,438.179040,3.666300,8.933760,7.528000,1199.026436,0.373866,9.000000,1259.052246,0.720239
1274.000000,9.000000,8.769540,4.790688,0.000499,0.003985,438.870970,3.111800,8.888060,7.213240,1200.759716,0.376871,9.000000,1252.512817,0.822476
1275.000000,9.000000,8.834390,8.302852,0.000499,0.003998,439.320759,3.478800,8.901490,7.422800,1200.912129,0.374678,9.000000,1246.660889,0.822476
1276.000000,9.000000,8.846490,5.567633,0.000499,0.003994,440.389457,3.690400,8.919630,7.536490,1199.843927,0.373970,9.000000,1240.837646,0.881988
1277.000000,9.000000,8.688860,6.496922,0.000499,0.003991,441.444172,3.712800,8.923460,7.585060,1197.972220,0.373803,9.000000,1255.832153,0.888091
1278.000000,9.000000,8.874320,5.258145,0.000499,0.003989,442.702001,3.556500,8.872800,7.218350,1196.025126,0.373051,9.000000,1283.535889,0.744654
1279.000000,9.000000,8.685530,5.636605,0.000499,0.003985,443.330413,3.395000,8.923630,7.401500,1197.349301,0.376771,9.000000,1298.443848,0.791958
1280.000000,9.000000,8.857450,7.102998,0.000499,0.003989,444.325587,3.568700,8.874150,7.508480,1197.397747,0.374065,9.000000,1298.346680,0.791958
1281.000000,9.000000,8.729160,6.638841,0.000499,0.003991,444.610568,3.597400,8.923050,7.512140,1197.598991,0.375551,9.000000,1292.744263,0.842313
1282.000000,9.000000,8.808170,7.813321,0.000499,0.003992,445.310300,3.739200,8.889210,7.625320,1196.717305,0.373312,9.000000,1289.113037,0.846891
1283.000000,9.000000,8.889130,6.998602,0.000499,0.003992,445.767320,3.706600,8.910240,7.616710,1196.602475,0.374171,9.000000,1289.288574,0.738550
1284.000000,9.000000,8.706320,7.471634,0.000499,0.003963,443.675756,3.751000,8.929850,7.587930,1198.147094,0.374715,9.000000,1300.747681,0.814847
1285.000000,9.000000,8.765750,5.994442,0.000499,0.003986,444.473958,3.078900,8.870400,7.226800,1200.425314,0.377861,9.000000,1329.283569,0.814847
1286.000000,9.000000,8.860660,6.774461,0.000499,0.003997,444.788336,3.451000,8.899430,7.411340,1201.394893,0.376304,9.000000,1354.462280,1.068151
1287.000000,9.000000,8.882390,6.179384,0.000499,0.003998,444.718874,3.813200,8.931870,7.619290,1200.906207,0.374500,9.000000,1352.168213,0.932343
1288.000000,9.000000,8.750440,6.144236,0.000499,0.003979,444.591055,3.646700,8.928260,7.520320,1200.018089,0.375825,9.000000,1330.880493,0.764491
1289.000000,9.000000,8.783830,5.155449,0.000499,0.003988,445.191009,3.553100,8.894800,7.514170,1199.217329,0.375079,9.000000,1316.709717,0.827054
1290.000000,9.000000,8.727370,5.907845,0.000499,0.003984,445.770644,3.480300,8.900220,7.447910,1199.690290,0.376099,9.000000,1315.096436,0.827054
1291.000000,9.000000,8.974620,5.449988,0.000499,0.003991,446.369878,3.642900,8.888400,7.554590,1199.342390,0.374428,9.000000,1304.877686,0.863676
1292.000000,9.000000,8.903010,7.246268,0.000499,0.003965,444.736686,3.973000,8.958360,7.688860,1199.915693,0.374125,9.000000,1291.760376,0.854521
1293.000000,9.000000,8.744120,5.156349,0.000499,0.003978,444.179352,3.226200,8.918630,6.049780,1201.627755,0.378349,9.000000,1303.730103,0.733972
1294.000000,9.000000,8.783730,6.274631,0.000499,0.003982,445.000354,3.589300,8.897490,7.493190,1202.845738,0.374474,9.000000,1329.409668,0.830106
1295.000000,9.000000,8.782540,4.766039,0.000499,0.003994,445.361206,3.342100,8.901190,7.345130,1203.270166,0.376716,9.000000,1341.833252,0.830106
1296.000000,9.000000,8.792640,7.854069,0.000499,0.003998,445.515263,3.703100,8.908850,7.572130,1201.483398,0.374232,9.000000,1352.080200,0.862150
1297.000000,9.000000,8.890880,8.384123,0.000499,0.003993,445.904663,3.788200,8.909070,7.643890,1199.608113,0.373541,9.000000,1369.963379,0.856047
1298.000000,9.000000,8.943490,6.736413,0.000499,0.003973,446.370905,3.227400,8.922320,7.280470,1200.059833,0.378878,9.000000,1380.784668,0.727869
1299.000000,9.000000,8.799900,5.797074,0.000499,0.003971,443.620084,3.541900,8.953590,7.429440,1201.491704,0.377218,9.000000,1379.388794,0.727869
1300.000000,9.000000,8.859650,6.433674,0.000499,0.003995,444.522495,3.903600,8.925650,7.698800,1201.384209,0.372476,9.000000,1367.763672,0.830106
1301.000000,9.000000,8.809100,5.670454,0.000499,0.003990,443.568515,3.156000,8.916260,6.561240,1200.541407,0.377366,9.000000,1359.118774,0.865202
1302.000000,8.974874,8.880220,9.123145,0.000499,0.003995,443.523938,3.529000,8.918420,7.475670,1201.217905,0.375601,8.974874,1366.550781,0.848417
1303.000000,8.949749,8.784070,6.414800,0.000499,0.003983,443.303538,3.340100,8.927360,7.315620,1201.947161,0.377922,8.949749,1384.692871,0.726343
1304.000000,8.924623,8.699790,5.626856,0.000499,0.003994,441.858380,3.701700,8.905920,7.559500,1200.047670,0.374219,8.924623,1405.659302,0.726343
1305.000000,8.899497,8.592580,5.523610,0.000499,0.003984,441.141412,3.595200,8.868760,7.505930,1197.944487,0.374216,8.899497,1413.191406,0.813321
1306.000000,8.874372,8.835770,6.442999,0.000497,0.003973,442.179791,3.579000,8.812030,7.492780,1195.242270,0.373180,8.874372,1399.607910,0.862150
1307.000000,8.849246,8.504620,6.323529,0.000496,0.003948,439.939936,3.397500,8.858790,7.297010,1195.020521,0.376856,8.849246,1378.795288,0.848417
1308.000000,8.824121,8.911530,6.850958,0.000499,0.003949,438.995003,3.312600,8.782430,7.266110,1193.864115,0.375078,8.824121,1358.976440,0.892669
1309.000000,8.798995,8.796690,5.429588,0.000495,0.003917,435.335538,3.062900,8.837480,6.933560,1194.217370,0.380676,8.798995,1340.872559,0.892669
1310.000000,8.773869,8.648200,7.723124,0.000493,0.003901,435.598008,2.866900,8.795530,6.758300,1192.995525,0.382146,8.773869,1327.692749,0.895721
1311.000000,8.748744,8.624350,9.928563,0.000493,0.003887,434.181598,2.735900,8.749800,6.623070,1188.793343,0.383289,8.748744,1318.561279,0.906402
1312.000000,8.723618,8.631820,5.684054,0.000493,0.003875,435.592869,2.576900,8.730170,6.474620,1181.221191,0.385754,8.723618,1299.882080,0.871306
1313.000000,8.698492,8.561130,6.131536,0.000491,0.003856,435.115777,2.487500,8.698910,6.350060,1170.562025,0.387336,8.698492,1275.643066,0.738550
1314.000000,8.673367,8.611080,4.648826,0.000491,0.003844,434.513848,2.360100,8.675780,6.260560,1157.322405,0.388342,8.673367,1250.121704,0.738550
1315.000000,8.648241,8.536040,6.336803,0.000490,0.003829,434.531424,2.216300,8.663910,6.130000,1143.209548,0.390731,8.648241,1226.960815,0.805691
1316.000000,8.623116,8.480700,6.080613,0.000490,0.003816,434.611541,2.091100,8.633870,6.043300,1128.135981,0.391453,8.623116,1206.646606,0.859099
1317.000000,8.597990,8.440120,6.069339,0.000489,0.003803,434.411139,1.971400,8.606610,5.946050,1112.411496,0.392644,8.597990,1188.825317,0.842313
1318.000000,8.572864,8.411140,5.417139,0.000489,0.003790,434.709816,1.846100,8.581210,5.839270,1096.315134,0.394281,8.572864,1177.553345,0.750758
1319.000000,8.547739,8.350490,5.006530,0.000488,0.003777,434.006574,1.714900,8.556150,5.723720,1080.185280,0.396629,8.547739,1167.675659,0.750758
1320.000000,8.522613,8.227680,5.719077,0.000488,0.003765,435.352162,1.587200,8.529420,5.626540,1063.979230,0.399277,8.522613,1156.770020,0.831632
1321.000000,8.497487,8.284190,4.802638,0.000488,0.003753,433.873017,1.468600,8.487600,5.545290,1047.296107,0.401739,8.497487,1149.888672,0.872832
1322.000000,8.472362,8.327300,4.021868,0.000487,0.003731,435.167375,1.384200,8.470380,5.411290,1030.757850,0.405473,8.472362,1135.038696,0.839261
1323.000000,8.447236,8.230590,6.353152,0.000485,0.003716,434.332599,1.249200,8.460470,5.274330,1014.921532,0.409151,8.447236,1111.078369,0.732446
1324.000000,8.422111,8.087520,3.331620,0.000484,0.003695,435.013505,1.187400,8.420780,5.185680,999.239522,0.411395,8.422111,1088.434570,0.732446
1325.000000,8.396985,8.032880,3.652358,0.000485,0.003686,434.301453,1.088500,8.388550,5.150350,983.115525,0.413599,8.396985,1071.972290,0.839261
1326.000000,8.371859,8.068400,4.691017,0.000486,0.003677,435.574883,0.982700,8.364420,5.096540,966.834655,0.416613,8.371859,1054.811401,0.914032
1327.000000,8.346734,8.106400,3.863350,0.000485,0.003661,435.187531,0.919400,8.346360,5.021770,950.669258,0.420056,8.346734,1033.430786,0.846891
1328.000000,8.321608,8.004190,4.592146,0.000483,0.003643,434.796801,0.890300,8.330410,4.951470,934.879679,0.423365,8.321608,1014.816162,0.756861
1329.000000,8.296482,8.083710,3.620109,0.000484,0.003636,434.205657,0.843500,8.299860,4.928670,919.523577,0.425845,8.296482,998.913696,0.756861
1330.000000,8.271357,7.850150,4.403229,0.000483,0.003621,434.988591,0.810100,8.285460,4.849060,905.339325,0.431958,8.271357,983.699341,0.840787
1331.000000,8.246231,7.984340,4.769164,0.000484,0.003616,434.184086,0.795700,8.238790,4.894320,891.730476,0.446762,8.246231,972.011108,1.002536
1332.000000,8.221106,7.946800,5.799674,0.000483,0.003602,434.858076,0.778200,8.232820,4.875360,878.389312,0.457414,8.221106,956.198120,0.897247
1333.000000,8.195980,7.864380,4.381454,0.000483,0.003596,436.209226,0.726800,8.211500,4.891460,866.358925,0.467962,8.195980,939.784912,0.758387
1334.000000,8.170854,7.987150,4.070966,0.000483,0.003590,433.087325,0.706000,8.180850,4.914630,855.302419,0.478611,8.170854,925.895508,0.758387
1335.000000,8.145729,7.905420,4.618920,0.000481,0.003571,432.952522,0.655900,8.166160,4.873380,845.411459,0.485530,8.145729,905.066772,0.836210
1336.000000,8.120603,7.726120,3.539487,0.000481,0.003563,432.489384,0.600900,8.138090,4.861960,836.651531,0.492479,8.120603,883.496521,0.889617
1337.000000,8.095477,7.828930,3.871124,0.000482,0.003561,431.503094,0.596900,8.102120,4.886530,828.177093,0.501231,8.095477,867.739563,0.837736
1338.000000,8.070352,7.792010,3.828126,0.000480,0.003550,432.905883,0.513400,8.090510,4.825820,819.718778,0.506675,8.070352,854.090027,0.753809
1339.000000,8.045226,7.717560,5.275569,0.000479,0.003541,432.400673,0.455100,8.062900,4.799280,811.974388,0.512439,8.045226,845.281311,0.753809
1340.000000,8.020101,7.816270,3.377843,0.000479,0.003534,431.449073,0.416300,8.034070,4.786880,804.636132,0.518451,8.020101,839.397522,0.845365
1341.000000,7.994975,7.749430,4.413903,0.000478,0.003519,430.371109,0.346600,8.017190,4.716150,797.752157,0.521192,7.994975,829.530518,0.875884
1342.000000,7.969849,7.695330,4.029293,0.000477,0.003511,430.229362,0.283600,7.990590,4.691020,791.364023,0.526005,7.969849,824.244019,0.852995
1343.000000,7.944724,7.712820,4.340006,0.000476,0.003504,430.210715,0.230400,7.963890,4.661040,784.853989,0.532952,7.944724,822.750244,0.743128
1344.000000,7.919598,7.695750,5.805849,0.000475,0.003495,430.211274,0.164300,7.941050,4.603920,778.085760,0.538640,7.919598,815.134949,0.743128
1345.000000,7.894472,7.566390,3.675407,0.000474,0.003487,430.211695,0.101900,7.915990,4.559950,771.506770,0.543762,7.894472,803.598816,0.824002
1346.000000,7.869347,7.616890,3.320071,0.000474,0.003481,430.210178,0.068000,7.886010,4.570310,765.094853,0.551137,7.869347,794.581909,0.863676
1347.000000,7.844221,7.574610,4.649194,0.000473,0.003473,430.213232,0.005600,7.865960,4.515570,757.820419,0.556536,7.844221,784.654480,0.824002
1348.000000,7.819095,7.545580,2.793041,0.000472,0.003466,430.214068,-0.048500,7.839890,4.495490,750.941486,0.562358,7.819095,773.893250,0.724817
1349.000000,7.793970,7.570670,4.443527,0.000472,0.003458,430.214852,-0.100600,7.814620,4.471000,744.294707,0.567887,7.793970,762.290771,0.724817
1350.000000,7.768844,7.450380,4.606421,0.000471,0.003450,430.217522,-0.158500,7.790390,4.414580,737.495493,0.571141,7.768844,753.156860,0.805691
1351.000000,7.743719,7.444560,4.432502,0.000470,0.003443,430.214906,-0.198600,7.763150,4.422180,731.267522,0.577160,7.743719,748.874939,0.856047
1352.000000,7.718593,7.509440,3.501414,0.000469,0.003436,430.217563,-0.246400,7.738990,4.382270,724.168828,0.582239,7.718593,744.579102,0.825528
1353.000000,7.693467,7.440890,4.078241,0.000468,0.003427,430.222052,-0.306800,7.715240,4.304660,717.092703,0.583850,7.693467,733.178772,0.903351
1354.000000,7.668342,7.305510,2.575100,0.000467,0.003418,431.630554,-0.366900,7.689660,4.281260,711.333972,0.586815,7.668342,723.455688,0.903351
1355.000000,7.643216,7.321580,4.014069,0.000468,0.003407,430.624361,-0.387400,7.659350,4.292830,705.351378,0.592665,7.643216,716.764648,0.914032
1356.000000,7.618090,7.362420,4.649169,0.000467,0.003398,430.379313,-0.427800,7.637200,4.247490,698.091373,0.597174,7.618090,705.065430,0.901825
1357.000000,7.592965,7.247160,2.593999,0.000466,0.003389,430.239754,-0.482700,7.614190,4.184750,690.948515,0.599452,7.592965,689.259399,0.831632
1358.000000,7.567839,7.348210,2.749493,0.000466,0.003382,431.648386,-0.528600,7.587140,4.190070,684.908912,0.604530,7.567839,674.584412,0.727869
1359.000000,7.542714,7.329540,3.406992,0.000465,0.003367,430.673575,-0.579100,7.563310,4.089720,677.836491,0.603682,7.542714,662.055542,0.727869
1360.000000,7.517588,7.242920,2.663246,0.000464,0.003356,432.079614,-0.642800,7.539200,4.038950,672.294312,0.601967,7.517588,653.354309,0.833158
1361.000000,7.492462,7.165540,2.930211,0.000463,0.003347,433.482491,-0.694100,7.513530,4.022220,667.255497,0.602440,7.492462,648.548279,0.872832
1362.000000,7.467337,7.227260,3.078180,0.000463,0.003332,434.393190,-0.725800,7.486020,4.013750,661.353172,0.604292,7.467337,643.485596,0.813321
1363.000000,7.442211,7.110150,2.261912,0.000463,0.003322,433.832550,-0.770200,7.463330,3.944620,654.266549,0.602633,7.442211,640.777710,0.721765
1364.000000,7.417085,7.140670,2.357908,0.000463,0.003306,434.959288,-0.802200,7.435600,3.955820,648.335996,0.605092,7.417085,640.977112,0.721765
1365.000000,7.391960,7.212240,3.620559,0.000462,0.003292,435.177405,-0.845300,7.412270,3.899000,641.274478,0.604168,7.391960,638.609253,0.817898
1366.000000,7.366834,7.156860,2.828640,0.000462,0.003277,433.976784,-0.900100,7.388340,3.815460,634.799022,0.598215,7.366834,631.280090,0.849943
1367.000000,7.341709,7.036630,3.777053,0.000461,0.003257,434.795510,-0.945000,7.362390,3.787110,630.027098,0.593238,7.341709,625.103027,0.816373
1368.000000,7.316583,7.113650,3.363719,0.000462,0.003242,434.737747,-0.971400,7.334800,3.797460,625.182358,0.591603,7.316583,619.983276,0.735498
1369.000000,7.291457,6.967240,3.806527,0.000462,0.003222,434.404917,-1.012300,7.311720,3.712930,618.781127,0.584674,7.291457,613.857788,0.735498
1370.000000,7.266332,7.041390,3.147727,0.000461,0.003216,433.957815,-1.033700,7.285460,3.748820,613.530469,0.583580,7.266332,604.434875,0.816373
1371.000000,7.241206,7.041940,3.617059,0.000461,0.003197,434.870319,-1.077900,7.262060,3.667630,606.701188,0.577595,7.241206,596.507324,0.856047
1372.000000,7.216080,6.948050,2.357233,0.000460,0.003181,435.294366,-1.124200,7.237400,3.620280,600.871367,0.570733,7.216080,589.991455,0.811795
1373.000000,7.190955,7.070230,2.508852,0.000460,0.003171,433.778901,-1.154400,7.210720,3.622750,595.710269,0.566442,7.190955,584.134644,0.723291
1374.000000,7.165829,6.873590,3.902573,0.000459,0.003149,434.716345,-1.208000,7.187890,3.511230,589.637825,0.554460,7.165829,579.876587,0.723291
1375.000000,7.140704,6.948890,2.210389,0.000459,0.003143,434.038163,-1.229200,7.160480,3.567130,585.594075,0.551179,7.140704,578.461975,0.805691
1376.000000,7.115578,6.942550,2.747893,0.000459,0.003123,434.717770,-1.269900,7.136730,3.483660,579.304243,0.542488,7.115578,573.820557,0.721765
1377.000000,7.090452,6.849630,3.767528,0.000458,0.003114,436.088537,-1.317000,7.112600,3.444750,573.843572,0.533767,7.090452,567.979248,0.836210
1378.000000,7.065327,6.822830,2.679846,0.000457,0.003104,432.745780,-1.342900,7.085260,3.447490,568.786461,0.528106,7.065327,563.910950,0.724817
1379.000000,7.040201,6.903820,2.541426,0.000456,0.003096,434.145324,-1.379700,7.061250,3.424110,562.870811,0.522265,7.040201,558.237732,0.724817
1380.000000,7.015075,6.759820,3.844850,0.000455,0.003086,434.234705,-1.426300,7.037600,3.343530,556.623856,0.511894,7.015075,550.438721,0.805691
1381.000000,6.989950,6.770830,2.619648,0.000454,0.003079,434.232753,-1.450800,7.010910,3.375090,552.001685,0.507875,6.989950,541.132812,0.862150
1382.000000,6.964824,6.758240,3.566286,0.000453,0.003070,434.127496,-1.481200,6.986450,3.333250,545.915254,0.501711,6.964824,533.594482,0.805691
1383.000000,6.939698,6.696020,3.842500,0.000453,0.003051,434.610312,-1.516700,6.960770,3.291570,540.190586,0.495114,6.939698,525.190247,0.729395
1384.000000,6.914573,6.616810,2.214239,0.000453,0.003043,433.415839,-1.538800,6.935270,3.288010,534.750629,0.491005,6.914573,518.023926,0.729395
1385.000000,6.889447,6.656540,2.579949,0.000453,0.003029,434.197236,-1.560600,6.908580,3.290330,529.120280,0.489311,6.889447,512.944397,0.802639
1386.000000,6.864322,6.653780,2.590999,0.000452,0.003021,434.284542,-1.586200,6.886310,3.246450,522.607069,0.484502,6.864322,509.839539,0.830106
1387.000000,6.839196,6.576690,2.724244,0.000451,0.003012,435.665168,-1.621400,6.862000,3.223710,516.858310,0.479328,6.839196,508.023804,0.778224
1388.000000,6.814070,6.578320,2.306935,0.000450,0.003005,437.005698,-1.642600,6.835830,3.237440,511.763303,0.476857,6.814070,506.333679,0.721765
1389.000000,6.788945,6.538460,2.070244,0.000449,0.002996,433.322365,-1.660000,6.809800,3.213800,506.075107,0.473405,6.788945,504.001953,0.721765
1390.000000,6.763819,6.546110,3.263673,0.000448,0.002988,434.716295,-1.682500,6.785350,3.211720,500.936513,0.470721,6.763819,498.098572,0.793484
1391.000000,6.738693,6.455050,1.558164,0.000447,0.002980,434.081647,-1.705100,6.760580,3.184860,495.784564,0.466388,6.738693,491.288879,0.840787
1392.000000,6.713568,6.584930,3.426917,0.000447,0.002973,435.466785,-1.718900,6.734370,3.206730,491.365653,0.465855,6.713568,489.318024,0.785854
1393.000000,6.688442,6.400730,3.535187,0.000445,0.002960,433.125289,-1.761700,6.710930,3.120260,485.985113,0.455676,6.688442,487.623596,0.721765
1394.000000,6.663317,6.403050,1.886476,0.000446,0.002946,433.264892,-1.780600,6.682240,3.164110,482.874907,0.454683,6.663317,490.117218,0.721765
1395.000000,6.638191,6.383940,1.930675,0.000445,0.002938,434.660003,-1.803600,6.659220,3.137600,478.075027,0.450797,6.638191,490.812469,0.807217
1396.000000,6.613065,6.334260,2.310635,0.000444,0.002930,436.033207,-1.830300,6.634550,3.120840,473.339936,0.447605,6.613065,485.282593,0.843839
1397.000000,6.587940,6.372780,2.373258,0.000443,0.002923,437.364525,-1.853400,6.608900,3.118790,468.721281,0.446050,6.587940,479.183167,0.772121
1398.000000,6.562814,6.320960,3.006508,0.000442,0.002912,433.742052,-1.877300,6.584330,3.073200,463.659193,0.440691,6.562814,472.649780,0.682091
1399.000000,6.537688,6.327340,2.398482,0.000441,0.002904,435.132598,-1.900800,6.559350,3.068570,459.608629,0.436785,6.537688,466.181885,0.682091
1400.000000,6.512563,6.284440,2.532951,0.000440,0.002890,433.864713,-1.922800,6.534280,3.035450,455.433016,0.430399,6.512563,462.343048,0.738550
1401.000000,6.487437,6.238780,2.465379,0.000439,0.002881,435.251875,-1.938000,6.509420,3.026750,451.782946,0.424931,6.487437,462.926544,0.930817
1402.000000,6.462312,6.210830,2.145491,0.000438,0.002870,433.563972,-1.956800,6.483340,3.016660,447.992547,0.420200,6.462312,464.410614,0.795010
1403.000000,6.437186,6.098510,4.442827,0.000437,0.002862,434.956517,-1.978100,6.459060,3.003620,443.955579,0.415531,6.437186,460.593201,0.721765
1404.000000,6.412060,6.169300,2.243613,0.000437,0.002852,434.584200,-1.982500,6.431430,3.026910,439.954940,0.415440,6.412060,454.638519,0.721765
1405.000000,6.386935,6.104450,1.785155,0.000436,0.002842,435.960288,-2.006800,6.409520,2.968130,434.693943,0.409987,6.386935,444.606537,0.775172
1406.000000,6.361809,6.097770,2.324209,0.000435,0.002835,437.294405,-2.021500,6.383530,2.969800,430.627203,0.407653,6.361809,432.784882,0.816373
1407.000000,6.336683,6.050520,2.892637,0.000434,0.002826,433.655567,-2.035100,6.358080,2.942480,426.206724,0.403668,6.336683,424.508453,0.743128
1408.000000,6.311558,6.079130,2.944460,0.000435,0.002810,434.829198,-2.060800,6.333080,2.929260,422.252392,0.400039,6.311558,419.368225,0.691246
1409.000000,6.286432,6.031900,2.339534,0.000433,0.002800,436.199922,-2.090300,6.309860,2.885700,418.151708,0.393487,6.286432,412.902588,0.691246
1410.000000,6.261307,6.058630,1.724908,0.000432,0.002792,437.527494,-2.114800,6.284260,2.873380,414.800281,0.388416,6.261307,405.293213,0.773647
1411.000000,6.236181,5.910160,1.886476,0.000431,0.002781,433.940106,-2.137700,6.259160,2.826200,411.058603,0.379997,6.236181,399.644562,0.825528
1412.000000,6.211055,5.986060,2.023996,0.000432,0.002767,434.680435,-2.155200,6.232140,2.855400,408.294087,0.377587,6.211055,397.135254,0.755335
1413.000000,6.185930,6.066230,1.887326,0.000432,0.002751,435.394988,-2.184400,6.208810,2.787090,403.830082,0.369190,6.185930,392.311890,0.701928
1414.000000,6.160804,5.944580,2.023371,0.000430,0.002737,433.230959,-2.225300,6.181010,2.708790,400.083821,0.355111,6.160804,387.735565,0.701928
1415.000000,6.135678,5.965180,1.990372,0.000430,0.002721,433.689899,-2.252100,6.159740,2.722300,398.216205,0.345688,6.135678,385.140991,0.778224
1416.000000,6.110553,5.962000,2.178415,0.000430,0.002702,434.693997,-2.294500,6.130880,2.664550,395.027168,0.333039,6.110553,385.021423,0.808743
1417.000000,6.085427,5.867010,1.577014,0.000430,0.002683,434.991413,-2.338600,6.103110,2.618150,391.999725,0.319049,6.085427,384.189209,0.730920
1418.000000,6.060302,5.948340,1.416245,0.000429,0.002672,434.270229,-2.366000,6.079450,2.626670,389.303301,0.309376,6.060302,382.395935,0.701928
1419.000000,6.035176,5.858880,2.086669,0.000428,0.002660,433.871331,-2.398000,6.050830,2.565090,385.322905,0.301288,6.035176,378.851990,0.701928
1420.000000,6.010050,5.886940,2.340034,0.000427,0.002651,435.259067,-2.419700,6.027130,2.575260,382.538664,0.297188,6.010050,375.116333,0.788906
1421.000000,5.984925,5.854770,1.494967,0.000425,0.002641,436.612242,-2.446500,5.999100,2.539340,378.875548,0.293759,5.984925,371.376221,0.810269
1422.000000,5.959799,5.910360,2.011047,0.000424,0.002630,432.972572,-2.469100,5.972840,2.524060,375.583485,0.289906,5.959799,367.226196,0.747706
1423.000000,5.934673,5.721180,1.538415,0.000424,0.002607,432.930503,-2.533500,5.943260,2.465090,372.418145,0.286436,5.934673,361.149170,0.698876
1424.000000,5.909548,5.787890,2.471279,0.000423,0.002603,432.691570,-2.537500,5.922970,2.515310,370.029811,0.281778,5.909548,356.750244,0.698876
1425.000000,5.884422,5.680430,2.733094,0.000422,0.002594,432.077669,-2.558500,5.895530,2.466020,365.577543,0.279066,5.884422,354.468597,0.759913
1426.000000,5.859296,5.626750,1.465018,0.000421,0.002587,432.236798,-2.570400,5.872620,2.483640,361.593041,0.275588,5.859296,351.966339,0.915558
1427.000000,5.834171,5.609270,2.262862,0.000421,0.002582,433.638946,-2.579900,5.848810,2.482860,356.576891,0.272960,5.834171,348.058685,0.753809
1428.000000,5.809045,5.623110,2.304435,0.000420,0.002576,435.030761,-2.591200,5.824600,2.467360,351.052970,0.270996,5.809045,343.262268,0.697350
1429.000000,5.783920,5.471140,2.195889,0.000420,0.002565,434.062896,-2.617200,5.798550,2.433080,345.621273,0.269379,5.783920,337.863983,0.697350
1430.000000,5.758794,5.455050,1.760456,0.000421,0.002553,434.729434,-2.635800,5.777180,2.463750,341.122809,0.266908,5.758794,334.104431,0.772121
1431.000000,5.733668,5.416050,1.894301,0.000420,0.002549,436.100719,-2.643400,5.753630,2.445710,335.457307,0.265754,5.733668,330.190430,0.791958
1432.000000,5.708543,5.337280,1.477592,0.000420,0.002541,432.812067,-2.654700,5.729240,2.432510,329.798955,0.264724,5.708543,326.409363,0.720239
1433.000000,5.683417,5.461080,1.581113,0.000420,0.002537,432.446499,-2.647500,5.704010,2.440570,324.324954,0.264066,5.683417,322.269104,0.692772
1434.000000,5.658291,5.410560,2.223113,0.000419,0.002529,431.560484,-2.673300,5.679190,2.363270,318.411159,0.264658,5.658291,318.431091,0.692772
1435.000000,5.633166,5.270150,1.534040,0.000418,0.002521,432.963629,-2.699000,5.654590,2.354100,314.790792,0.263340,5.633166,317.545746,0.755335
1436.000000,5.608040,5.163280,2.055470,0.000419,0.002509,432.850843,-2.714500,5.628260,2.373950,311.554144,0.261975,5.608040,318.799591,0.784328
1437.000000,5.582915,5.237070,1.955024,0.000419,0.002508,432.556094,-2.695900,5.602740,2.392360,307.099727,0.261513,5.582915,318.315521,0.726343
1438.000000,5.557789,5.132970,1.435494,0.000418,0.002501,433.955300,-2.706400,5.578890,2.338730,301.385348,0.262673,5.557789,312.838959,0.677513
1439.000000,5.532663,5.173920,1.700559,0.000417,0.002497,435.341330,-2.704000,5.553170,2.355580,296.987142,0.262572,5.532663,304.954590,0.677513
1440.000000,5.507538,5.176120,2.824640,0.000417,0.002491,436.690954,-2.713000,5.528810,2.312940,291.911359,0.263459,5.507538,296.349823,0.743128
1441.000000,5.482412,5.005240,1.976273,0.000416,0.002483,438.001475,-2.730500,5.504080,2.286180,287.899812,0.263524,5.482412,286.840149,0.784328
1442.000000,5.457286,5.098310,1.652011,0.000415,0.002479,439.283736,-2.726900,5.477190,2.321660,284.675614,0.263130,5.457286,279.480347,0.714135
1443.000000,5.432161,5.035040,1.440719,0.000415,0.002472,440.546927,-2.745500,5.453360,2.256960,279.819498,0.264596,5.432161,272.060638,0.688194
1444.000000,5.407035,5.018250,1.553564,0.000414,0.002465,441.799965,-2.759100,5.428100,2.257070,276.429324,0.264303,5.407035,264.074066,0.688194
1445.000000,5.381910,5.073220,1.546515,0.000413,0.002458,443.047925,-2.774000,5.403060,2.235880,272.902462,0.264490,5.381910,258.688843,0.749232
1446.000000,5.356784,4.936200,2.573525,0.000412,0.002448,444.292945,-2.801200,5.378970,2.192870,269.618945,0.264656,5.356784,257.268158,0.791958
1447.000000,5.331658,4.997340,2.389632,0.000412,0.002442,445.536407,-2.808900,5.352590,2.216790,267.440595,0.263639,5.331658,259.181030,0.720239
1448.000000,5.306533,4.877350,1.434844,0.000411,0.002435,443.928270,-2.820700,5.328380,2.171750,263.957079,0.263718,5.306533,260.711639,0.708032
1449.000000,5.281407,4.909940,1.414970,0.000410,0.002430,441.937826,-2.814900,5.302090,2.192630,261.327028,0.262741,5.281407,260.967682,0.708032
1450.000000,5.256281,4.756680,2.030721,0.000409,0.002423,443.186990,-2.831100,5.277640,2.158930,257.705621,0.262732,5.256281,259.996277,0.764491
1451.000000,5.231156,4.925860,1.599163,0.000409,0.002419,444.434823,-2.827200,5.251140,2.191620,254.711053,0.262015,5.231156,257.638672,0.816373
1452.000000,5.206030,4.729700,1.692034,0.000408,0.002410,442.552642,-2.846800,5.227970,2.110100,250.133376,0.262808,5.206030,254.895233,0.712609
1453.000000,5.180905,4.770810,1.632761,0.000407,0.002405,443.801845,-2.848900,5.200880,2.157650,247.994592,0.261344,5.180905,253.292725,0.688194
1454.000000,5.155779,4.583800,1.780231,0.000407,0.002399,441.781890,-2.853500,5.176200,2.120460,244.104251,0.261563,5.155779,250.394409,0.688194
1455.000000,5.130653,4.804030,1.971473,0.000407,0.002398,439.273736,-2.826500,5.149620,2.170550,240.916120,0.261059,5.130653,246.316360,0.744654
1456.000000,5.105528,4.615930,1.439819,0.000405,0.002388,436.169500,-2.846300,5.126880,2.077060,235.784325,0.262325,5.105528,241.209030,0.784328
1457.000000,5.080402,4.736940,1.432569,0.000405,0.002384,433.174835,-2.829100,5.099860,2.132100,233.908934,0.260807,5.080402,237.195770,0.721765
1458.000000,5.055276,4.565780,2.175940,0.000404,0.002374,434.570508,-2.850200,5.076880,2.078810,230.746287,0.260571,5.055276,234.657654,0.698876
1459.000000,5.030151,4.590580,1.719983,0.000404,0.002364,435.613442,-2.872500,5.049620,2.122780,229.527172,0.259000,5.030151,234.597366,0.698876
1460.000000,5.005025,4.623560,1.555364,0.000403,0.002357,436.956735,-2.879400,5.025620,2.103490,226.887545,0.258531,5.005025,234.392471,0.740076
1461.000000,4.979899,4.669190,1.413820,0.000402,0.002348,438.260255,-2.900200,5.001150,2.082900,224.684338,0.257531,4.979899,233.471207,0.762965
1462.000000,4.954774,4.482170,1.791980,0.000400,0.002338,434.940911,-2.921200,4.976210,2.057150,223.297390,0.255691,4.954774,232.913773,0.701928
1463.000000,4.929648,4.468680,1.432219,0.000400,0.002331,433.817590,-2.931300,4.949360,2.109820,222.847289,0.253527,4.929648,231.743134,0.662254
1464.000000,4.904523,4.526470,1.433944,0.000399,0.002325,435.207196,-2.934700,4.924950,2.105290,220.622848,0.252620,4.904523,231.270111,0.662254
1465.000000,4.879397,4.459830,1.428419,0.000398,0.002316,436.567889,-2.952300,4.900900,2.078700,218.203147,0.251509,4.879397,228.964920,0.723291
1466.000000,4.854271,4.561900,1.800155,0.000397,0.002308,437.882992,-2.965100,4.875340,2.094930,216.642221,0.249841,4.854271,226.091293,0.741602
1467.000000,4.829146,4.397710,1.997172,0.000396,0.002298,434.500623,-2.989400,4.850830,2.050390,214.865583,0.248008,4.829146,224.014740,0.677513
1468.000000,4.804020,4.370690,1.979123,0.000395,0.002292,435.880430,-2.994800,4.824910,2.101920,214.530524,0.245358,4.804020,224.003235,0.659202
1469.000000,4.778894,4.368400,2.141067,0.000395,0.002285,432.727945,-3.012100,4.798890,2.097420,212.694893,0.244037,4.778894,224.003235,0.659202
1470.000000,4.753769,4.288980,1.487667,0.000394,0.002277,434.127473,-3.026500,4.774840,2.092030,210.591663,0.242662,4.753769,224.731140,0.726343
1471.000000,4.728643,4.250750,2.081969,0.000393,0.002271,435.513810,-3.032800,4.749470,2.113560,208.701250,0.241720,4.728643,224.326981,0.761439
1472.000000,4.703518,4.418930,1.855728,0.000392,0.002265,436.865924,-3.038000,4.724340,2.118240,206.162253,0.241396,4.703518,220.354874,0.694298
1473.000000,4.678392,4.329300,1.466943,0.000391,0.002255,433.327991,-3.069500,4.700210,2.047420,203.425882,0.239744,4.678392,215.443024,0.662254
1474.000000,4.653266,4.212000,1.435969,0.000390,0.002242,434.201724,-3.128000,4.675020,2.068380,203.226084,0.237315,4.653266,212.357407,0.662254
1475.000000,4.628141,4.248160,1.446069,0.000389,0.002236,435.586762,-3.136200,4.649100,2.101670,202.796147,0.235738,4.628141,211.319870,0.740076
1476.000000,4.603015,4.206540,2.050420,0.000388,0.002229,432.698777,-3.152900,4.623880,2.076490,201.037127,0.234329,4.603015,209.849564,0.753809
1477.000000,4.577889,4.198620,1.445294,0.000387,0.002224,432.269667,-3.162300,4.599170,2.085650,199.753959,0.232651,4.577889,208.144012,0.782802
1478.000000,4.552764,4.252320,1.422170,0.000386,0.002218,431.376322,-3.174500,4.574080,2.081440,198.316455,0.230902,4.552764,206.573013,0.692772
1479.000000,4.527638,4.246040,1.420195,0.000385,0.002207,430.377682,-3.214200,4.549760,2.053360,197.059292,0.228508,4.527638,204.920593,0.692772
1480.000000,4.502513,4.144360,1.438069,0.000383,0.002198,430.331655,-3.243400,4.524760,2.051260,196.861694,0.225280,4.502513,203.122925,0.735498
1481.000000,4.477387,4.171130,1.436369,0.000382,0.002191,431.736072,-3.262500,4.498910,2.082800,197.014821,0.222538,4.477387,201.636307,0.753809
1482.000000,4.452261,4.161490,1.671085,0.000381,0.002182,433.138190,-3.290900,4.474430,2.067150,196.139052,0.219977,4.452261,201.191132,0.677513
1483.000000,4.427136,4.132440,1.447119,0.000379,0.002173,434.534901,-3.319300,4.449670,2.067030,195.565587,0.217113,4.427136,201.459198,0.659202
1484.000000,4.402010,4.120220,1.438169,0.000378,0.002166,434.344931,-3.372100,4.424560,2.068660,195.061932,0.214420,4.402010,201.577682,0.659202
1485.000000,4.376884,4.177190,1.426269,0.000377,0.002160,435.242832,-3.436800,4.399830,2.063500,194.429478,0.211791,4.376884,201.034546,0.701928
1486.000000,4.351759,4.082870,1.531815,0.000375,0.002150,436.604935,-3.474200,4.375040,2.040470,193.816837,0.208273,4.351759,199.407150,0.741602
1487.000000,4.326633,4.217320,1.431444,0.000374,0.002144,437.917306,-3.503200,4.348110,2.071660,193.831252,0.205124,4.326633,198.143005,0.677513
1488.000000,4.301508,4.135590,1.421895,0.000372,0.002133,434.726454,-3.545500,4.321740,2.019310,193.320758,0.200476,4.301508,197.096344,0.651572
1489.000000,4.276382,4.090870,1.440319,0.000371,0.002127,433.423889,-3.568200,4.295140,2.051800,193.949203,0.195968,4.276382,196.306244,0.651572
1490.000000,4.251256,4.012830,1.455493,0.000369,0.002126,434.334285,-3.625300,4.269390,2.064300,194.149807,0.191929,4.251256,195.677414,0.711083
1491.000000,4.226131,4.058320,1.560989,0.000367,0.002125,434.920870,-3.660400,4.245110,2.078820,193.204826,0.189849,4.226131,194.138565,0.744654
1492.000000,4.201005,3.821160,1.723383,0.000366,0.002119,432.995251,-3.669400,4.218350,2.060360,191.937458,0.186151,4.201005,192.918488,0.663780
1493.000000,4.175879,3.943690,1.428019,0.000365,0.002126,433.179112,-3.710200,4.197360,2.122430,189.891696,0.186830,4.175879,189.658752,0.646994
1494.000000,4.150754,3.936300,1.417770,0.000363,0.002124,433.928283,-3.761000,4.171210,2.075570,186.996000,0.184649,4.150754,185.924194,0.646994
1495.000000,4.125628,3.861090,1.435319,0.000362,0.002119,433.750657,-3.766100,4.146160,2.077710,184.774941,0.182470,4.125628,182.190659,0.689720
1496.000000,4.100503,3.948680,1.446769,0.000361,0.002115,435.134752,-3.774100,4.121420,2.096360,182.649073,0.181560,4.100503,180.016922,0.720239
1497.000000,4.075377,3.846570,1.457193,0.000359,0.002109,432.546874,-3.798300,4.094030,2.062830,180.963785,0.178070,4.075377,178.296005,0.665305
1498.000000,4.050251,3.925280,1.509516,0.000358,0.002107,433.938721,-3.818400,4.069670,2.087970,179.658071,0.176903,4.050251,177.785889,0.663780
1499.000000,4.025126,3.922980,1.822879,0.000356,0.002101,435.316557,-3.846500,4.043110,2.054580,178.589869,0.173248,4.025126,177.427780,0.663780
1500.000000,4.000000,3.660730,1.502492,0.000354,0.002096,436.671715,-3.877800,4.016530,2.047310,178.295199,0.169678,4.000000,178.506500,0.711083
1501.000000,4.000000,3.830750,1.448144,0.000354,0.002099,433.401772,-3.882900,3.997660,2.115880,176.992088,0.171565,4.000000,179.923065,0.737024
1502.000000,4.000000,3.738670,1.448593,0.000352,0.002105,434.240977,-3.951700,3.998430,2.057490,175.052728,0.168770,4.000000,180.479416,0.679039
1503.000000,4.000000,3.653920,1.430794,0.000351,0.002113,434.746219,-3.999700,3.999340,2.083660,173.786373,0.168582,4.000000,180.077194,0.764491
1504.000000,4.000000,3.620320,1.432669,0.000352,0.002120,434.144743,-4.016400,3.997880,2.103760,171.703760,0.169734,4.000000,179.444336,0.764491
1505.000000,4.000000,3.610190,1.432369,0.000352,0.002122,435.527045,-4.006900,3.996520,2.114120,168.742363,0.171206,4.000000,178.948029,0.750758
1506.000000,4.000000,3.586700,1.687209,0.000352,0.002125,436.881382,-3.999700,3.996470,2.120290,165.455573,0.172806,4.000000,177.798569,0.732446
1507.000000,4.000000,3.612400,1.434194,0.000353,0.002128,438.184051,-3.995200,3.996370,2.130210,162.167145,0.174915,4.000000,176.326523,0.642417
1508.000000,4.000000,3.654070,1.834429,0.000353,0.002129,434.985933,-3.982100,3.996300,2.124210,159.125301,0.176351,4.000000,173.793594,0.631735
1509.000000,4.000000,3.696370,1.425894,0.000353,0.002129,436.356504,-3.978300,3.996660,2.114450,156.867748,0.177013,4.000000,170.738403,0.631735
1510.000000,4.000000,3.642630,1.421570,0.000353,0.002128,437.675563,-3.980000,3.997160,2.103550,155.680394,0.176909,4.000000,169.092743,0.665305
1511.000000,4.000000,3.673880,1.437394,0.000353,0.002130,438.953446,-3.983400,3.996720,2.117420,154.936369,0.178169,4.000000,168.691574,0.706506
1512.000000,4.000000,3.647340,1.435494,0.000353,0.002131,440.199743,-3.993900,3.997070,2.103680,154.269646,0.178541,4.000000,168.249893,0.627157
1513.000000,4.000000,3.562270,1.433294,0.000353,0.002132,441.427323,-4.004300,3.996950,2.107700,153.781761,0.179597,4.000000,166.414490,0.608846
1514.000000,4.000000,3.562390,1.430569,0.000353,0.002135,438.956766,-3.986100,3.996140,2.129580,152.842658,0.182181,4.000000,165.175491,0.608846
1515.000000,4.000000,3.720370,1.433919,0.000353,0.002137,440.211060,-3.987900,3.996300,2.126550,151.223506,0.184450,4.000000,165.193863,0.654624
1516.000000,4.000000,3.589380,1.494817,0.000353,0.002135,437.445316,-3.987100,3.997340,2.062700,149.629472,0.184541,4.000000,165.191040,0.689720
1517.000000,4.000000,3.763180,1.432994,0.000353,0.002137,434.037805,-3.975600,3.995940,2.109050,149.835142,0.185932,4.000000,164.733978,0.628683
1518.000000,4.000000,3.651310,1.429669,0.000353,0.002133,433.850954,-3.976200,3.997860,2.042130,149.337602,0.184864,4.000000,164.880676,0.640891
1519.000000,4.000000,3.675030,1.932200,0.000353,0.002134,435.239594,-3.973000,3.996590,2.085990,150.572741,0.184838,4.000000,164.625275,0.640891
1520.000000,4.000000,3.781520,1.438119,0.000353,0.002133,436.604603,-3.972400,3.996790,2.075740,150.909306,0.184694,4.000000,162.612885,0.703454
1521.000000,4.000000,3.600930,1.440644,0.000352,0.002130,437.915233,-3.982000,3.997890,2.039300,151.552684,0.182827,4.000000,161.436432,0.708032
1522.000000,4.000000,3.741780,1.432519,0.000352,0.002133,439.188922,-3.981600,3.996180,2.107890,152.934189,0.183446,4.000000,161.819733,0.616476
1523.000000,4.000000,3.759150,1.423120,0.000352,0.002131,436.205472,-3.980500,3.997430,2.053530,152.639935,0.182420,4.000000,162.102264,0.611898
1524.000000,4.000000,3.682980,1.431619,0.000352,0.002129,437.530543,-3.984900,3.997670,2.053740,153.624623,0.180677,4.000000,162.214386,0.611898
1525.000000,4.000000,3.633820,1.610562,0.000352,0.002130,434.184864,-3.978200,3.996480,2.083400,154.752275,0.180027,4.000000,163.699905,0.654624
1526.000000,4.000000,3.706160,1.641411,0.000352,0.002132,435.569146,-3.970900,3.996410,2.097800,154.687204,0.180822,4.000000,165.559509,0.698876
1527.000000,4.000000,3.692100,1.439919,0.000352,0.002131,432.706164,-3.970600,3.996720,2.075060,154.363772,0.179954,4.000000,167.101425,0.642417
1528.000000,4.000000,3.615380,1.441794,0.000352,0.002131,432.321852,-3.958300,3.997050,2.084640,154.445884,0.179523,4.000000,167.097137,0.659202
1529.000000,4.000000,3.607410,1.422920,0.000352,0.002133,433.721889,-3.955100,3.996310,2.108000,154.131590,0.180801,4.000000,167.212463,0.659202
1530.000000,4.000000,3.614420,1.418345,0.000352,0.002134,435.112334,-3.947900,3.996440,2.111420,153.214698,0.181945,4.000000,167.658508,0.698876
1531.000000,4.000000,3.705110,1.435294,0.000353,0.002135,436.481030,-3.941500,3.996460,2.111700,152.140409,0.182957,4.000000,168.416809,0.715661
1532.000000,4.000000,3.639510,1.802580,0.000352,0.002135,432.958576,-3.949600,3.996830,2.073900,151.170699,0.182954,4.000000,169.018341,0.627157
1533.000000,4.000000,3.645180,1.408220,0.000352,0.002135,434.355543,-3.949200,3.996490,2.098900,151.354676,0.183485,4.000000,169.304642,0.656150
1534.000000,4.000000,3.646180,1.441694,0.000353,0.002136,435.738514,-3.944700,3.996600,2.095170,151.127050,0.184033,4.000000,168.346207,0.656150
1535.000000,4.000000,3.793100,1.669210,0.000353,0.002136,437.086041,-3.941800,3.996610,2.093920,150.893704,0.184592,4.000000,167.744980,0.691246
1536.000000,4.000000,3.534750,1.435144,0.000352,0.002133,433.656182,-3.949200,3.997800,2.039110,151.033922,0.182796,4.000000,168.111755,0.715661
1537.000000,4.000000,3.735600,1.479217,0.000352,0.002140,434.550440,-3.973000,3.996980,2.131190,152.466897,0.184498,4.000000,169.542770,0.628683
1538.000000,4.000000,3.706440,1.421945,0.000352,0.002140,434.634654,-4.000900,3.998200,2.048260,151.546229,0.183869,4.000000,168.567902,0.640891
1539.000000,4.000000,3.639540,1.432669,0.000352,0.002138,436.013034,-4.002700,3.997240,2.063140,152.359021,0.183055,4.000000,168.234055,0.640891
1540.000000,4.000000,3.513920,1.425745,0.000352,0.002139,437.348138,-3.996800,3.996470,2.089110,152.930133,0.183266,4.000000,168.982193,0.665305
1541.000000,4.000000,3.724870,1.430169,0.000353,0.002143,433.849777,-3.978400,3.994880,2.126730,152.307721,0.186009,4.000000,170.211365,0.709557
1542.000000,4.000000,3.606930,1.481542,0.000352,0.002145,434.272153,-4.026500,3.999870,2.044160,150.521873,0.185669,4.000000,170.667679,0.614950
1543.000000,4.000000,3.503230,1.432244,0.000352,0.002145,435.656225,-4.020600,3.996440,2.089320,150.694248,0.186526,4.000000,169.904724,0.654624
1544.000000,4.000000,3.641790,1.428519,0.000353,0.002149,432.754939,-4.000800,3.994740,2.122690,149.988820,0.189008,4.000000,170.186584,0.654624
1545.000000,4.000000,3.708340,1.441469,0.000353,0.002148,432.435038,-3.988600,3.996930,2.066440,147.720688,0.190158,4.000000,168.461182,0.669883
1546.000000,4.000000,3.531130,1.432444,0.000352,0.002146,431.664008,-3.982800,3.997490,2.044540,147.331466,0.189605,4.000000,166.807541,0.680565
1547.000000,4.000000,3.732300,1.432719,0.000353,0.002149,430.905188,-3.973700,3.995290,2.109330,148.039167,0.191125,4.000000,167.503159,0.628683
1548.000000,4.000000,3.583780,1.561239,0.000352,0.002145,430.367309,-3.979000,3.997670,2.029580,147.015531,0.190450,4.000000,166.894623,0.646994
1549.000000,4.000000,3.594260,1.431369,0.000353,0.002146,431.770483,-3.972200,3.995960,2.086630,147.926988,0.191222,4.000000,165.504288,0.646994
1550.000000,4.000000,3.634680,1.439119,0.000353,0.002147,433.172198,-3.970000,3.996240,2.081000,147.620824,0.192264,4.000000,163.955490,0.711083
1551.000000,4.000000,3.661360,1.435869,0.000353,0.002149,433.766306,-4.000900,3.997730,2.058420,147.048707,0.192952,4.000000,162.416199,0.708032
1552.000000,4.000000,3.684850,1.422495,0.000352,0.002147,435.156558,-3.999100,3.996870,2.047630,147.064170,0.192844,4.000000,162.009460,0.614950
1553.000000,4.000000,3.613620,1.423270,0.000352,0.002145,436.523946,-4.000500,3.997070,2.041980,147.585720,0.192178,4.000000,161.742325,0.663780
1554.000000,4.000000,3.609320,1.434819,0.000352,0.002146,437.840319,-3.996000,3.996300,2.069430,148.240480,0.192518,4.000000,162.028854,0.663780
1555.000000,4.000000,3.706110,1.435119,0.000352,0.002146,439.117438,-3.997200,3.996590,2.072280,148.084841,0.193247,4.000000,162.199127,0.686669
1556.000000,4.000000,3.695260,1.446919,0.000352,0.002144,436.077435,-3.993900,3.997150,2.033540,147.801449,0.192440,4.000000,161.637024,0.682091
1557.000000,4.000000,3.492980,1.432719,0.000352,0.002143,437.408611,-3.993600,3.997100,2.042700,148.681081,0.191378,4.000000,162.255981,0.613424
1558.000000,4.000000,3.730910,1.432019,0.000353,0.002147,433.902762,-3.973000,3.994530,2.118590,149.511325,0.193249,4.000000,162.225479,0.639365
1559.000000,4.000000,3.574230,1.419395,0.000352,0.002148,434.434834,-4.021000,3.999810,2.018750,147.869170,0.192677,4.000000,162.675461,0.639365
1560.000000,4.000000,3.701350,1.425969,0.000352,0.002151,434.973779,-4.044400,3.997430,2.077900,148.606740,0.193703,4.000000,162.078705,0.917084
1561.000000,4.000000,3.611210,1.449119,0.000352,0.002150,433.406984,-4.053800,3.997170,2.022370,148.042202,0.192958,4.000000,161.877975,0.802639
1562.000000,4.000000,3.698250,1.428819,0.000352,0.002150,434.802038,-4.049900,3.996290,2.058170,148.590740,0.193199,4.000000,160.003616,0.637839
1563.000000,4.000000,3.557640,1.424744,0.000352,0.002149,433.845077,-4.064300,3.997310,2.023660,148.484045,0.192363,4.000000,159.652969,0.651572
1564.000000,4.000000,3.632440,1.434519,0.000352,0.002153,434.448669,-4.089600,3.997380,2.075750,148.979620,0.193630,4.000000,159.495468,0.651572
1565.000000,4.000000,3.647120,1.419270,0.000352,0.002154,435.238596,-4.113100,3.997380,2.037500,147.918497,0.194088,4.000000,159.803680,0.653098
1566.000000,4.000000,3.574820,1.427519,0.000352,0.002153,436.603398,-4.110800,3.996790,2.033070,147.568683,0.194026,4.000000,159.408813,0.708032
1567.000000,4.000000,3.643910,1.740507,0.000352,0.002154,437.917457,-4.103500,3.995990,2.059980,147.318886,0.195033,4.000000,158.895432,0.608846
1568.000000,4.000000,3.644760,1.430269,0.000352,0.002153,439.192107,-4.106900,3.996680,2.033750,146.336767,0.195294,4.000000,158.111725,0.630209
1569.000000,4.000000,3.673580,1.418120,0.000352,0.002152,440.438711,-4.115000,3.996890,2.034220,146.231293,0.195300,4.000000,158.545044,0.630209
1570.000000,4.000000,3.571280,1.445794,0.000352,0.002150,441.667338,-4.126400,3.997110,2.022250,146.323837,0.194759,4.000000,158.986481,0.683617
1571.000000,4.000000,3.782270,1.433819,0.000352,0.002152,442.889187,-4.129000,3.996080,2.059290,146.595799,0.195751,4.000000,159.264862,0.726343
1572.000000,4.000000,3.706840,1.433419,0.000352,0.002150,440.754140,-4.197200,4.001050,1.972660,146.254438,0.193999,4.000000,158.959305,0.622579
1573.000000,4.000000,3.623190,1.424295,0.000351,0.002149,441.979465,-4.210600,3.997610,2.003990,148.046055,0.192341,4.000000,160.690399,0.648520
1574.000000,4.000000,3.714030,1.432269,0.000352,0.002150,443.197928,-4.215900,3.996540,2.034350,149.075488,0.192134,4.000000,161.970688,0.648520
1575.000000,4.000000,3.442010,1.434069,0.000351,0.002148,444.410755,-4.228600,3.997450,1.997240,149.092799,0.190794,4.000000,162.384735,0.669883
1576.000000,4.000000,3.683980,1.428569,0.000352,0.002155,442.568807,-4.260600,3.995640,2.094780,149.359866,0.194404,4.000000,161.580399,0.712609
1577.000000,4.000000,3.626260,1.439344,0.000352,0.002155,440.314165,-4.318700,3.999520,1.987780,146.596392,0.194362,4.000000,160.826141,0.599690
1578.000000,4.000000,3.543970,1.422670,0.000352,0.002154,441.545725,-4.326000,3.996940,2.010480,146.278476,0.194575,4.000000,160.713745,0.643942
1579.000000,4.000000,3.571180,1.418820,0.000353,0.002156,442.769219,-4.325400,3.995890,2.037610,145.529241,0.196136,4.000000,160.087051,0.643942
1580.000000,4.000000,3.637320,1.419870,0.000353,0.002156,443.987358,-4.328100,3.996230,2.024700,143.962833,0.197755,4.000000,158.661926,0.660728
1581.000000,4.000000,3.727630,1.441944,0.000353,0.002155,445.201042,-4.336400,3.996930,1.996950,142.554827,0.198055,4.000000,158.477325,0.683617
1582.000000,4.000000,3.474990,1.430244,0.000352,0.002152,446.410672,-4.351000,3.997760,1.962840,142.254465,0.196511,4.000000,158.334763,0.604268
1583.000000,4.000000,3.620740,1.424995,0.000353,0.002156,445.147310,-4.386600,3.995950,2.054220,143.326179,0.199302,4.000000,157.750885,0.650046
1584.000000,4.000000,3.546460,1.418895,0.000353,0.002156,443.596810,-4.435600,3.998140,1.978860,141.323863,0.200099,4.000000,156.684082,0.650046
1585.000000,4.000000,3.798250,1.546340,0.000354,0.002157,444.816422,-4.435600,3.996120,2.005450,140.835880,0.201715,4.000000,155.622955,0.689720
1586.000000,4.000000,3.593980,1.429394,0.000353,0.002153,443.226005,-4.511800,4.000900,1.900950,140.016724,0.199398,4.000000,155.163177,0.703454
1587.000000,4.000000,3.706640,1.421445,0.000353,0.002154,441.167040,-4.495600,3.996390,1.979730,141.828004,0.199149,4.000000,155.346939,0.704980
1588.000000,4.000000,3.370050,1.443269,0.000353,0.002151,442.387023,-4.508400,3.997530,1.933510,141.766179,0.197435,4.000000,155.794861,0.616476
1589.000000,4.000000,3.587080,1.425469,0.000354,0.002159,440.088319,-4.464200,3.992640,2.072510,142.694156,0.200644,4.000000,156.589600,0.616476
1590.000000,4.000000,3.624970,1.436469,0.000354,0.002158,437.274239,-4.452600,3.996740,1.974630,139.161425,0.202286,4.000000,157.829056,0.675987
1591.000000,4.000000,3.624020,1.448769,0.000354,0.002157,433.790750,-4.446700,3.996600,1.959910,137.711274,0.202508,4.000000,157.192444,0.694298
1592.000000,4.000000,3.642180,1.436344,0.000354,0.002156,435.181125,-4.442900,3.996660,1.962490,137.411774,0.202377,4.000000,156.909775,0.604268
1593.000000,4.000000,3.512150,2.078869,0.000354,0.002154,436.547987,-4.440500,3.996770,1.956730,137.498030,0.201797,4.000000,157.018921,0.663780
1594.000000,4.000000,3.586680,1.450443,0.000354,0.002157,432.971566,-4.429500,3.994680,2.002080,137.810565,0.203415,4.000000,157.199158,0.663780
1595.000000,4.000000,3.820040,1.495992,0.000354,0.002159,433.090074,-4.448900,3.997270,1.967310,136.602457,0.204191,4.000000,156.619003,0.695824
1596.000000,4.000000,3.599060,1.421995,0.000353,0.002153,433.573087,-4.490000,4.000150,1.881410,136.523141,0.200874,4.000000,155.706711,0.706506
1597.000000,4.000000,3.618920,1.429919,0.000353,0.002156,434.508397,-4.507300,3.997390,1.964420,139.201122,0.200277,4.000000,155.601151,0.601216
1598.000000,4.000000,3.615770,1.421520,0.000353,0.002155,435.888759,-4.500800,3.996510,1.955190,139.644701,0.199784,4.000000,155.306320,0.601216
1599.000000,4.000000,3.472490,1.418820,0.000353,0.002154,437.229359,-4.493500,3.996490,1.959120,139.737679,0.199530,4.000000,155.766541,0.685143
1600.000000,4.000000,3.614170,1.531290,0.000354,0.002159,433.677836,-4.470300,3.994260,2.011980,139.438732,0.201774,4.000000,155.483597,0.729395
1601.000000,5.000000,4.077910,1.436644,0.000367,0.002189,432.355954,-4.155500,4.303910,2.150480,138.599601,0.204265,5.000000,155.122482,0.714135
1602.000000,5.000000,4.240560,1.425544,0.000383,0.002219,432.751196,-3.785500,4.675670,2.209790,141.837002,0.202540,5.000000,155.270538,0.599690
1603.000000,5.000000,4.265530,1.436619,0.000398,0.002248,431.873944,-3.479800,4.947320,2.315040,147.837429,0.200939,5.000000,156.895584,0.599690
1604.000000,5.000000,4.472510,1.420920,0.000402,0.002267,431.013826,-3.356600,4.986290,2.322300,151.963642,0.201314,5.000000,160.647232,0.701928
1605.000000,5.000000,4.448640,1.438969,0.000404,0.002274,430.390082,-3.304900,4.993090,2.240570,153.134438,0.203753,5.000000,164.374542,0.747706
1606.000000,5.000000,4.297550,1.435294,0.000405,0.002278,431.795915,-3.259100,4.993730,2.241250,156.624430,0.206040,5.000000,168.626465,0.764491
1607.000000,5.000000,4.398550,1.439719,0.000407,0.002286,430.974095,-3.200700,4.992800,2.279340,160.527972,0.210042,5.000000,173.939499,0.665305
1608.000000,5.000000,4.439460,1.996522,0.000408,0.002288,432.377590,-3.165100,4.993920,2.227390,162.665886,0.214432,5.000000,178.131729,0.665305
1609.000000,5.000000,4.408990,1.562789,0.000409,0.002288,433.778465,-3.138600,4.994680,2.201980,165.610968,0.218042,5.000000,180.122284,0.712609
1610.000000,5.000000,4.447960,1.428569,0.000409,0.002289,435.168208,-3.107800,4.994660,2.202930,168.938573,0.221467,5.000000,181.194626,0.738550
1611.000000,5.000000,4.493550,1.424094,0.000409,0.002289,436.529677,-3.084100,4.995160,2.180860,171.691188,0.224799,5.000000,180.719742,0.729395
1612.000000,5.000000,4.511240,1.415545,0.000409,0.002287,437.846184,-3.071200,4.995630,2.159130,174.578996,0.227595,5.000000,180.333115,0.633261
1613.000000,5.000000,4.452590,1.435344,0.000409,0.002285,439.130185,-3.063400,4.995770,2.147950,177.793580,0.229696,5.000000,179.410202,0.633261
1614.000000,5.000000,4.419300,1.420295,0.000410,0.002283,440.395804,-3.048100,4.995190,2.163190,180.936605,0.231626,5.000000,179.698425,0.628683
1615.000000,5.000000,4.393050,1.445594,0.000410,0.002283,441.651447,-3.030700,4.994980,2.169380,183.005723,0.234148,5.000000,181.570740,0.720239
1616.000000,5.000000,4.438010,1.700959,0.000411,0.002283,442.904575,-3.011100,4.994830,2.174930,184.171923,0.237257,5.000000,182.372665,0.715661
1617.000000,5.000000,4.495110,1.429869,0.000411,0.002283,440.694448,-2.978100,4.995090,2.155970,184.585316,0.239910,5.000000,183.441437,0.643942
1618.000000,5.000000,4.465220,1.427269,0.000411,0.002280,441.947213,-2.967800,4.995810,2.135050,185.425117,0.241783,5.000000,184.078903,0.643942
1619.000000,5.000000,4.480620,1.515141,0.000411,0.002277,443.197533,-2.951200,4.995480,2.145660,187.017121,0.243241,5.000000,185.047348,0.712609
1620.000000,5.000000,4.386430,1.506116,0.000411,0.002275,444.446256,-2.936100,4.995610,2.139260,188.320371,0.244617,5.000000,186.812790,0.744654
1621.000000,5.000000,4.473130,1.892026,0.000411,0.002277,442.642276,-2.898400,4.994500,2.170560,189.599052,0.246400,5.000000,187.673279,0.714135
1622.000000,5.000000,4.505300,1.776306,0.000411,0.002277,440.395719,-2.874300,4.995200,2.137620,189.660534,0.248051,5.000000,187.958542,0.651572
1623.000000,5.000000,4.563230,1.623037,0.000411,0.002273,441.648567,-2.866200,4.995900,2.128080,190.671819,0.248905,5.000000,186.881393,0.651572
1624.000000,5.000000,4.386480,1.437469,0.000411,0.002268,442.895878,-2.865200,4.996480,2.109650,192.324337,0.249051,5.000000,188.500504,0.726343
1625.000000,5.000000,4.442580,2.280736,0.000411,0.002271,440.713232,-2.832300,4.994370,2.169820,194.562970,0.249454,5.000000,192.976395,0.749232
1626.000000,5.000000,4.486690,1.424569,0.000412,0.002272,437.978706,-2.809400,4.994740,2.146440,194.620455,0.250646,5.000000,197.471420,0.721765
1627.000000,5.000000,4.407390,1.546590,0.000412,0.002270,439.261453,-2.799500,4.995560,2.133170,194.996837,0.251255,5.000000,200.054138,0.651572
1628.000000,5.000000,4.493570,2.745868,0.000412,0.002271,436.156277,-2.773100,4.994500,2.160870,195.835418,0.252033,5.000000,200.689453,0.651572
1629.000000,5.000000,4.392550,1.433469,0.000412,0.002269,437.484739,-2.767200,4.995680,2.130930,195.872064,0.252634,5.000000,201.164780,0.718713
1630.000000,5.000000,4.306150,1.918700,0.000412,0.002270,438.778557,-2.750100,4.994740,2.166910,196.782016,0.253297,5.000000,202.112335,0.729395
1631.000000,5.000000,4.486970,1.463218,0.000413,0.002273,435.537330,-2.711100,4.993740,2.196490,196.504254,0.255588,5.000000,201.958969,0.692772
1632.000000,5.000000,4.453860,1.437869,0.000413,0.002272,432.917420,-2.707400,4.995350,2.127410,195.057155,0.256958,5.000000,200.751114,0.648520
1633.000000,5.000000,4.401190,1.425444,0.000413,0.002270,434.315232,-2.700500,4.995430,2.141230,195.823370,0.257059,5.000000,200.315048,0.648520
1634.000000,5.000000,4.483550,1.639561,0.000413,0.002270,435.697740,-2.682400,4.994950,2.159390,196.616490,0.257498,5.000000,200.923294,0.708032
1635.000000,5.000000,4.511610,1.779181,0.000413,0.002269,432.817930,-2.672600,4.995280,2.129060,196.773564,0.258016,5.000000,200.597778,0.755335
1636.000000,5.000000,4.328050,1.430019,0.000412,0.002265,434.216330,-2.671200,4.995940,2.122200,197.924979,0.257605,5.000000,200.076324,0.714135
1637.000000,5.000000,4.378980,1.424794,0.000413,0.002268,434.177477,-2.632800,4.994200,2.190720,199.457960,0.257995,5.000000,198.966217,0.668357
1638.000000,5.000000,4.408940,1.423195,0.000413,0.002268,435.562456,-2.609000,4.994820,2.170780,198.706918,0.259325,5.000000,198.984894,0.668357
1639.000000,5.000000,4.404930,1.431744,0.000413,0.002267,436.910461,-2.590600,4.995010,2.162940,198.138366,0.260255,5.000000,197.764297,0.721765
1640.000000,5.000000,4.335910,1.420845,0.000413,0.002266,438.218715,-2.576700,4.994980,2.166430,197.990358,0.261112,5.000000,195.560013,0.761439
1641.000000,5.000000,4.390260,1.423170,0.000414,0.002266,439.499240,-2.556500,4.994310,2.193480,197.924148,0.262655,5.000000,193.583542,0.740076
1642.000000,5.000000,4.398520,1.453068,0.000414,0.002264,440.761548,-2.546400,4.994790,2.171040,197.124863,0.264105,5.000000,193.927658,0.677513
1643.000000,5.000000,4.482960,2.194890,0.000414,0.002263,442.015299,-2.538100,4.994990,2.167580,196.981790,0.265191,5.000000,193.967331,0.677513
1644.000000,5.000000,4.410090,1.423595,0.000414,0.002259,443.264245,-2.540900,4.995810,2.134080,197.188116,0.265408,5.000000,195.368774,0.714135
1645.000000,5.000000,4.363500,1.436219,0.000414,0.002257,444.512201,-2.532300,4.995180,2.161500,198.507839,0.265518,5.000000,197.621246,0.733972
1646.000000,5.000000,4.485430,2.572275,0.000414,0.002257,445.758067,-2.518000,4.994660,2.179930,199.094277,0.266662,5.000000,199.858261,0.679039
1647.000000,5.000000,4.396160,1.417820,0.000414,0.002253,446.983541,-2.523600,4.995810,2.131810,198.935131,0.266901,5.000000,200.608963,0.665305
1648.000000,5.000000,4.468260,1.455318,0.000415,0.002247,445.791317,-2.562400,4.994990,2.157780,200.051504,0.267554,5.000000,200.283691,0.665305
1649.000000,5.000000,4.500300,1.414170,0.000415,0.002243,447.017053,-2.565200,4.995690,2.129620,200.374091,0.267562,5.000000,199.624939,0.720239
1650.000000,5.000000,4.337020,1.421720,0.000415,0.002239,448.224898,-2.574000,4.996100,2.118940,201.378450,0.266864,5.000000,199.810501,0.732446
1651.000000,5.000000,4.395970,1.840353,0.000417,0.002236,447.356395,-2.605100,4.994420,2.174260,202.625653,0.267741,5.000000,199.560349,0.685143
1652.000000,5.000000,4.513260,1.755807,0.000417,0.002235,448.562106,-2.601800,4.995020,2.150820,201.883337,0.268697,5.000000,198.038635,0.662254
1653.000000,5.000000,4.440090,1.906526,0.000417,0.002230,449.747693,-2.617400,4.996320,2.107110,201.475827,0.268342,5.000000,195.992538,0.662254
1654.000000,5.000000,4.446190,1.436594,0.000418,0.002224,449.388528,-2.664900,4.995870,2.129380,202.440530,0.268221,5.000000,194.628357,0.740076
1655.000000,5.000000,4.419480,1.423845,0.000419,0.002218,448.952009,-2.714100,4.995940,2.118290,202.756143,0.268348,5.000000,196.140610,0.750758
1656.000000,5.000000,4.465730,1.438494,0.000420,0.002213,448.406433,-2.761800,4.995830,2.120510,203.000245,0.268681,5.000000,198.481827,0.672935
1657.000000,5.000000,4.281830,1.444994,0.000420,0.002208,447.756961,-2.813100,4.996480,2.095060,202.823201,0.268662,5.000000,200.444565,0.663780
1658.000000,5.000000,4.410260,1.422994,0.000422,0.002207,446.900676,-2.846700,4.994760,2.164500,203.054902,0.269625,5.000000,201.893295,0.663780
1659.000000,5.000000,4.416650,1.418295,0.000423,0.002203,445.912389,-2.896500,4.996100,2.105420,200.965994,0.270905,5.000000,202.339035,0.730920
1660.000000,5.000000,4.350990,1.588563,0.000423,0.002201,447.133294,-2.892500,4.995690,2.105150,200.088438,0.271102,5.000000,202.151306,0.776698
1661.000000,5.000000,4.403630,1.436394,0.000424,0.002199,446.179607,-2.934100,4.995690,2.131270,199.483882,0.271611,5.000000,201.597244,0.680565
1662.000000,5.000000,4.430000,1.435269,0.000424,0.002198,447.397016,-2.928800,4.995490,2.108240,198.158663,0.272239,5.000000,201.654068,0.679039
1663.000000,5.000000,4.406160,1.425694,0.000424,0.002195,448.596008,-2.930500,4.995790,2.097260,197.428304,0.272371,5.000000,201.046341,0.679039
1664.000000,5.000000,4.344170,1.426594,0.000424,0.002194,449.778896,-2.930800,4.995630,2.107290,197.202255,0.272396,5.000000,200.240952,0.714135
1665.000000,5.000000,4.358050,1.430719,0.000425,0.002192,449.507280,-2.967400,4.995630,2.129750,196.861727,0.273178,5.000000,200.264893,0.746180
1666.000000,5.000000,4.514330,1.438194,0.000425,0.002192,450.678687,-2.964500,4.995270,2.121280,195.797201,0.274688,5.000000,199.025986,0.773647
1667.000000,5.000000,4.410050,1.427419,0.000425,0.002186,450.770401,-3.026100,4.997580,2.049280,194.783083,0.274145,5.000000,197.146561,0.737024
1668.000000,5.000000,4.392220,1.822804,0.000425,0.002184,451.922239,-3.032700,4.996060,2.093040,195.869480,0.273460,5.000000,195.310257,0.737024
1669.000000,5.000000,4.411830,1.587613,0.000425,0.002184,453.058059,-3.038100,4.995710,2.097940,195.895641,0.273608,5.000000,194.670105,0.759913
1670.000000,5.000000,4.252150,1.414770,0.000425,0.002183,454.176943,-3.049400,4.995990,2.087550,195.441277,0.273909,5.000000,194.189713,0.770595
1671.000000,5.000000,4.426750,1.433019,0.000427,0.002184,454.827174,-3.070500,4.995080,2.152010,195.212621,0.277110,5.000000,193.298630,0.668357
1672.000000,5.000000,4.356210,1.551964,0.000427,0.002180,455.683047,-3.117200,4.996870,2.070950,192.904474,0.277626,5.000000,191.958496,0.669883
1673.000000,5.000000,4.347610,2.087169,0.000427,0.002180,456.756738,-3.128100,4.996010,2.098700,192.629743,0.279262,5.000000,191.010178,0.669883
1674.000000,5.000000,4.460960,1.421020,0.000428,0.002178,457.833087,-3.161600,4.996310,2.095970,191.823515,0.281157,5.000000,192.070450,0.723291
1675.000000,5.000000,4.251250,1.431494,0.000428,0.002174,459.062011,-3.215000,4.997620,2.040650,190.843680,0.280672,5.000000,192.394287,0.795010
1676.000000,5.000000,4.419850,1.438569,0.000429,0.002175,460.329173,-3.233100,4.995810,2.130580,191.489299,0.285065,5.000000,192.080276,0.689720
1677.000000,5.000000,4.350020,1.434944,0.000429,0.002172,461.705391,-3.279300,4.997220,2.043750,189.475450,0.284924,5.000000,191.725449,0.694298
1678.000000,5.000000,4.405950,1.433019,0.000429,0.002173,462.694845,-3.296200,4.996310,2.069400,189.306025,0.286652,5.000000,192.070450,0.694298
1679.000000,5.000000,4.412530,1.435369,0.000429,0.002172,463.679366,-3.316300,4.996390,2.038490,188.431971,0.286973,5.000000,192.022339,0.720239
1680.000000,5.000000,4.410210,1.430394,0.000428,0.002172,464.662694,-3.332800,4.996370,2.034000,188.176089,0.287390,5.000000,191.298309,0.755335
1681.000000,5.000000,4.286800,1.419145,0.000428,0.002171,465.656126,-3.341300,4.996140,2.032400,188.048726,0.287511,5.000000,191.046082,0.666831
1682.000000,5.000000,4.426150,1.431119,0.000429,0.002173,467.092433,-3.361700,4.996220,2.089360,188.026027,0.291506,5.000000,191.275665,0.679039
1683.000000,5.000000,4.446300,1.439344,0.000428,0.002172,468.043037,-3.361700,4.996350,2.018390,186.183732,0.290612,5.000000,190.204208,0.679039
1684.000000,5.000000,4.478520,1.434569,0.000428,0.002170,468.913280,-3.361400,4.996550,2.007990,185.882476,0.289674,5.000000,189.632385,0.712609
1685.000000,5.000000,4.531200,1.422020,0.000427,0.002168,469.713777,-3.363100,4.996720,1.996550,186.083643,0.288357,5.000000,189.930435,0.738550
1686.000000,5.000000,4.403980,1.461018,0.000427,0.002164,471.149343,-3.410600,4.998100,1.971940,186.740394,0.285470,5.000000,191.775726,0.656150
1687.000000,5.000000,4.352780,1.852278,0.000427,0.002165,471.874409,-3.395800,4.996060,2.024640,188.095966,0.285442,5.000000,193.919922,0.701928
1688.000000,5.000000,4.389190,1.428119,0.000427,0.002167,473.307429,-3.415800,4.996430,2.044320,187.831802,0.286597,5.000000,195.576904,0.701928
1689.000000,5.000000,4.382970,1.431819,0.000427,0.002168,473.925083,-3.402000,4.996050,2.029510,186.499883,0.287445,5.000000,196.023239,0.737024
1690.000000,5.000000,4.330840,1.496267,0.000427,0.002168,475.353576,-3.427200,4.996880,2.029620,185.436730,0.288653,5.000000,194.576462,0.758387
1691.000000,5.000000,4.460520,1.763081,0.000428,0.002169,476.779346,-3.445100,4.996600,2.051800,184.485074,0.291609,5.000000,192.134338,0.651572
1692.000000,5.000000,4.367460,1.479892,0.000428,0.002167,478.204690,-3.477900,4.997360,1.988750,182.839832,0.290826,5.000000,190.691437,0.972017
1693.000000,5.000000,4.419210,1.434394,0.000428,0.002168,478.654385,-3.467400,4.996390,2.027710,182.904863,0.292160,5.000000,189.203583,0.972017
1694.000000,5.000000,4.422530,1.429144,0.000427,0.002167,479.088933,-3.462900,4.996600,2.006550,182.049641,0.292535,5.000000,188.706390,0.820950
1695.000000,5.000000,4.467630,1.419595,0.000427,0.002167,479.514114,-3.458700,4.996700,2.005980,181.729976,0.292659,5.000000,187.785843,0.787380
1696.000000,5.000000,4.428090,1.435619,0.000427,0.002165,479.923472,-3.459400,4.996950,1.983520,181.517268,0.291149,5.000000,186.165344,0.657676
1697.000000,5.000000,4.386260,1.523766,0.000427,0.002165,480.334439,-3.454100,4.996730,2.004070,181.997518,0.291323,5.000000,186.064865,0.700402
1698.000000,5.000000,4.270140,1.432194,0.000427,0.002166,480.753112,-3.443200,4.996360,2.021850,182.072199,0.292038,5.000000,187.833817,0.700402
1699.000000,5.000000,4.339270,1.437869,0.000427,0.002170,481.185923,-3.419800,4.995760,2.086280,181.727525,0.297545,5.000000,189.165146,0.750758
1700.000000,5.000000,4.408670,1.422995,0.000427,0.002172,481.597803,-3.407800,4.996300,2.057560,179.713406,0.300041,5.000000,189.332581,0.805691
1701.000000,5.000000,4.414080,1.442894,0.000427,0.002171,481.994235,-3.406200,4.996980,2.026660,178.405234,0.300591,5.000000,187.387527,0.657676
1702.000000,5.006012,4.283010,1.435869,0.000427,0.002170,482.394153,-3.405300,4.997820,2.024470,178.297930,0.301024,5.006012,185.231522,0.683617
1703.000000,5.012024,4.411280,1.422820,0.000428,0.002174,483.805166,-3.410000,5.002680,2.091150,178.889498,0.307545,5.012024,185.426849,0.683617
1704.000000,5.018036,4.410910,1.430669,0.000428,0.002174,485.212957,-3.425900,5.009190,2.028840,177.625543,0.305740,5.018036,184.907150,0.746180
1705.000000,5.024048,4.530070,1.427469,0.000428,0.002174,486.618754,-3.435800,5.015290,2.031490,177.895411,0.306471,5.024048,184.640793,0.762965
1706.000000,5.030060,4.493490,1.442969,0.000428,0.002172,488.026698,-3.455400,5.021920,1.973660,178.182863,0.302971,5.030060,185.308929,0.659202
1707.000000,5.036072,4.472760,1.521616,0.000428,0.002172,488.285684,-3.447400,5.027500,1.993290,179.958421,0.301394,5.036072,186.489471,0.704980
1708.000000,5.042084,4.411370,1.427044,0.000428,0.002173,488.551795,-3.433600,5.033160,2.006780,181.312322,0.300374,5.042084,188.310226,0.704980
1709.000000,5.048096,4.417030,1.434744,0.000428,0.002176,488.842597,-3.410800,5.038790,2.044980,182.205532,0.301543,5.048096,190.257629,0.744654
1710.000000,5.054108,4.535380,1.430744,0.000428,0.002179,489.139261,-3.389200,5.044860,2.051890,182.037281,0.302679,5.054108,191.946823,0.767543
1711.000000,5.060120,4.375470,1.437669,0.000428,0.002178,490.542309,-3.401000,5.051730,1.999440,181.563091,0.300251,5.060120,192.244934,0.669883
1712.000000,5.066132,4.503340,1.435094,0.000429,0.002182,491.941776,-3.392900,5.056900,2.084120,182.784323,0.304089,5.066132,191.969696,0.740076
1713.000000,5.072144,4.490280,1.432544,0.000429,0.002183,492.184860,-3.380700,5.063500,2.028440,181.955113,0.302910,5.072144,192.370224,0.740076
1714.000000,5.078156,4.418910,1.839928,0.000429,0.002185,492.443079,-3.366600,5.069630,2.042230,182.500126,0.303070,5.078156,192.829636,0.756861
1715.000000,5.084168,4.495500,1.446194,0.000429,0.002188,492.705542,-3.341600,5.075060,2.085080,183.141716,0.305667,5.084168,194.114441,0.761439
1716.000000,5.090180,4.487130,1.422395,0.000430,0.002189,492.943429,-3.326300,5.081550,2.055040,182.756153,0.305536,5.090180,194.870667,0.633261
1717.000000,5.096192,4.443740,1.443844,0.000430,0.002191,494.338800,-3.317600,5.087430,2.066020,183.256953,0.306380,5.096192,194.101212,0.692772
1718.000000,5.102204,4.417140,1.417345,0.000430,0.002194,495.732576,-3.300800,5.093010,2.098040,183.980173,0.311547,5.102204,192.569290,0.692772
1719.000000,5.108216,4.522590,1.436294,0.000431,0.002197,497.125013,-3.278900,5.098770,2.124660,184.228687,0.319073,5.108216,191.992569,0.798061
1720.000000,5.114228,4.499740,1.455318,0.000431,0.002197,497.252803,-3.256200,5.105540,2.080570,183.564431,0.317284,5.114228,191.816544,0.775172
1721.000000,5.120240,4.564180,1.494367,0.000431,0.002199,497.395372,-3.229500,5.111460,2.102980,184.454120,0.320430,5.120240,192.730667,0.665305
1722.000000,5.126253,4.429800,1.599788,0.000431,0.002199,497.504648,-3.210300,5.117870,2.075850,184.973941,0.317341,5.126253,193.956253,0.708032
1723.000000,5.132265,4.505270,1.922325,0.000431,0.002202,498.894981,-3.186300,5.122920,2.156770,186.970286,0.327863,5.132265,194.763855,0.708032
1724.000000,5.138277,4.525520,1.423195,0.000432,0.002204,498.956787,-3.165200,5.129170,2.127130,186.810889,0.328608,5.138277,194.792038,0.747706
1725.000000,5.144289,4.597920,1.453668,0.000432,0.002205,499.006675,-3.147300,5.135480,2.126140,187.369609,0.330044,5.144289,193.763626,0.778224
1726.000000,5.150301,4.523580,1.426869,0.000432,0.002204,500.398775,-3.144000,5.142080,2.093340,188.026794,0.325988,5.150301,194.413239,0.668357
1727.000000,5.156313,4.456350,1.575214,0.000432,0.002206,501.792484,-3.133400,5.147560,2.138430,190.017227,0.330513,5.156313,195.121918,0.706506
1728.000000,5.162325,4.632530,1.433644,0.000432,0.002210,503.184436,-3.113500,5.152880,2.184470,191.260333,0.339272,5.162325,196.278427,0.706506
1729.000000,5.168337,4.447190,1.733732,0.000432,0.002209,504.583307,-3.117000,5.160270,2.098460,190.584685,0.331839,5.168337,197.034912,0.746180
1730.000000,5.174349,4.529740,1.901401,0.000433,0.002213,505.975919,-3.094800,5.164980,2.207880,192.902564,0.345535,5.174349,198.025757,0.755335
1731.000000,5.180361,4.662420,1.430569,0.000433,0.002215,505.880378,-3.081100,5.171090,2.174470,192.434611,0.347270,5.180361,198.830078,0.654624
1732.000000,5.186373,4.528110,1.506916,0.000433,0.002214,507.286043,-3.087500,5.178620,2.110560,192.291665,0.340366,5.186373,200.286407,0.714135
1733.000000,5.192385,4.608450,1.429819,0.000433,0.002216,508.684526,-3.072900,5.183610,2.188720,194.641898,0.348653,5.192385,202.567764,0.714135
1734.000000,5.198397,4.549970,1.427394,0.000433,0.002216,508.486269,-3.068100,5.189740,2.150940,194.903459,0.346414,5.198397,204.683731,0.740076
1735.000000,5.204409,4.598230,1.431619,0.000434,0.002218,508.354645,-3.054700,5.195220,2.189430,196.226245,0.351683,5.204409,206.577026,0.741602
1736.000000,5.210421,4.596760,1.422270,0.000434,0.002219,508.190159,-3.047300,5.201570,2.170860,196.545086,0.351335,5.210421,207.057648,0.639365
1737.000000,5.216433,4.619980,1.822129,0.000435,0.002220,508.036771,-3.039200,5.207610,2.178370,197.387315,0.352630,5.216433,206.879150,0.639365
1738.000000,5.222445,4.448290,1.488942,0.000435,0.002220,507.873648,-3.033100,5.213770,2.171640,198.118468,0.351960,5.222445,207.052353,0.718713
1739.000000,5.228457,4.673690,1.430469,0.000436,0.002225,509.265174,-3.001400,5.218530,2.276740,199.840061,0.367152,5.228457,207.538391,0.747706
1740.000000,5.234469,4.527470,1.441769,0.000436,0.002224,509.022596,-3.001000,5.226010,2.165870,198.146644,0.358870,5.234469,206.207214,0.770595
1741.000000,5.240481,4.620940,1.447644,0.000436,0.002226,508.939256,-2.980900,5.230870,2.253320,199.917889,0.369385,5.240481,204.949112,0.657676
1742.000000,5.246493,4.692750,1.432694,0.000437,0.002227,508.776986,-2.972000,5.237430,2.211360,199.627392,0.367752,5.246493,204.433945,0.657676
1743.000000,5.252505,4.697840,2.101643,0.000437,0.002225,508.542869,-2.972400,5.244310,2.176900,200.189237,0.362605,5.252505,203.182190,0.712609
1744.000000,5.258517,4.642560,1.769981,0.000437,0.002224,508.319634,-2.970200,5.250280,2.174590,201.870139,0.358732,5.258517,202.754181,0.755335
1745.000000,5.264529,4.810550,1.412895,0.000437,0.002226,509.718745,-2.958000,5.255900,2.208070,203.922026,0.360049,5.264529,204.189240,0.550861
1746.000000,5.270541,4.671610,1.640936,0.000437,0.002223,511.120947,-2.971200,5.263500,2.124060,204.555735,0.348549,5.270541,206.767242,0.601216
1747.000000,5.276553,4.576580,1.460968,0.000437,0.002225,512.524877,-2.960300,5.268340,2.195990,207.516571,0.350100,5.276553,208.225037,0.601216
1748.000000,5.282565,4.642830,1.577289,0.000437,0.002229,513.926727,-2.932200,5.273190,2.257700,208.958074,0.358229,5.282565,210.117737,0.721765
1749.000000,5.288577,4.673540,1.580213,0.000438,0.002231,513.785354,-2.916200,5.278900,2.235270,208.251313,0.359230,5.288577,209.725632,0.756861
1750.000000,5.294589,4.609960,1.705734,0.000438,0.002232,513.612614,-2.905100,5.285300,2.230490,208.005927,0.359918,5.294589,209.213745,0.737024
1751.000000,5.300601,4.727590,2.090644,0.000439,0.002234,513.510204,-2.885200,5.290640,2.275630,208.556991,0.366990,5.300601,210.372070,0.651572
1752.000000,5.306613,4.757130,1.723533,0.000439,0.002234,513.295551,-2.881000,5.297710,2.220690,207.896023,0.362428,5.306613,211.067322,0.651572
1753.000000,5.312625,4.653780,1.444469,0.000439,0.002233,513.035425,-2.880600,5.304330,2.209750,208.830272,0.359359,5.312625,210.495758,0.741602
1754.000000,5.318637,4.915620,1.418495,0.000440,0.002235,514.440046,-2.860900,5.309720,2.269400,210.757263,0.364569,5.318637,210.053116,0.773647
1755.000000,5.324649,4.581930,1.431594,0.000439,0.002231,515.675501,-2.881700,5.318190,2.139830,210.630847,0.350690,5.324649,209.402771,0.747706
1756.000000,5.330661,4.757060,1.443469,0.000440,0.002237,517.082278,-2.846800,5.321300,2.314550,214.679996,0.364731,5.330661,210.635513,0.639365
1757.000000,5.336673,4.680750,1.857678,0.000440,0.002237,516.914655,-2.838300,5.327320,2.228450,213.712698,0.358519,5.336673,211.504440,0.639365
1758.000000,5.342685,4.728260,1.738132,0.000441,0.002239,516.767230,-2.818700,5.332750,2.277420,214.682991,0.363397,5.342685,211.167450,0.724817
1759.000000,5.348697,4.643800,1.420770,0.000441,0.002240,516.635498,-2.806300,5.339050,2.263880,214.599228,0.363761,5.348697,211.499039,0.769069
1760.000000,5.354709,4.884910,1.445244,0.000442,0.002244,518.026349,-2.780200,5.345420,2.323230,215.374471,0.372585,5.354709,211.395386,0.769069
1761.000000,5.360721,4.642100,1.596963,0.000441,0.002241,518.872221,-2.787600,5.353460,2.209710,214.404588,0.363165,5.360721,210.282547,0.669883
1762.000000,5.366733,4.780660,2.077919,0.000442,0.002245,520.184599,-2.757700,5.357650,2.339680,217.256215,0.374459,5.366733,211.380981,0.669883
1763.000000,5.372745,4.855350,1.609512,0.000442,0.002245,519.778455,-2.744400,5.362760,2.272710,216.678576,0.370504,5.372745,212.548828,0.737024
1764.000000,5.378758,4.765420,1.468993,0.000442,0.002243,519.246631,-2.742100,5.369640,2.243550,217.511117,0.366915,5.378758,212.106400,0.762965
1765.000000,5.384770,4.861240,1.550040,0.000442,0.002245,518.977045,-2.722900,5.374630,2.290610,219.658311,0.368326,5.384770,211.141052,0.730920
1766.000000,5.390782,4.809600,1.570964,0.000442,0.002244,518.632321,-2.718800,5.381530,2.247520,220.505966,0.363182,5.390782,210.818512,0.674461
1767.000000,5.396794,4.869980,1.429694,0.000442,0.002244,518.400716,-2.705100,5.387060,2.276240,222.449916,0.362427,5.396794,210.813126,0.674461
1768.000000,5.402806,4.889880,1.734607,0.000442,0.002244,518.136259,-2.700400,5.393670,2.250500,223.573977,0.357723,5.402806,211.758545,0.747706
1769.000000,5.408818,4.778470,2.078694,0.000442,0.002243,518.915315,-2.695700,5.400910,2.248240,225.276000,0.352753,5.408818,213.227249,0.781276
1770.000000,5.414830,4.779850,2.398232,0.000443,0.002247,520.076016,-2.670100,5.406060,2.309630,227.302402,0.355358,5.414830,215.236938,0.813321
1771.000000,5.420842,4.759380,1.435444,0.000443,0.002249,519.860778,-2.644600,5.410230,2.320030,227.596308,0.357553,5.420842,217.315948,0.704980
1772.000000,5.426854,4.900510,1.726633,0.000444,0.002252,519.682074,-2.616100,5.415910,2.344770,227.521806,0.361866,5.426854,217.377045,0.704980
1773.000000,5.432866,4.849610,1.580263,0.000444,0.002251,519.317581,-2.612000,5.423490,2.289710,226.885031,0.357878,5.432866,216.641495,0.749232
1774.000000,5.438878,4.929350,1.427844,0.000444,0.002251,519.090886,-2.598300,5.429040,2.321150,228.272274,0.358408,5.438878,216.192734,0.767543
1775.000000,5.444890,5.015660,1.777981,0.000444,0.002250,518.802075,-2.596300,5.435830,2.287840,229.207746,0.353277,5.444890,215.440460,0.715661
1776.000000,5.450902,4.879450,1.627912,0.000444,0.002247,519.102572,-2.602000,5.443470,2.248870,231.043344,0.343869,5.450902,215.631638,0.650046
1777.000000,5.456914,4.895980,1.674110,0.000444,0.002249,519.868249,-2.583400,5.448380,2.315700,234.259228,0.343720,5.456914,216.511154,0.650046
1778.000000,5.462926,4.926120,1.611737,0.000444,0.002250,519.481607,-2.565300,5.452860,2.313270,235.520749,0.341644,5.462926,218.072479,0.735498
1779.000000,5.468938,4.928580,1.420520,0.000445,0.002251,519.121656,-2.552300,5.459150,2.307600,236.379728,0.338804,5.468938,217.046585,0.804165
1780.000000,5.474950,4.884570,2.151266,0.000445,0.002251,518.821750,-2.539500,5.465210,2.314750,237.416985,0.336609,5.474950,217.352066,0.737024
1781.000000,5.480962,5.004050,1.624637,0.000445,0.002253,518.622276,-2.519000,5.470680,2.344860,238.466237,0.337489,5.480962,217.474152,0.682091
1782.000000,5.486974,4.974080,1.900251,0.000445,0.002252,519.275223,-2.515800,5.479020,2.297910,238.678755,0.331232,5.486974,217.468613,0.682091
1783.000000,5.492986,4.866670,2.144716,0.000445,0.002252,518.883412,-2.505600,5.483630,2.316750,240.341992,0.328483,5.492986,218.737793,0.756861
1784.000000,5.498998,4.996810,1.433319,0.000446,0.002256,520.040010,-2.477600,5.489820,2.377590,241.911966,0.332099,5.498998,221.910782,0.784328
1785.000000,5.505010,5.017470,2.224213,0.000446,0.002256,520.353543,-2.468500,5.496630,2.326080,241.702281,0.327644,5.505010,224.492783,0.714135
1786.000000,5.511022,4.826500,1.972598,0.000446,0.002255,520.542059,-2.461900,5.502880,2.323380,242.839708,0.323960,5.511022,226.176010,0.666831
1787.000000,5.517034,5.049690,1.711083,0.000447,0.002260,521.296099,-2.429600,5.507050,2.423090,244.697475,0.332166,5.517034,228.729889,0.666831
1788.000000,5.523046,4.907530,2.667546,0.000447,0.002259,521.198629,-2.430200,5.514700,2.327100,243.658776,0.325526,5.523046,230.259323,0.721765
1789.000000,5.529058,4.989240,1.455993,0.000448,0.002257,521.263045,-2.447700,5.519460,2.394790,245.326390,0.330141,5.529058,228.367233,0.778224
1790.000000,5.535070,5.218130,1.879902,0.000449,0.002254,521.292103,-2.476400,5.526270,2.355930,245.413027,0.327849,5.535070,227.415802,0.720239
1791.000000,5.541082,4.985890,1.462443,0.000448,0.002248,520.402386,-2.500700,5.534060,2.248740,246.081355,0.312933,5.541082,227.698624,0.703454
1792.000000,5.547094,4.960180,1.652361,0.000449,0.002251,520.541175,-2.485400,5.538170,2.356060,250.097043,0.314009,5.547094,230.901474,0.703454
1793.000000,5.553106,4.977530,1.486292,0.000450,0.002250,520.541159,-2.509700,5.543420,2.364340,251.232635,0.314074,5.553106,234.742203,0.747706
1794.000000,5.559118,5.070560,2.281711,0.000451,0.002249,520.527095,-2.538100,5.549770,2.357150,251.278992,0.313881,5.559118,236.208847,0.795010
1795.000000,5.565130,4.862180,1.783581,0.000451,0.002248,520.310326,-2.536900,5.556600,2.321440,251.106161,0.309111,5.565130,235.441818,0.798061
1796.000000,5.571142,4.981050,1.904501,0.000452,0.002254,521.060385,-2.501500,5.561030,2.432560,252.291900,0.318560,5.571142,233.611206,0.776698
1797.000000,5.577154,5.134840,2.120392,0.000453,0.002256,521.130953,-2.484800,5.567590,2.390970,250.573156,0.319391,5.577154,231.062531,0.776698
1798.000000,5.583166,5.077810,1.717508,0.000452,0.002254,520.656818,-2.492300,5.575050,2.326830,249.820623,0.312875,5.583166,228.169891,0.776698
1799.000000,5.589178,5.007270,1.669885,0.000452,0.002254,520.513080,-2.488200,5.580590,2.356360,251.522552,0.310958,5.589178,226.211670,0.785854
1800.000000,5.595190,5.091790,1.807130,0.000454,0.002253,520.522220,-2.514700,5.585680,2.384180,252.972554,0.312013,5.595190,225.986115,0.694298
1801.000000,5.601202,5.101780,1.466318,0.000454,0.002253,520.412191,-2.511100,5.592440,2.348610,253.336551,0.307708,5.601202,226.794617,0.686669
1802.000000,5.607214,5.026940,1.890526,0.000454,0.002253,520.266904,-2.507700,5.598610,2.347930,254.508520,0.304429,5.607214,225.744919,0.686669
1803.000000,5.613226,5.094770,2.386307,0.000454,0.002256,520.469416,-2.491000,5.603860,2.389320,255.855320,0.305817,5.613226,225.733612,0.750758
1804.000000,5.619238,4.933390,2.263487,0.000454,0.002257,520.398018,-2.484400,5.610330,2.364900,256.007169,0.303547,5.619238,226.080673,0.779750
1805.000000,5.625251,5.202040,1.815954,0.000455,0.002262,521.012610,-2.451700,5.615040,2.453150,256.942280,0.311541,5.625251,225.670319,0.700402
1806.000000,5.631263,5.170390,1.520866,0.000455,0.002259,520.541790,-2.461600,5.623140,2.336840,255.487141,0.304060,5.631263,225.013077,0.701928
1807.000000,5.637275,5.099050,2.291061,0.000456,0.002254,520.383600,-2.505000,5.629560,2.347260,257.355433,0.301786,5.637275,224.855545,0.701928
1808.000000,5.643287,5.078750,2.159141,0.000457,0.002253,520.265951,-2.537200,5.634400,2.370940,259.380959,0.300600,5.643287,225.463074,0.769069
1809.000000,5.649299,5.262840,1.894976,0.000458,0.002252,520.173758,-2.566700,5.639990,2.376250,260.402007,0.300201,5.649299,227.912674,0.781276
1810.000000,5.655311,5.025770,1.425094,0.000457,0.002249,519.740639,-2.580700,5.647630,2.300310,260.897715,0.295991,5.655311,228.776138,0.691246
1811.000000,5.661323,5.209580,1.959824,0.000458,0.002254,520.183622,-2.556100,5.651660,2.410240,263.193313,0.296762,5.661323,228.706085,0.706506
1812.000000,5.667335,5.215760,1.514341,0.000458,0.002253,519.986648,-2.558300,5.658870,2.335920,262.651738,0.294265,5.667335,229.053360,0.706506
1813.000000,5.673347,5.142500,2.001997,0.000458,0.002249,519.834653,-2.604900,5.665550,2.331140,263.754167,0.291696,5.673347,228.706085,0.753809
1814.000000,5.679359,5.224660,2.063220,0.000460,0.002248,519.724320,-2.641200,5.670510,2.357340,265.130077,0.290487,5.679359,229.623550,0.790432
1815.000000,5.685371,5.095580,1.423095,0.000460,0.002248,519.592937,-2.642800,5.677060,2.331620,265.648524,0.289556,5.685371,231.505615,0.682091
1816.000000,5.691383,5.216520,1.439544,0.000461,0.002249,519.484793,-2.673300,5.681710,2.377970,266.587530,0.288633,5.691383,232.811600,0.692772
1817.000000,5.697395,5.246380,1.458193,0.000462,0.002246,519.355422,-2.722300,5.689250,2.322840,266.001663,0.288408,5.697395,232.092575,0.692772
1818.000000,5.703407,5.037430,1.925750,0.000462,0.002243,519.186716,-2.777100,5.696040,2.319380,266.687212,0.288529,5.703407,231.732056,0.744654
1819.000000,5.709419,4.966210,1.519966,0.000464,0.002246,519.118746,-2.802200,5.698940,2.392070,267.474558,0.287616,5.709419,232.855133,0.790432
1820.000000,5.715431,5.289040,1.591488,0.000465,0.002254,520.066012,-2.763400,5.704570,2.435960,265.609181,0.290317,5.715431,232.112091,0.679039
1821.000000,5.721443,5.055440,1.552514,0.000465,0.002251,519.705955,-2.775000,5.713400,2.314550,262.469338,0.291081,5.721443,230.497818,0.839261
1822.000000,5.727455,5.113840,1.455868,0.000465,0.002256,520.266620,-2.747800,5.717580,2.418590,262.998164,0.291875,5.727455,228.836365,0.839261
1823.000000,5.733467,5.324830,1.422720,0.000466,0.002256,520.177207,-2.769000,5.723130,2.394050,261.501312,0.294049,5.733467,226.852249,0.772121
1824.000000,5.739479,5.094670,1.437419,0.000466,0.002253,519.808508,-2.781900,5.731600,2.312230,260.793195,0.292785,5.739479,224.586914,0.788906
1825.000000,5.745491,5.175020,2.004122,0.000466,0.002258,520.374522,-2.756200,5.735750,2.411700,262.795535,0.293253,5.745491,223.702621,0.659202
1826.000000,5.751503,5.112880,1.739782,0.000467,0.002257,520.271585,-2.780000,5.741610,2.374910,262.408838,0.293851,5.751503,223.801392,0.724817
1827.000000,5.757515,5.169930,1.426344,0.000468,0.002258,520.200158,-2.794600,5.746950,2.402180,262.556823,0.295987,5.757515,223.206421,0.724817
1828.000000,5.763527,5.241560,2.098343,0.000469,0.002258,520.109507,-2.816500,5.753530,2.379020,262.036587,0.297107,5.763527,223.267029,0.766017
1829.000000,5.769539,5.206640,1.616012,0.000469,0.002256,519.997678,-2.847600,5.760460,2.348140,262.156926,0.296551,5.769539,224.599365,0.773647
1830.000000,5.775551,5.216330,1.596238,0.000470,0.002256,519.912801,-2.871900,5.766000,2.360650,263.243945,0.296360,5.775551,225.656784,0.662254
1831.000000,5.781563,5.222960,1.919075,0.000470,0.002256,519.808797,-2.894600,5.771890,2.354440,263.974117,0.295959,5.781563,226.921616,0.706506
1832.000000,5.787575,5.318550,1.971698,0.000471,0.002256,519.716542,-2.917200,5.777890,2.350630,264.618679,0.295514,5.787575,229.437241,0.706506
1833.000000,5.793587,5.197600,1.656461,0.000470,0.002256,520.038863,-2.917300,5.785210,2.319070,265.298010,0.294709,5.793587,231.176346,0.772121
1834.000000,5.799599,5.118260,1.433644,0.000470,0.002260,520.720084,-2.890900,5.790160,2.374260,266.795942,0.293688,5.799599,233.533417,0.775172
1835.000000,5.805611,5.293580,1.708308,0.000471,0.002266,521.474922,-2.849900,5.795210,2.421040,266.684881,0.295617,5.805611,234.422043,0.656150
1836.000000,5.811623,5.288100,1.488542,0.000471,0.002266,521.520137,-2.838100,5.802580,2.359210,265.255353,0.295295,5.811623,232.799728,0.714135
1837.000000,5.817635,5.298270,1.446094,0.000471,0.002266,521.322636,-2.852500,5.808300,2.365440,265.824969,0.295064,5.817635,232.514526,0.714135
1838.000000,5.823647,5.316290,2.396607,0.000471,0.002265,521.158137,-2.866200,5.814180,2.361130,266.830925,0.294573,5.823647,232.063049,0.758387
1839.000000,5.829659,5.174160,1.852803,0.000471,0.002264,521.009548,-2.881600,5.820260,2.352180,268.101577,0.293824,5.829659,232.078812,0.781276
1840.000000,5.835671,5.367590,1.731558,0.000472,0.002268,520.931085,-2.877800,5.824320,2.408770,269.370388,0.293516,5.835671,232.909378,0.680565
1841.000000,5.841683,5.371470,1.559114,0.000472,0.002268,521.144554,-2.867400,5.832910,2.346570,269.016860,0.294309,5.841683,233.191849,0.724817
1842.000000,5.847695,5.263780,1.431444,0.000472,0.002266,520.967819,-2.888000,5.838800,2.349460,270.535091,0.293429,5.847695,234.009659,0.724817
1843.000000,5.853707,5.118480,2.220988,0.000473,0.002268,520.873133,-2.891600,5.843200,2.390990,272.184972,0.292427,5.853707,236.831573,0.773647
1844.000000,5.859719,5.384730,1.795730,0.000474,0.002276,521.912179,-2.837000,5.849190,2.470660,272.304377,0.293225,5.859719,239.882233,0.776698
1845.000000,5.865731,5.303250,1.428519,0.000473,0.002275,521.696748,-2.851000,5.856420,2.360660,270.366086,0.294187,5.865731,240.104874,0.654624
1846.000000,5.871743,5.433050,1.652711,0.000474,0.002275,521.523518,-2.854200,5.862000,2.402730,271.373711,0.293974,5.871743,239.318115,0.988803
1847.000000,5.877756,5.314870,1.857428,0.000474,0.002273,521.352183,-2.871800,5.868790,2.345080,272.116760,0.293278,5.877756,238.308350,0.988803
1848.000000,5.883768,5.385420,1.976523,0.000474,0.002275,521.231331,-2.873500,5.873870,2.403640,274.354859,0.292826,5.883768,238.460068,0.874358
1849.000000,5.889780,5.112010,1.625662,0.000474,0.002275,521.099583,-2.883200,5.880190,2.379080,275.311047,0.292746,5.889780,238.571335,0.828580
1850.000000,5.895792,5.402680,1.709958,0.000475,0.002284,522.141222,-2.811700,5.885160,2.513430,276.411047,0.292781,5.895792,239.470764,0.680565
1851.000000,5.901804,5.262590,2.810715,0.000475,0.002285,522.369208,-2.794100,5.892890,2.402850,274.239635,0.294221,5.901804,238.705734,0.733972
1852.000000,5.907816,5.656790,2.231663,0.000475,0.002290,522.888315,-2.750000,5.898620,2.484930,274.991249,0.294752,5.907816,237.606369,0.733972
1853.000000,5.913828,5.727890,2.138917,0.000473,0.002284,522.113206,-2.766700,5.906550,2.328160,275.163559,0.294868,5.913828,238.141556,0.761439
1854.000000,5.919840,5.431670,2.046945,0.000472,0.002277,521.257820,-2.787100,5.913510,2.306310,280.321004,0.291576,5.919840,240.683487,0.762965
1855.000000,5.925852,5.289330,1.883102,0.000472,0.002278,521.166343,-2.793800,5.916330,2.414380,286.673901,0.286990,5.925852,246.021133,0.663780
1856.000000,5.931864,5.560590,1.749307,0.000473,0.002286,522.179029,-2.738500,5.922240,2.484210,288.826669,0.285481,5.931864,251.996750,0.741602
1857.000000,5.937876,5.406550,1.614337,0.000472,0.002285,522.051503,-2.729800,5.929940,2.393650,288.356640,0.286076,5.937876,252.855713,0.741602
1858.000000,5.943888,5.444660,3.031907,0.000473,0.002290,522.389760,-2.692700,5.935370,2.471950,290.028604,0.284192,5.943888,253.821747,0.769069
1859.000000,5.949900,5.572440,1.810530,0.000473,0.002290,522.161407,-2.688100,5.940550,2.466330,290.167054,0.284093,5.949900,253.877594,0.746180
1860.000000,5.955912,5.551070,2.023071,0.000473,0.002290,522.008836,-2.673900,5.948220,2.431120,290.725839,0.283707,5.955912,252.879883,0.646994
1861.000000,5.961924,5.518780,1.431294,0.000473,0.002288,521.791733,-2.682300,5.953790,2.445580,292.864276,0.282125,5.961924,252.890625,0.646994
1862.000000,5.967936,5.608130,2.289736,0.000473,0.002288,521.626082,-2.684900,5.959260,2.462900,294.930132,0.280704,5.967936,255.032257,0.732446
1863.000000,5.973948,5.563600,1.417920,0.000473,0.002289,521.690882,-2.667000,5.966470,2.441870,296.551865,0.280382,5.973948,256.585114,0.776698
1864.000000,5.979960,5.509480,1.650611,0.000473,0.002288,521.539232,-2.673000,5.971690,2.465820,298.858694,0.278959,5.979960,256.506653,0.769069
1865.000000,5.985972,5.751510,1.423345,0.000474,0.002289,521.436257,-2.670500,5.976890,2.493780,300.422666,0.277910,5.985972,256.899231,0.653098
1866.000000,5.991984,5.484330,1.867727,0.000473,0.002287,521.370802,-2.673300,5.985270,2.413100,301.315714,0.278197,5.991984,257.903473,0.653098
1867.000000,5.997996,5.531770,2.151141,0.000473,0.002292,522.121947,-2.630900,5.989940,2.532170,304.433822,0.275119,5.997996,260.347900,0.727869
1868.000000,6.004008,5.444280,1.450768,0.000474,0.002294,521.980343,-2.623500,5.994780,2.521400,304.462396,0.275185,6.004008,262.419403,0.779750
1869.000000,6.010020,5.579710,1.937625,0.000474,0.002300,522.829472,-2.574700,6.001100,2.573910,304.271381,0.274810,6.010020,263.763245,0.776698
1870.000000,6.016032,5.581850,1.586038,0.000475,0.002300,522.541257,-2.572900,6.007270,2.531550,303.122235,0.276083,6.016032,263.725189,0.663780
1871.000000,6.022044,5.724250,1.501592,0.000475,0.002300,522.304706,-2.570500,6.013350,2.539800,303.602596,0.276122,6.022044,262.682159,0.663780
1872.000000,6.028056,5.481800,2.207014,0.000474,0.002299,522.269091,-2.559500,6.020960,2.496150,304.818007,0.276308,6.028056,262.342926,0.709557
1873.000000,6.034068,5.539300,2.208614,0.000475,0.002302,522.148113,-2.540500,6.024100,2.594690,307.516444,0.274339,6.034068,263.700531,0.677513
1874.000000,6.040080,5.667430,2.588449,0.000476,0.002303,522.023191,-2.528000,6.030250,2.578850,307.560179,0.275120,6.040080,263.787872,0.732446
1875.000000,6.046092,5.624920,1.427819,0.000476,0.002302,521.849916,-2.532800,6.037820,2.538200,307.916546,0.275967,6.046092,261.438934,0.642417
1876.000000,6.052104,5.467360,1.443594,0.000476,0.002302,521.721903,-2.530600,6.043470,2.561900,309.775338,0.275311,6.052104,259.779877,0.642417
1877.000000,6.058116,5.552480,2.308785,0.000477,0.002306,521.690609,-2.506400,6.047450,2.629320,311.068593,0.274567,6.058116,258.955353,0.723291
1878.000000,6.064128,5.598110,2.303760,0.000478,0.002308,521.628464,-2.493100,6.054220,2.605420,310.374952,0.275919,6.064128,258.639923,0.753809
1879.000000,6.070140,5.602500,2.812440,0.000478,0.002309,521.552870,-2.485900,6.060920,2.597840,310.389714,0.276736,6.070140,258.478210,0.746180
1880.000000,6.076152,5.729820,1.917925,0.000478,0.002310,521.486128,-2.477700,6.066940,2.604260,311.145074,0.277061,6.076152,259.100830,0.669883
1881.000000,6.082164,5.698370,2.109043,0.000478,0.002309,521.379172,-2.484800,6.074070,2.561710,312.333356,0.277664,6.082164,260.099976,0.669883
1882.000000,6.088176,5.605880,1.631786,0.000478,0.002309,521.300387,-2.485200,6.079790,2.579620,315.070487,0.276747,6.088176,261.243805,0.746180
1883.000000,6.094188,5.864730,1.481642,0.000478,0.002311,521.270794,-2.470900,6.084580,2.621150,317.390129,0.275765,6.094188,262.674225,0.779750
1884.000000,6.100200,5.507280,1.761806,0.000477,0.002307,521.146340,-2.490000,6.092930,2.528250,318.657231,0.276616,6.100200,263.466156,0.744654
1885.000000,6.106212,5.632300,1.856453,0.000478,0.002315,522.316028,-2.430500,6.096420,2.682040,322.049104,0.273586,6.106212,266.818726,0.663780
1886.000000,6.112224,5.742430,1.908226,0.000479,0.002317,522.199416,-2.415100,6.102430,2.642950,321.337312,0.274860,6.112224,270.422913,0.663780
1887.000000,6.118236,5.577680,1.729358,0.000478,0.002316,522.051992,-2.414300,6.109920,2.613130,321.423481,0.275603,6.118236,270.276001,0.726343
1888.000000,6.124248,5.707610,1.462718,0.000479,0.002320,522.004642,-2.389900,6.114080,2.686830,322.746685,0.274653,6.124248,270.118164,0.770595
1889.000000,6.130261,5.825730,1.969823,0.000479,0.002320,521.902627,-2.381700,6.121300,2.646050,322.547435,0.275833,6.130261,269.633301,0.741602
1890.000000,6.136273,5.881400,1.882977,0.000479,0.002319,521.768653,-2.388300,6.128650,2.609640,323.869533,0.276118,6.136273,268.805634,0.660728
1891.000000,6.142285,5.659830,2.349009,0.000478,0.002316,521.635405,-2.399200,6.135090,2.594260,326.956470,0.275161,6.142285,269.537292,0.660728
1892.000000,6.148297,5.768960,2.238488,0.000479,0.002319,521.613436,-2.378400,6.138670,2.685560,330.526899,0.272728,6.148297,272.778107,0.773647
1893.000000,6.154309,5.836870,1.428169,0.000479,0.002321,521.552709,-2.369400,6.145380,2.652350,331.287647,0.273142,6.154309,277.320770,0.801113
1894.000000,6.160321,5.717790,1.810854,0.000479,0.002320,521.474287,-2.369100,6.152320,2.637620,332.730869,0.272818,6.160321,278.683563,0.747706
1895.000000,6.166333,5.935290,2.031971,0.000479,0.002323,521.453313,-2.351800,6.157100,2.693930,334.699962,0.271390,6.166333,278.993408,0.683617
1896.000000,6.172345,5.802990,1.433669,0.000479,0.002321,521.359495,-2.360600,6.164870,2.619760,335.417507,0.272022,6.172345,278.572510,0.683617
1897.000000,6.178357,5.633630,3.079255,0.000479,0.002322,521.328623,-2.350500,6.169850,2.681320,338.203272,0.269991,6.178357,280.900909,0.892669
1898.000000,6.184369,5.963820,1.881377,0.000480,0.002327,521.369080,-2.314800,6.173470,2.756790,339.249153,0.268824,6.184369,285.662811,0.888091
1899.000000,6.190381,5.665060,1.856453,0.000479,0.002326,522.371836,-2.302000,6.182930,2.645870,338.329614,0.270675,6.190381,287.431427,0.756861
1900.000000,6.196393,5.861660,1.665410,0.000480,0.002330,522.323469,-2.271000,6.186240,2.773140,340.484571,0.268318,6.196393,287.168030,0.675987
1901.000000,6.202405,5.903040,2.990909,0.000480,0.002332,523.275693,-2.241400,6.193820,2.712060,339.824768,0.269704,6.202405,287.477875,0.675987
1902.000000,6.208417,5.769300,2.285461,0.000479,0.002331,522.991579,-2.239700,6.200630,2.706800,341.161808,0.269460,6.208417,286.163269,0.753809
1903.000000,6.214429,5.841130,2.387757,0.000480,0.002334,522.820813,-2.218100,6.204990,2.766600,343.172569,0.268228,6.214429,286.228973,0.775172
1904.000000,6.220441,5.990570,2.051195,0.000480,0.002335,522.646860,-2.204800,6.211550,2.747840,343.738798,0.268745,6.220441,286.553345,0.740076
1905.000000,6.226453,5.964560,1.681435,0.000480,0.002333,522.607130,-2.197300,6.218750,2.701530,345.094662,0.269044,6.226453,287.663361,0.680565
1906.000000,6.232465,5.752350,2.067169,0.000479,0.002333,522.350397,-2.196500,6.224730,2.719780,348.239823,0.267627,6.232465,291.862640,0.680565
1907.000000,6.238477,5.730060,2.076169,0.000480,0.002338,523.296393,-2.143000,6.228880,2.815450,350.880801,0.265593,6.238477,298.274750,0.779750
1908.000000,6.244489,5.701890,2.565825,0.000481,0.002343,523.155525,-2.109800,6.234090,2.836050,350.534985,0.266080,6.244489,302.879089,0.805691
1909.000000,6.250501,5.960640,2.169315,0.000482,0.002348,523.038854,-2.073400,6.240330,2.863060,349.237519,0.267150,6.250501,303.364136,0.730920
1910.000000,6.256513,5.948020,1.848903,0.000481,0.002347,522.794462,-2.071900,6.249140,2.774720,347.929787,0.269653,6.256513,299.944458,0.708032
1911.000000,6.262525,5.873130,2.227163,0.000481,0.002347,522.601348,-2.069400,6.255420,2.789280,350.064865,0.269220,6.262525,296.200989,0.708032
1912.000000,6.268537,5.976350,1.733682,0.000481,0.002349,522.467681,-2.053600,6.259930,2.823600,352.645474,0.268395,6.268537,295.537262,0.781276
1913.000000,6.274549,5.879850,2.381382,0.000481,0.002349,522.336143,-2.048000,6.266770,2.790330,354.488264,0.268737,6.274549,297.059021,0.805691
1914.000000,6.280561,5.958110,1.676760,0.000481,0.002351,522.242695,-2.030000,6.271930,2.836650,357.143573,0.267652,6.280561,298.928314,0.747706
1915.000000,6.286573,5.802770,1.482042,0.000481,0.002352,522.147267,-2.018900,6.278570,2.815820,358.617665,0.267905,6.286573,300.471619,0.718713
1916.000000,6.292585,6.043590,3.120428,0.000481,0.002358,523.091754,-1.972300,6.283850,2.892840,360.407047,0.266815,6.292585,301.960968,0.718713
1917.000000,6.298597,6.018050,1.721733,0.000481,0.002356,522.833125,-1.965100,6.290430,2.809520,360.464235,0.268421,6.298597,301.621979,0.788906
1918.000000,6.304609,5.988950,2.298410,0.000481,0.002356,522.581342,-1.960500,6.296820,2.830650,363.045764,0.267479,6.304609,300.917969,0.822476
1919.000000,6.310621,6.042310,2.711694,0.000481,0.002357,522.386584,-1.948700,6.302160,2.850520,365.638793,0.266493,6.310621,299.385071,0.729395
1920.000000,6.316633,5.941550,2.063395,0.000481,0.002357,522.210765,-1.942900,6.308310,2.839000,367.762615,0.266046,6.316633,300.736572,0.714135
1921.000000,6.322645,5.956000,2.853014,0.000481,0.002359,522.088994,-1.920100,6.313460,2.889300,370.061628,0.264722,6.322645,304.432892,0.714135
1922.000000,6.328657,5.973680,1.749232,0.000481,0.002361,521.975004,-1.896700,6.319880,2.897040,370.955765,0.264608,6.328657,306.384796,0.801113
1923.000000,6.334669,6.079560,2.312485,0.000482,0.002363,521.858328,-1.874500,6.326260,2.904400,371.619280,0.264616,6.334669,307.587952,0.824002
1924.000000,6.340681,6.151760,2.243363,0.000481,0.002362,522.033145,-1.863000,6.332240,2.875140,372.494648,0.264930,6.340681,308.532074,0.723291
1925.000000,6.346693,6.055940,1.804330,0.000481,0.002360,521.574101,-1.850700,6.338750,2.859230,374.765127,0.264285,6.346693,310.018372,0.712609
1926.000000,6.352705,5.989020,1.834729,0.000481,0.002361,521.341312,-1.825000,6.346200,2.909580,377.915662,0.262439,6.352705,311.508209,0.712609
1927.000000,6.358717,6.062440,2.235938,0.000482,0.002363,521.030716,-1.770600,6.352150,2.952480,379.788887,0.261232,6.358717,312.016083,0.782802
1928.000000,6.364729,6.025580,1.714508,0.000482,0.002363,521.035556,-1.733200,6.357530,2.939770,380.430901,0.261313,6.364729,311.763428,0.784328
1929.000000,6.370741,5.974230,3.124028,0.000482,0.002364,521.040850,-1.687300,6.364210,2.972560,381.600064,0.260652,6.370741,313.542297,0.701928
1930.000000,6.376754,6.089310,2.226363,0.000483,0.002369,520.821318,-1.640500,6.372930,3.010210,382.360254,0.260344,6.376754,314.384247,0.703454
1931.000000,6.382766,6.069070,1.606137,0.000483,0.002368,520.711121,-1.611200,6.376330,2.978420,382.619965,0.261092,6.382766,316.129486,0.703454
1932.000000,6.388778,6.129570,2.605349,0.000483,0.002370,520.843793,-1.575200,6.382520,3.000020,384.229073,0.260690,6.388778,319.464508,0.756861
1933.000000,6.394790,6.061220,2.740468,0.000482,0.002370,520.812752,-1.550800,6.387290,2.989050,385.918818,0.260788,6.394790,322.545166,0.805691
1934.000000,6.400802,6.061070,1.604763,0.000482,0.002373,521.117591,-1.508300,6.394270,3.029220,388.344215,0.259898,6.400802,324.528259,0.694298
1935.000000,6.406814,6.076130,2.359233,0.000483,0.002376,520.836338,-1.476200,6.401560,3.042220,389.967142,0.259848,6.406814,326.130371,0.712609
1936.000000,6.412826,6.015180,2.077419,0.000483,0.002378,520.541496,-1.446000,6.408020,3.050130,391.361526,0.259999,6.412826,326.311615,0.712609
1937.000000,6.418838,6.259460,2.213389,0.000483,0.002385,520.967304,-1.392000,6.414240,3.087560,392.756226,0.259685,6.418838,326.233673,0.778224
1938.000000,6.424850,5.939510,2.752043,0.000482,0.002380,520.454597,-1.396200,6.416290,3.003510,393.368076,0.261514,6.424850,326.691833,0.791958
1939.000000,6.430862,6.216650,2.602549,0.000482,0.002392,521.493749,-1.338200,6.422120,3.137170,396.908117,0.258884,6.430862,329.167267,0.706506
1940.000000,6.436874,6.184530,2.494753,0.000482,0.002391,521.320490,-1.324300,6.428310,3.043770,396.887402,0.261325,6.436874,331.661102,0.735498
1941.000000,6.442886,6.048000,1.922175,0.000482,0.002391,521.056427,-1.311300,6.434900,3.066570,399.628711,0.260773,6.442886,332.334320,0.735498
1942.000000,6.448898,6.190130,1.843678,0.000482,0.002396,521.307426,-1.257500,6.442500,3.131420,402.377709,0.259550,6.448898,333.515167,0.796535
1943.000000,6.454910,6.221360,1.764906,0.000482,0.002396,521.289302,-1.234800,6.446830,3.089220,403.253474,0.260695,6.454910,332.061432,0.822476
1944.000000,6.460922,6.082410,2.185515,0.000482,0.002395,521.014931,-1.224900,6.452320,3.088040,405.399159,0.260674,6.460922,329.822449,0.689720
1945.000000,6.466934,6.188330,2.784467,0.000482,0.002400,521.374912,-1.173400,6.459900,3.154840,408.084721,0.259379,6.466934,332.434418,0.711083
1946.000000,6.472946,6.316390,2.389007,0.000482,0.002400,521.099368,-1.154000,6.465170,3.125860,408.979520,0.260294,6.472946,337.075958,0.711083
1947.000000,6.478958,6.156000,3.403217,0.000482,0.002398,520.860982,-1.155800,6.469020,3.087370,410.746908,0.260879,6.478958,339.675385,1.049840
1948.000000,6.484970,6.173150,3.902448,0.000482,0.002402,521.344366,-1.111500,6.476340,3.161610,414.150300,0.259024,6.484970,341.834412,0.886565
1949.000000,6.490982,6.281780,3.081155,0.000482,0.002403,521.121464,-1.083400,6.482280,3.165900,415.661660,0.259034,6.490982,342.381683,0.709557
1950.000000,6.496994,6.307960,2.859839,0.000482,0.002402,520.867424,-1.073900,6.487220,3.136390,416.857185,0.259653,6.496994,342.613098,0.737024
1951.000000,6.503006,6.207400,2.617848,0.000482,0.002401,520.659843,-1.066000,6.492140,3.136910,419.213001,0.259223,6.503006,345.968018,0.737024
1952.000000,6.509018,6.233500,2.372508,0.000482,0.002405,521.271143,-1.024800,6.499320,3.183630,421.732820,0.258215,6.509018,348.116852,0.805691
1953.000000,6.515030,6.172530,3.011858,0.000482,0.002406,521.044766,-1.000900,6.504900,3.184730,423.047959,0.258191,6.515030,350.077789,0.816373
1954.000000,6.521042,6.322490,3.626234,0.000483,0.002409,520.827390,-0.962800,6.512520,3.217380,424.067795,0.258106,6.521042,353.487610,0.692772
1955.000000,6.527054,6.333280,2.629973,0.000483,0.002408,520.778456,-0.949400,6.516560,3.183590,424.906607,0.258371,6.527054,355.588379,0.759913
1956.000000,6.533066,6.319440,3.648308,0.000483,0.002408,520.531421,-0.937600,6.522240,3.190700,426.984596,0.257954,6.533066,355.203552,0.759913
1957.000000,6.539078,6.051210,3.177601,0.000482,0.002409,520.875111,-0.915800,6.527750,3.201090,429.231353,0.257590,6.539078,354.096191,0.778224
1958.000000,6.545090,6.281260,3.423892,0.000482,0.002426,521.570713,-0.827400,6.539420,3.301260,430.517472,0.257199,6.545090,354.490417,0.834684
1959.000000,6.551102,6.166950,2.837564,0.000482,0.002426,521.254616,-0.809300,6.541650,3.247530,430.099627,0.257900,6.551102,353.338257,0.692772
1960.000000,6.557114,6.376670,2.859389,0.000483,0.002429,521.014529,-0.765800,6.549760,3.301570,430.838767,0.257982,6.557114,353.172241,0.730920
1961.000000,6.563126,6.423860,3.085480,0.000483,0.002426,520.667913,-0.763800,6.553150,3.240170,431.419097,0.259246,6.563126,355.897522,0.730920
1962.000000,6.569138,6.190510,1.788180,0.000482,0.002424,520.408137,-0.763700,6.557440,3.229220,434.218063,0.259170,6.569138,358.728119,0.793484
1963.000000,6.575150,6.128180,2.058370,0.000483,0.002433,521.232008,-0.704000,6.566480,3.316270,437.455800,0.258070,6.575150,363.545197,0.820950
1964.000000,6.581162,6.130040,3.105204,0.000482,0.002447,521.745996,-0.635200,6.574440,3.350340,438.108303,0.258612,6.581162,366.238068,0.674461
1965.000000,6.587174,6.335300,2.839814,0.000482,0.002458,522.170074,-0.575100,6.581090,3.374610,437.681261,0.259463,6.587174,365.580292,0.733972
1966.000000,6.593186,6.284120,2.396957,0.000482,0.002458,522.039194,-0.568500,6.584100,3.318530,437.352214,0.261321,6.593186,363.812439,0.733972
1967.000000,6.599198,6.275100,2.877413,0.000482,0.002460,522.360525,-0.545200,6.590500,3.347080,439.311168,0.261670,6.599198,363.327576,0.811795
1968.000000,6.605210,6.293930,2.132817,0.000482,0.002464,522.464410,-0.517800,6.596590,3.357370,441.395794,0.262277,6.605210,362.027954,0.808743
1969.000000,6.611222,6.381910,2.600899,0.000482,0.002468,522.525011,-0.491700,6.602470,3.357810,443.417070,0.263072,6.611222,361.212494,0.688194
1970.000000,6.617234,6.462390,2.331434,0.000482,0.002468,522.416358,-0.483700,6.607040,3.330570,445.596692,0.264118,6.617234,364.597382,1.033055
1971.000000,6.623246,6.379900,3.265473,0.000481,0.002466,522.479526,-0.488600,6.611160,3.305300,448.792392,0.264518,6.623246,366.433075,1.033055
1972.000000,6.629259,6.378170,2.463354,0.000481,0.002468,522.584194,-0.469500,6.617510,3.344730,452.912495,0.263412,6.629259,370.311188,0.900299
1973.000000,6.635271,6.315740,2.383282,0.000481,0.002471,522.690548,-0.449000,6.623560,3.352150,455.709005,0.263316,6.635271,375.341858,0.857573
1974.000000,6.641283,6.173360,2.417056,0.000481,0.002476,522.821541,-0.416000,6.630940,3.380550,457.574742,0.263508,6.641283,377.048889,0.698876
1975.000000,6.647295,6.509030,1.888501,0.000482,0.002489,522.779928,-0.353300,6.640680,3.443260,458.054824,0.263996,6.647295,379.513092,0.755335
1976.000000,6.653307,6.433690,3.553362,0.000481,0.002486,522.661255,-0.362300,6.641540,3.347580,457.886354,0.265497,6.653307,379.578125,0.755335
1977.000000,6.659319,6.494850,1.672210,0.000481,0.002487,522.469651,-0.350800,6.647710,3.386880,460.564194,0.264856,6.659319,379.802338,0.807217
1978.000000,6.665331,6.307960,2.639672,0.000481,0.002483,521.927034,-0.362900,6.650470,3.364910,463.150720,0.265037,6.665331,381.201294,0.822476
1979.000000,6.671343,6.454590,3.061156,0.000481,0.002491,522.573115,-0.317700,6.661360,3.433040,465.643840,0.264773,6.671343,381.019196,0.698876
1980.000000,6.677355,6.402930,2.462079,0.000482,0.002487,521.991397,-0.320700,6.663770,3.390930,466.798939,0.265372,6.677355,379.203491,0.766017
1981.000000,6.683367,6.521080,2.547551,0.000483,0.002486,521.526957,-0.310500,6.670710,3.412940,468.388675,0.265596,6.683367,378.716217,0.766017
1982.000000,6.689379,6.462660,3.042432,0.000482,0.002486,521.806666,-0.307500,6.676140,3.384750,470.008111,0.265819,6.689379,381.997131,0.807217
1983.000000,6.695391,6.460000,3.224099,0.000483,0.002484,521.313983,-0.305300,6.681310,3.403600,472.124937,0.265703,6.695391,388.339386,0.843839
1984.000000,6.701403,6.351000,4.193212,0.000483,0.002483,520.865433,-0.298300,6.687690,3.407330,473.714019,0.265813,6.701403,391.904205,0.704980
1985.000000,6.707415,6.577470,2.608923,0.000485,0.002485,520.406721,-0.269400,6.695460,3.447470,474.616849,0.265971,6.707415,391.687347,0.704980
1986.000000,6.713427,6.502310,3.281722,0.000484,0.002483,519.666505,-0.278600,6.699110,3.387920,475.184292,0.266339,6.713427,387.704346,0.761439
1987.000000,6.719439,6.418840,2.766767,0.000484,0.002482,519.109452,-0.273500,6.705350,3.415820,477.007804,0.265988,6.719439,384.558807,0.813321
1988.000000,6.725451,6.546420,2.207889,0.000485,0.002486,518.546538,-0.250000,6.712130,3.446550,478.183849,0.265900,6.725451,384.882965,0.793484
1989.000000,6.731463,6.448620,2.852964,0.000485,0.002486,517.854189,-0.249700,6.716680,3.415160,478.913640,0.266063,6.731463,388.325867,0.682091
1990.000000,6.737475,6.466420,2.273036,0.000485,0.002489,517.318983,-0.230300,6.723750,3.452750,480.071892,0.265864,6.737475,391.502777,0.682091
1991.000000,6.743487,6.623810,2.903112,0.000486,0.002492,516.780696,-0.213700,6.729640,3.455760,480.609074,0.266023,6.743487,389.860504,0.752283
1992.000000,6.749499,6.551920,3.293947,0.000486,0.002489,515.524344,-0.232100,6.734380,3.413680,481.635781,0.266164,6.749499,388.065674,0.811795
1993.000000,6.755511,6.510660,3.028082,0.000485,0.002491,515.193909,-0.220400,6.738860,3.438850,483.733893,0.265579,6.755511,390.370453,0.814847
1994.000000,6.761523,6.619380,2.260987,0.000486,0.002495,514.932853,-0.196700,6.744970,3.456320,485.147477,0.265415,6.761523,392.887512,0.950654
1995.000000,6.767535,6.465670,2.409531,0.000485,0.002495,514.619940,-0.191800,6.749490,3.429800,486.371688,0.265329,6.767535,393.593384,0.950654
1996.000000,6.773547,6.432340,2.864488,0.000485,0.002508,515.189225,-0.151500,6.759490,3.490350,487.724306,0.264889,6.773547,394.442047,0.837736
1997.000000,6.779559,6.580110,3.364344,0.000486,0.002513,514.965302,-0.113800,6.764890,3.512310,487.746242,0.265088,6.779559,395.742798,0.827054
1998.000000,6.785571,6.423140,3.363069,0.000486,0.002515,514.656436,-0.101400,6.769470,3.482370,487.679622,0.265545,6.785571,397.954529,0.795010
1999.000000,6.791583,6.526280,2.369033,0.000487,0.002520,514.595382,-0.065300,6.778200,3.543680,488.339537,0.265673,6.791583,398.663086,0.672935
2000.000000,6.797595,6.692450,3.126853,0.000487,0.002523,513.760112,-0.051400,6.783730,3.523510,488.479525,0.266418,6.797595,397.311432,0.672935


==> Figures/Data/RewardVSR1000Groups10.csv <==
1.000000,-1572.748640,-0.786374,-0.254262,-1.318486,-1572.748640
2.000000,-2117.046757,-1.058523,-0.591036,-1.526011,-2117.046757
3.000000,-973.406124,-0.486703,0.065668,-1.039074,-972.753467
4.000000,-927.743610,-0.463872,0.109379,-1.037123,-922.649425
5.000000,-817.436168,-0.408718,0.185369,-1.002805,-805.814013
6.000000,-1021.625769,-0.510813,0.325070,-1.346696,-894.366326
7.000000,-416.202885,-0.208101,0.244658,-0.660861,-411.371773
8.000000,-993.404486,-0.496702,0.250652,-1.244057,-932.237541
9.000000,-989.994716,-0.494997,0.296045,-1.286040,-903.207797
10.000000,-737.511263,-0.368756,0.219199,-0.956711,-731.873267
11.000000,-315.858417,-0.157929,0.208160,-0.524019,-315.858417
12.000000,-397.873320,-0.198937,0.209914,-0.607788,-390.251118
13.000000,-831.417717,-0.415709,0.253502,-1.084920,-798.749033
14.000000,-596.992918,-0.298496,0.229194,-0.826187,-586.144868
15.000000,-290.196450,-0.145098,0.192384,-0.482580,-290.196450
16.000000,-735.235225,-0.367618,0.238073,-0.973308,-735.235225
17.000000,-1362.607911,-0.681304,0.511606,-1.874214,-1342.105426
18.000000,-659.162732,-0.329581,0.195998,-0.855160,-659.162732
19.000000,-268.996685,-0.319095,0.209483,-0.847672,-268.996685

